Understanding the Sparse Vector Technique for Differential Privacy

The Sparse Vector Technique (SVT) is a fundamental technique for satisfying differential privacy and has the unique quality that one can output some query answers without apparently paying any privacy cost. SVT has been used in both the interactive setting, where one tries to answer a sequence of queries that are not known ahead of the time, and in the non-interactive setting, where all queries are known. Because of the potential savings on privacy budget, many variants for SVT have been proposed and employed in privacy-preserving data mining and publishing. However, most variants of SVT are actually not private. In this paper, we analyze these errors and identify the misunderstandings that likely contribute to them. We also propose a new version of SVT that provides better utility, and introduce an effective technique to improve the performance of SVT. These enhancements can be applied to improve utility in the interactive setting. Through both analytical and experimental comparisons, we show that, in the non-interactive setting (but not the interactive setting), the SVT technique is unnecessary, as it can be replaced by the Exponential Mechanism (EM) with better accuracy.

==> figures/best_beta/merged_tables/FNR_0.1_AOL.csv <==
,DPBook_avg,DPBook_std,iterative_avg,iterative_std,original_5_5_avg,original_5_5_std,original_1_sqrtk_avg,original_1_sqrtk_std,original_1_k_avg,original_1_k_std,original_1_2k_avg,original_1_2k_std,retraverse_5_5_avg,retraverse_5_5_std,retraverse_1_sqrtk_avg,retraverse_1_sqrtk_std,retraverse_1_k_avg,retraverse_1_k_std,retraverse_1_2k_avg,retraverse_1_2k_std,retraverse_higher_threshold_5_5_avg,retraverse_higher_threshold_5_5_std,retraverse_higher_threshold_1_sqrtk_avg,retraverse_higher_threshold_1_sqrtk_std,retraverse_higher_threshold_1_k_avg,retraverse_higher_threshold_1_k_std,retraverse_higher_threshold_1_2k_avg,retraverse_higher_threshold_1_2k_std
25,0.0964,0.0437051646163,0.0212,0.0200645423219,0.0484,0.0285939882076,0.038,0.023698442177,0.0444,0.0316010484419,0.0728,0.0549394524394,0.0444,0.0272036836484,0.028,0.0244536254568,0.036,0.0287096225026,0.0584,0.0649276209297,0.0284,0.0236438216672,0.0248,0.0203246379818,0.0296,0.030415307151,0.0356,0.0421234357381
50,0.3038,0.0543609336851,0.024,0.0142133810904,0.0634,0.0271255963952,0.043,0.0268741924943,0.0572,0.0418771652538,0.0898,0.0901399585157,0.064,0.0274137766737,0.0418,0.0227582818758,0.0424,0.0335483971226,0.0818,0.0845711701958,0.044,0.0203007687569,0.0264,0.016788644551,0.0364,0.0322089140055,0.0644,0.0671846543325
75,0.9696,0.019701931517,0.0521333333333,0.0170660563864,0.1976,0.0363240188227,0.0765333333334,0.0212405389251,0.114133333333,0.0652735244692,0.168266666667,0.130677660501,0.194,0.036323771639,0.0742666666667,0.0288191855289,0.107466666667,0.0845999631195,0.131066666667,0.131776159562,0.1084,0.0216620300659,0.0514666666667,0.0150444160959,0.0728,0.0686289000781,0.119733333333,0.101117970685
100,0.9952,0.00643224201766,0.0804,0.0174031229056,0.7766,0.0355112729292,0.1054,0.0237163371216,0.1948,0.125717978432,0.278,0.16732596869,0.7811,0.0416550286777,0.1042,0.0256700115884,0.1406,0.09304956863,0.1885,0.170663441021,0.6094,0.0403975196758,0.0821,0.0163481688963,0.1084,0.064145037677,0.1826,0.156667440359
125,0.99816,0.00356956834671,0.11336,0.0177636105166,0.96728,0.0160038379235,0.2324,0.036570120828,0.25368,0.161453178627,0.3416,0.207432013932,0.9636,0.0166484749203,0.2312,0.0351481712098,0.22176,0.166774093863,0.36936,0.267252822457,0.92376,0.0218262745934,0.14264,0.0218440385506,0.15008,0.130620251497,0.24952,0.191887829186
150,0.999066666667,0.00251058365792,0.2646,0.0207749957626,0.988733333333,0.00802325464125,0.708,0.03705184889,0.5898,0.189960017058,0.6254,0.236760203454,0.989733333333,0.00822904439872,0.709,0.0413072036447,0.598466666667,0.206047415898,0.6172,0.234493852805,0.980133333333,0.0114877575982,0.514666666667,0.0448766860102,0.426666666667,0.185721512914,0.489933333333,0.250520436966
175,0.9992,0.00199277193144,0.453085714286,0.0206478458799,0.995828571429,0.00555952033338,0.913028571428,0.0230379572607,0.834285714286,0.130705079356,0.835542857143,0.162332168219,0.995257142857,0.00557137307118,0.910228571429,0.0229190359713,0.831314285714,0.117601200953,0.815485714286,0.187244084406,0.991428571429,0.00652287729943,0.823885714286,0.0267824326994,0.744742857143,0.154269797693,0.726114285714,0.17442925511
200,0.9994,0.00178093154605,0.5949,0.016921983789,0.9971,0.00433333333333,0.9673,0.0128790017808,0.9389,0.067489542774,0.93275,0.0855828944251,0.99785,0.00342709052914,0.96885,0.0113229676304,0.93555,0.0753070985426,0.8894,0.126489669,0.9957,0.00482103974703,0.9305,0.0173569186857,0.88245,0.0969314425017,0.882,0.11851565127
225,0.999777777778,0.000973524060159,0.694177777778,0.0151305743804,0.998488888889,0.0024644624684,0.9864,0.0068276851093,0.967244444444,0.0524607062616,0.966,0.055350463185,0.998,0.00292057218066,0.986266666667,0.00776497262406,0.973511111111,0.0417639253965,0.942311111111,0.0877752460957,0.997155555556,0.00343220373031,0.972222222222,0.0116202110739,0.949244444444,0.0599627601937,0.926711111111,0.0894315533998
250,0.9996,0.00120604537831,0.76336,0.0121368626236,0.9988,0.00230940107676,0.99288,0.00460408250986,0.98508,0.0261393623225,0.97568,0.0425364680141,0.99904,0.00189587537416,0.99272,0.00456176467715,0.98556,0.0280195891072,0.9674,0.0598108128463,0.99732,0.00346083425454,0.98492,0.00749636949166,0.9762,0.0303268391317,0.95864,0.0596182332628
275,0.999563636364,0.00118763139032,0.817345454545,0.0112864633868,0.999090909091,0.00181818181811,0.995672727273,0.00395972713944,0.990545454546,0.0119771047971,0.979054545455,0.0387538418153,0.998981818182,0.00186925511909,0.9952,0.00406574240339,0.989236363636,0.014257198831,0.980836363636,0.0367867214726,0.998181818182,0.00266064935918,0.989781818182,0.00665302887577,0.980618181818,0.0280247943363,0.974363636364,0.0390602523562
300,0.999666666667,0.00100503781516,0.855733333333,0.0100289144268,0.999266666667,0.00154105798332,0.9967,0.00339984154915,0.9913,0.0156411426153,0.987633333333,0.0257689596551,0.999,0.00174077655948,0.996433333333,0.00335865800794,0.992166666667,0.01061915978,0.984066666667,0.0326721633526,0.998633333333,0.00217603517167,0.9932,0.00464013622618,0.988533333333,0.0144430457754,0.977466666667,0.0388791329754


==> figures/best_beta/merged_tables/FNR_0.1_BMS-POS.csv <==
,DPBook_avg,DPBook_std,iterative_avg,iterative_std,original_5_5_avg,original_5_5_std,original_1_sqrtk_avg,original_1_sqrtk_std,original_1_k_avg,original_1_k_std,original_1_2k_avg,original_1_2k_std,retraverse_5_5_avg,retraverse_5_5_std,retraverse_1_sqrtk_avg,retraverse_1_sqrtk_std,retraverse_1_k_avg,retraverse_1_k_std,retraverse_1_2k_avg,retraverse_1_2k_std,retraverse_higher_threshold_5_5_avg,retraverse_higher_threshold_5_5_std,retraverse_higher_threshold_1_sqrtk_avg,retraverse_higher_threshold_1_sqrtk_std,retraverse_higher_threshold_1_k_avg,retraverse_higher_threshold_1_k_std,retraverse_higher_threshold_1_2k_avg,retraverse_higher_threshold_1_2k_std
25,0.0508,0.0277681599511,0.0052,0.0135199067596,0.0272,0.0240403700874,0.0184,0.0223254169597,0.0268,0.0301135896703,0.0412,0.0374780743983,0.0188,0.0230624974337,0.0084,0.0163744072296,0.0108,0.0219125903572,0.0352,0.037832165247,0.0136,0.0198743527942,0.0032,0.0109063969738,0.0104,0.0193802982329,0.0276,0.0380090366714
50,0.1586,0.0423792402008,0.0324,0.0152501034936,0.0684,0.0238140947993,0.0426,0.018125265585,0.0686,0.0412192952758,0.1148,0.0748666153971,0.0604,0.0285657137142,0.034,0.0195917937882,0.044,0.0326598632371,0.078,0.0805285569525,0.0522,0.0208689997728,0.0302,0.015438375379,0.0428,0.0311425526548,0.0696,0.0776149522198
75,0.448533333333,0.0430287665112,0.0450666666667,0.0147746256226,0.134666666667,0.030113887829,0.0694666666667,0.0258664445129,0.108266666667,0.0556493753261,0.176666666667,0.143095488199,0.141333333333,0.0357570050745,0.0665333333333,0.0243059437199,0.0848,0.0525026213872,0.159066666667,0.160115054031,0.0944,0.0219113610738,0.0464,0.0155676720488,0.0689333333333,0.0536038593515,0.123466666667,0.119190987841
100,0.6564,0.0366120805807,0.0687,0.0175035349965,0.3231,0.0384732623934,0.1187,0.0339832103524,0.1777,0.106437775249,0.274,0.219254936712,0.3259,0.038771409856,0.1139,0.0294698956136,0.1527,0.119416553004,0.217,0.189962782107,0.1893,0.0292414193578,0.0727,0.0153645926425,0.0992,0.0655463441568,0.2019,0.191467986617
125,0.72496,0.0356826415655,0.13208,0.0190775556955,0.50136,0.0384601380942,0.21136,0.0337344112895,0.2768,0.159745251743,0.35312,0.233650748604,0.4996,0.0387501710651,0.20456,0.0363907858246,0.2324,0.141766631397,0.32056,0.223602114155,0.3028,0.030006059994,0.14064,0.0189648904744,0.1536,0.0851740938468,0.26392,0.192623549752
150,0.762266666667,0.0312007367032,0.201666666667,0.0218632624434,0.591333333333,0.033238923541,0.325733333333,0.0404355634604,0.3898,0.180803680326,0.454133333333,0.235033307094,0.5932,0.0361438701448,0.3256,0.0383113829703,0.372666666667,0.189557935732,0.428133333333,0.24994289808,0.408066666667,0.0299988028194,0.209333333333,0.0226028016896,0.255533333333,0.122960324096,0.3474,0.201266238514
175,0.770971428571,0.029749784545,0.2656,0.022456517915,0.670857142857,0.0282521847127,0.465771428571,0.0338840833872,0.5128,0.169936013277,0.554685714286,0.211485901513,0.661371428571,0.0282243858299,0.463942857143,0.040149750606,0.487942857143,0.180982262286,0.527485714286,0.232957478007,0.493885714286,0.0297893933661,0.290514285714,0.0292583513459,0.378285714286,0.146156418329,0.476057142857,0.22078616677
200,0.77905,0.0267960403377,0.3328,0.0227893294187,0.6972,0.0271017536426,0.5521,0.0350049058611,0.5976,0.151336603889,0.641,0.186500196333,0.6953,0.0291098580963,0.56135,0.0389175183217,0.5596,0.173948035896,0.5696,0.21271771972,0.5464,0.0286751220793,0.3623,0.0348548215583,0.44635,0.157521611472,0.4878,0.183757525786
225,0.776044444444,0.0234914316829,0.381822222222,0.0206838565778,0.715422222222,0.0277192559742,0.610088888889,0.03268951002,0.614888888889,0.129193301262,0.658133333333,0.163187699338,0.712133333333,0.0291944814195,0.6076,0.0265112944659,0.570666666667,0.147331080183,0.633333333333,0.190949217572,0.571555555556,0.024490315088,0.418533333333,0.0345598804227,0.485555555556,0.141649203387,0.561066666667,0.18922212106
250,0.77036,0.0221516900876,0.42532,0.017254412406,0.72024,0.0205367962448,0.63492,0.0284429892305,0.65296,0.13645689148,0.69748,0.145068599586,0.72052,0.0246881478946,0.63944,0.0289731049092,0.61032,0.135010278696,0.65396,0.179580201829,0.58556,0.0270690549775,0.465,0.0276799894903,0.51464,0.126451773056,0.54748,0.153758730063
275,0.760618181818,0.0202170706105,0.457563636364,0.0186571833805,0.723272727273,0.0214881683898,0.658,0.0284989121838,0.651381818182,0.114650678272,0.696727272727,0.133975912153,0.7232,0.0225069133529,0.659636363636,0.0262221910943,0.660618181818,0.122980005732,0.642254545455,0.152994457794,0.599636363636,0.0222995565627,0.487672727273,0.0285247712729,0.504945454545,0.0991181014239,0.6032,0.161793339061
300,0.751733333333,0.0225206227973,0.4818,0.0203030906075,0.715366666667,0.0225674944767,0.6594,0.0244002355051,0.6616,0.11118530856,0.7105,0.112454879342,0.715066666667,0.0218580257214,0.6618,0.0201755483127,0.628533333333,0.12578402383,0.668533333333,0.135273194911,0.602733333333,0.0202918105589,0.503333333333,0.0261137974118,0.543,0.098859375916,0.601233333333,0.142896645092


==> figures/best_beta/merged_tables/FNR_0.1_kosarak.csv <==
,DPBook_avg,DPBook_std,iterative_avg,iterative_std,original_5_5_avg,original_5_5_std,original_1_sqrtk_avg,original_1_sqrtk_std,original_1_k_avg,original_1_k_std,original_1_2k_avg,original_1_2k_std,retraverse_5_5_avg,retraverse_5_5_std,retraverse_1_sqrtk_avg,retraverse_1_sqrtk_std,retraverse_1_k_avg,retraverse_1_k_std,retraverse_1_2k_avg,retraverse_1_2k_std,retraverse_higher_threshold_5_5_avg,retraverse_higher_threshold_5_5_std,retraverse_higher_threshold_1_sqrtk_avg,retraverse_higher_threshold_1_sqrtk_std,retraverse_higher_threshold_1_k_avg,retraverse_higher_threshold_1_k_std,retraverse_higher_threshold_1_2k_avg,retraverse_higher_threshold_1_2k_std
25,0.0704,0.0322214559296,0.0156,0.0196082852,0.0444,0.0283670031672,0.0324,0.0232300745508,0.0432,0.0276661190161,0.0584,0.0430813184571,0.0256,0.0251187080669,0.0236,0.0213446939448,0.0248,0.021857204161,0.0328,0.0280720573532,0.0232,0.0214089568719,0.02,0.0208893187147,0.0252,0.026456749535,0.0444,0.043631144469
50,0.7284,0.0531952758592,0.021,0.0134464895347,0.0954,0.0358284351832,0.044,0.0237835356004,0.061,0.047428840904,0.1068,0.0746287782659,0.1034,0.0404075200522,0.0468,0.027150162304,0.0636,0.0687187210756,0.096,0.10046357197,0.0618,0.0224003968219,0.0272,0.0159595448152,0.0402,0.0387162691249,0.0868,0.114317297223
75,0.953466666667,0.0208888888889,0.0882666666667,0.0209133748601,0.681333333333,0.0545813574321,0.150266666667,0.0366916963851,0.182133333333,0.102340204202,0.280666666667,0.20379673419,0.6792,0.0458297243758,0.160133333333,0.0401789487628,0.157066666667,0.0982647195418,0.2236,0.176773476384,0.483066666667,0.0471063462428,0.0965333333334,0.0242782227267,0.128133333333,0.0933794018099,0.200133333333,0.184747177626
100,0.9789,0.0137726856018,0.2041,0.0230543933016,0.91,0.0267045185901,0.4914,0.0577178788189,0.4626,0.177084240639,0.5657,0.274937109429,0.9153,0.0273567896398,0.4992,0.0612773130197,0.4407,0.195346131549,0.4772,0.263956225327,0.8257,0.0302933469377,0.286,0.0428528136342,0.3094,0.1660644879,0.3719,0.233072126522
125,0.98448,0.00996608389905,0.38856,0.0270578579486,0.95496,0.0160264427958,0.75848,0.0446464178436,0.692,0.164704571763,0.7132,0.191613668562,0.9528,0.0193802982329,0.76672,0.035554505035,0.67712,0.171118795052,0.6864,0.224291296886,0.91112,0.0242783854488,0.58912,0.0477910604041,0.5432,0.148749942704,0.60216,0.203560564536
150,0.986666666667,0.0102931225881,0.531466666667,0.0212532165652,0.967733333333,0.0151822449318,0.8784,0.0283179003324,0.841266666667,0.107991332736,0.821733333333,0.132694158192,0.9696,0.0127593631033,0.874866666667,0.0235531731214,0.842133333333,0.111875672537,0.8092,0.169047719041,0.9406,0.0184736290951,0.774066666667,0.0412584855062,0.726066666667,0.133148339678,0.725666666667,0.168642497037
175,0.9888,0.00823965903635,0.630914285714,0.0202249970346,0.977828571429,0.0105672547432,0.9324,0.0188920923229,0.8968,0.0841779387739,0.876971428571,0.106868871423,0.977828571429,0.0122444691741,0.936685714286,0.0178623426773,0.899142857143,0.0995603611497,0.866171428571,0.12503602944,0.958685714286,0.0149066773315,0.868685714286,0.0261795963234,0.8392,0.108688385399,0.823371428571,0.127190843288
200,0.9891,0.00675621674064,0.7028,0.0184133241173,0.9797,0.0102941583905,0.95105,0.0158957303206,0.92205,0.0643894989556,0.9123,0.0837215804336,0.98045,0.00858984013445,0.9497,0.0153382732491,0.9166,0.0727278030284,0.9093,0.0923815649107,0.96705,0.0123315928338,0.9066,0.0202992759984,0.8802,0.0807131095957,0.85985,0.10472536233
225,0.988577777778,0.00789644916822,0.751066666667,0.014300779116,0.982844444444,0.00998854562854,0.962222222222,0.0149555603917,0.944533333333,0.0518940857341,0.931866666667,0.0711897853232,0.982888888889,0.00857760215693,0.962266666667,0.0140189599581,0.944933333333,0.0446991355598,0.930622222222,0.0736550979265,0.969377777778,0.0114039086855,0.926533333333,0.015219457096,0.914933333333,0.0592290158516,0.9,0.0822273787323
250,0.98788,0.00685680374342,0.78672,0.0139942845476,0.98224,0.00826471140122,0.96756,0.0125837156273,0.95724,0.0350731184294,0.94896,0.0531910830227,0.98228,0.00879402919571,0.968,0.0106058874445,0.95172,0.0408802340423,0.94724,0.0606701830483,0.97184,0.0103579569765,0.94092,0.0159682007234,0.93136,0.056641976796,0.9174,0.0707509503095
275,0.986981818182,0.00709008495129,0.815236363636,0.0118616281298,0.984909090909,0.00676610044277,0.972327272727,0.00807172124543,0.963527272727,0.0330681361411,0.954690909091,0.0497531631508,0.983745454545,0.00769143637473,0.970254545455,0.00990655058801,0.956690909091,0.0433202353589,0.9552,0.051120850417,0.975636363636,0.00892970011834,0.9496,0.0142955576502,0.936545454545,0.041926637019,0.926872727273,0.0588004189858
300,0.9879,0.00591095541681,0.837966666667,0.0107193040463,0.984566666667,0.00655897873299,0.974266666667,0.00880108145585,0.969833333333,0.0213851170753,0.950566666667,0.0443333333333,0.984066666667,0.00624203195784,0.974166666667,0.00870227081835,0.962066666667,0.0312075705224,0.956366666667,0.0470548906969,0.977633333333,0.00764379548573,0.954166666667,0.0120079939704,0.945,0.0410646748391,0.932133333333,0.0530855354506


==> figures/best_beta/merged_tables/FNR_0.5_AOL.csv <==
,DPBook_avg,DPBook_std,iterative_avg,iterative_std,original_5_5_avg,original_5_5_std,original_1_sqrtk_avg,original_1_sqrtk_std,original_1_k_avg,original_1_k_std,original_1_2k_avg,original_1_2k_std,retraverse_5_5_avg,retraverse_5_5_std,retraverse_1_sqrtk_avg,retraverse_1_sqrtk_std,retraverse_1_k_avg,retraverse_1_k_std,retraverse_1_2k_avg,retraverse_1_2k_std,retraverse_higher_threshold_5_5_avg,retraverse_higher_threshold_5_5_std,retraverse_higher_threshold_1_sqrtk_avg,retraverse_higher_threshold_1_sqrtk_std,retraverse_higher_threshold_1_k_avg,retraverse_higher_threshold_1_k_std,retraverse_higher_threshold_1_2k_avg,retraverse_higher_threshold_1_2k_std
25,0.032,0.0204988297276,0.0072,0.0154449167866,0.0224,0.0207495892621,0.022,0.02,0.0264,0.0190438091428,0.0304,0.0171693878396,0.0172,0.0199027940782,0.0144,0.019296726053,0.0176,0.0199555060628,0.0256,0.0209047865574,0.0124,0.0185929279485,0.0104,0.0176337600911,0.0128,0.0187530468905,0.0224,0.0207495892621
50,0.029,0.0195659981301,0.0012,0.00477366513152,0.0154,0.0129817276402,0.0088,0.011483849001,0.0146,0.016540125682,0.024,0.0287096225026,0.0164,0.0148745596658,0.008,0.0110096376513,0.0086,0.0137083621166,0.02,0.0239528155701,0.0088,0.0107571916278,0.0038,0.00788554488807,0.0074,0.0122779263211,0.0138,0.0162542923624
75,0.0597333333333,0.0212286996303,0.0116,0.0081852842141,0.0285333333333,0.0135364992731,0.0194666666667,0.0120485363358,0.0289333333333,0.0171667729067,0.0452,0.0431277693527,0.0242666666667,0.0154402654037,0.0148,0.011511181311,0.0245333333333,0.0215843814339,0.0349333333333,0.0349842998296,0.0193333333333,0.0107830352688,0.0132,0.00792671256993,0.0166666666667,0.0147253189044,0.0297333333333,0.0298356139678
100,0.0882,0.0210521238642,0.0229,0.00977473552304,0.0474,0.0149490717931,0.0306,0.0132436376949,0.0503,0.0272457947826,0.0775,0.0551284084129,0.0459,0.0147774739849,0.0298,0.0125513088375,0.039,0.0315107805827,0.0618,0.0509184334862,0.0385,0.0127425953939,0.0238,0.00885118265225,0.0374,0.0284487843911,0.052,0.0446987672982
125,0.09328,0.0189662539232,0.02048,0.00713007572176,0.04048,0.0107162484013,0.02896,0.0105312617833,0.04536,0.0258556677646,0.0644,0.0523716323861,0.04072,0.0130190846705,0.02552,0.0101508620324,0.036,0.0200363306385,0.04688,0.0433732403654,0.0312,0.00891712686436,0.01984,0.00677297064169,0.02688,0.0191797873404,0.04776,0.0401605666184
150,0.2132,0.027852102585,0.02,0.00831479419284,0.0512,0.0138577023602,0.0276,0.0105948762578,0.0474,0.0340184804862,0.0746666666667,0.0642106522031,0.0498,0.0165878269972,0.0274666666667,0.0100405463071,0.0426666666667,0.0445352607498,0.0910666666667,0.0832084990911,0.0374666666667,0.0104136662345,0.0178,0.00764269418536,0.0272,0.0239842821707,0.0582,0.0640416180619
175,0.541371428572,0.0305909096269,0.0325714285714,0.00755383345843,0.0637714285714,0.0124167315185,0.0417142857143,0.0106981600631,0.0714857142857,0.0419322617362,0.0993142857142,0.0670626704869,0.0618285714286,0.0138402107171,0.0385714285714,0.0112650641258,0.0529714285714,0.0351207124119,0.0869142857143,0.0706621858301,0.0549714285714,0.00967089878141,0.0326285714286,0.00718664787283,0.0482285714286,0.0273061239896,0.0697714285714,0.0587384448739
200,0.82295,0.0233235369045,0.0247,0.00634926226527,0.0653,0.0115430682335,0.03495,0.0101128730844,0.0726,0.0531411309437,0.10365,0.0936894046595,0.06195,0.0115665618719,0.0317,0.00969796396418,0.0469,0.0335205349394,0.07645,0.073465084815,0.05245,0.0109750635626,0.0244,0.00715202874376,0.0351,0.0207069499873,0.07815,0.0788191094862
225,0.937733333333,0.0168618721828,0.0283555555556,0.00649705680294,0.128311111111,0.0199828333859,0.0432444444444,0.0129900438627,0.0696,0.0391821617669,0.111911111111,0.086042832349,0.126888888889,0.0220769663439,0.0432,0.0114768970971,0.0613333333334,0.049660274975,0.108044444444,0.11774951697,0.0769333333333,0.0119473425868,0.0286666666667,0.00724054483188,0.0374666666667,0.0282242812331,0.0681777777778,0.074894367146
250,0.97216,0.0103891162942,0.0396,0.00740188346219,0.29384,0.0232781685558,0.05064,0.0107904933842,0.09456,0.0597084363699,0.13328,0.110050684375,0.28928,0.024525426921,0.05044,0.0126221866552,0.08332,0.0618948081242,0.11364,0.113610491762,0.1488,0.0175234330846,0.03752,0.00751628534946,0.05204,0.0331436786483,0.10788,0.111970349611
275,0.985890909091,0.00678394218795,0.0466545454546,0.0075618384527,0.555818181818,0.0265983346903,0.0579272727273,0.0108200220672,0.109854545455,0.0652159614628,0.198,0.163551350226,0.555709090909,0.0248592599093,0.0553454545455,0.011424377607,0.0817454545454,0.0604813703544,0.128981818182,0.145607316467,0.335018181818,0.0226864573816,0.0477090909091,0.00697805224421,0.0686909090909,0.068511211679,0.133309090909,0.122179303835
300,0.991133333333,0.00544784474311,0.0556,0.00950963832645,0.771866666667,0.0225944581666,0.0716666666667,0.012557387906,0.144633333333,0.0969673658179,0.195433333333,0.172357167724,0.770966666667,0.0203410594142,0.0696,0.0118755234984,0.100433333333,0.0655986076746,0.172133333333,0.183229245015,0.5855,0.0210678717211,0.0573333333333,0.00828775414011,0.0702,0.040876535244,0.1303,0.140955609062


==> figures/best_beta/merged_tables/FNR_0.5_BMS-POS.csv <==
,DPBook_avg,DPBook_std,iterative_avg,iterative_std,original_5_5_avg,original_5_5_std,original_1_sqrtk_avg,original_1_sqrtk_std,original_1_k_avg,original_1_k_std,original_1_2k_avg,original_1_2k_std,retraverse_5_5_avg,retraverse_5_5_std,retraverse_1_sqrtk_avg,retraverse_1_sqrtk_std,retraverse_1_k_avg,retraverse_1_k_std,retraverse_1_2k_avg,retraverse_1_2k_std,retraverse_higher_threshold_5_5_avg,retraverse_higher_threshold_5_5_std,retraverse_higher_threshold_1_sqrtk_avg,retraverse_higher_threshold_1_sqrtk_std,retraverse_higher_threshold_1_k_avg,retraverse_higher_threshold_1_k_std,retraverse_higher_threshold_1_2k_avg,retraverse_higher_threshold_1_2k_std
25,0.0112,0.0180504343942,0.0,0.0,0.0016,0.00787785542268,0.0,0.0,0.0,0.0,0.0016,0.00971513450158,0.0004,0.004,0.0,0.0,0.0,0.0,0.0008,0.00562821176545,0.0004,0.004,0.0,0.0,0.0,0.0,0.0004,0.004
50,0.0378,0.0186179016709,0.004,0.00804030252207,0.0184,0.0129271462864,0.011,0.0107778298447,0.017,0.0159227935217,0.0236,0.0178387842137,0.012,0.0133333333333,0.006,0.00963998407308,0.01,0.0115470053838,0.0176,0.0215143832556,0.0108,0.0107946863097,0.0044,0.00832666399786,0.0076,0.0112922606911,0.0172,0.0222056503866
75,0.0598666666667,0.0217315526734,0.00986666666664,0.00646009941095,0.0357333333333,0.0152648154377,0.024,0.0128533120975,0.034,0.0262851496269,0.0433333333333,0.0370579065782,0.032,0.0160806050441,0.026,0.0130439987534,0.0338666666667,0.0299296593997,0.0362666666667,0.0375252402899,0.0178666666667,0.0104179763487,0.0122666666666,0.00750428235394,0.0206666666667,0.0190810192972,0.0317333333333,0.0341005313768
100,0.0869,0.0227278585783,0.0114,0.0065164903487,0.034,0.0126331294459,0.0214,0.0104465933745,0.0288,0.0240907375637,0.0539,0.043806161644,0.0362,0.0139826732607,0.0209,0.0108334498828,0.025,0.0259564514859,0.0505,0.0500983880464,0.0233,0.0110146825793,0.0137,0.00747453589654,0.0202,0.0188551094273,0.0285,0.042244478451
125,0.13104,0.0239805982183,0.0212,0.00861288675078,0.0524,0.0144892854875,0.03032,0.0096681085654,0.05472,0.0388059351912,0.08784,0.0685454534737,0.0504,0.0151063569467,0.0268,0.0114486115783,0.03688,0.0280581214948,0.06288,0.0553791850916,0.03968,0.0109016540307,0.02232,0.00822275728535,0.0356,0.0380600270174,0.06448,0.0589175901089
150,0.201866666667,0.0273002180938,0.0199333333333,0.00686538839399,0.0577333333333,0.0135079475297,0.0330666666667,0.0126035998634,0.0556666666667,0.0390616652548,0.0992,0.0788485029646,0.0513333333333,0.0132488908542,0.0234666666667,0.0106986053823,0.0307333333333,0.0289726059709,0.0646666666667,0.0633483944523,0.0494,0.0113349176948,0.0197333333333,0.00757573063969,0.0266,0.0222322199732,0.0609333333333,0.0698372004587
175,0.354857142857,0.0301224054046,0.0348,0.00878877866291,0.102742857143,0.0171713087611,0.0425714285714,0.0135023303607,0.0762857142857,0.0500825951488,0.144742857143,0.132138255838,0.101028571429,0.0204162820379,0.0442857142857,0.0117241713822,0.0620571428571,0.0482487883602,0.0956,0.114875405065,0.0702857142857,0.0124639244418,0.0330285714286,0.00861767227315,0.0498285714286,0.0418187231643,0.084,0.0819933076192
200,0.45995,0.029886105349,0.04255,0.00877597155691,0.17535,0.022453712208,0.06155,0.0145590924071,0.09635,0.0588091202643,0.17145,0.155786202563,0.17755,0.0257953777866,0.05805,0.0155520468626,0.06985,0.0658298042783,0.1327,0.142806325016,0.10895,0.0126988228199,0.04305,0.0094787108615,0.0636,0.0564348198268,0.1154,0.140943215158
225,0.5344,0.0298585099224,0.0616,0.00835716010097,0.274844444444,0.0259208845507,0.0962666666667,0.0194317065862,0.131911111111,0.0882352623891,0.268,0.209429774692,0.277022222222,0.0273175704824,0.0931111111111,0.0198899578994,0.132088888889,0.104726233524,0.2188,0.223822614281,0.154977777778,0.0152874767703,0.0633777777778,0.0104302264904,0.0970222222222,0.103880666713,0.181555555556,0.209941588917
250,0.57416,0.0287569824635,0.0872,0.01192569588,0.36516,0.026024355337,0.14008,0.0230027139374,0.20872,0.129349427302,0.2798,0.197800736382,0.36004,0.0218164612116,0.1458,0.021130666116,0.19632,0.144735138104,0.23976,0.215057291873,0.20356,0.0178060936114,0.0896,0.0115400050768,0.13648,0.127277354028,0.19564,0.204571664853
275,0.610218181818,0.0251547078859,0.120181818182,0.0117675683872,0.453454545455,0.0252860750503,0.239854545455,0.0256084550693,0.296618181818,0.170346850827,0.402036363636,0.227823286131,0.456036363636,0.0251568317259,0.236072727273,0.027269323326,0.3032,0.191713660764,0.399345454545,0.246744631346,0.2608,0.0230973650259,0.125527272727,0.0121924079897,0.184945454545,0.141296887504,0.258072727273,0.212815207901
300,0.621233333333,0.0232473403376,0.158666666667,0.0123455667783,0.496766666667,0.0234291203688,0.3019,0.0291836362371,0.360866666667,0.178961726811,0.4281,0.222274870026,0.4966,0.0245588690118,0.303033333333,0.0256939380239,0.3248,0.18046287909,0.3863,0.226686419718,0.3028,0.0222208080358,0.162233333333,0.0124095379848,0.226566666667,0.153775132079,0.286166666667,0.208565930762


==> figures/best_beta/merged_tables/FNR_0.5_kosarak.csv <==
,DPBook_avg,DPBook_std,iterative_avg,iterative_std,original_5_5_avg,original_5_5_std,original_1_sqrtk_avg,original_1_sqrtk_std,original_1_k_avg,original_1_k_std,original_1_2k_avg,original_1_2k_std,retraverse_5_5_avg,retraverse_5_5_std,retraverse_1_sqrtk_avg,retraverse_1_sqrtk_std,retraverse_1_k_avg,retraverse_1_k_std,retraverse_1_2k_avg,retraverse_1_2k_std,retraverse_higher_threshold_5_5_avg,retraverse_higher_threshold_5_5_std,retraverse_higher_threshold_1_sqrtk_avg,retraverse_higher_threshold_1_sqrtk_std,retraverse_higher_threshold_1_k_avg,retraverse_higher_threshold_1_k_std,retraverse_higher_threshold_1_2k_avg,retraverse_higher_threshold_1_2k_std
25,0.0324,0.0239156767824,0.0032,0.0109063969738,0.02,0.0208893187147,0.0128,0.0187530468905,0.0208,0.0216342414713,0.026,0.0207923839981,0.0084,0.0163744072296,0.0064,0.0147381179671,0.0088,0.0166533279957,0.018,0.02,0.0084,0.0163744072296,0.0016,0.00787785542268,0.008,0.0170560573084,0.0096,0.0171693878396
50,0.0346,0.0208612540177,0.0008,0.00393892771134,0.016,0.0158273513421,0.0046,0.00936574458958,0.01,0.0169371983182,0.019,0.0264193072956,0.0088,0.0131256553468,0.004,0.00852802865422,0.007,0.0169073530116,0.0104,0.0224697327285,0.0054,0.00978764424149,0.0018,0.00575246982529,0.003,0.00958744970882,0.0154,0.0270957896763
75,0.0938666666667,0.0245576807892,0.0144,0.00796851266951,0.044,0.0189984936493,0.0270666666667,0.0135940833502,0.0421333333333,0.0319213399098,0.0734666666667,0.0651406490038,0.0425333333333,0.0184416451569,0.0238666666667,0.0142190653062,0.0321333333333,0.0268073728907,0.0601333333333,0.0674165236001,0.0289333333333,0.0110592730159,0.0154666666667,0.0108403370264,0.0258666666667,0.0282251648828,0.0434666666667,0.0528809093378
100,0.2182,0.0294179221124,0.0204,0.00941951552508,0.0711,0.0199441138376,0.0337,0.015612414123,0.0638,0.0634334137486,0.093,0.0855109420608,0.0666,0.0209963921865,0.0338,0.0149598790035,0.0461,0.0377630838922,0.0849,0.0948310033265,0.0435,0.0139533855998,0.0225,0.00988571053224,0.0289,0.0300132967166,0.0657,0.0831847766764
125,0.46272,0.0417278532562,0.03968,0.0108421921821,0.08864,0.0184640081228,0.05424,0.0155317335631,0.08968,0.0470930478045,0.1364,0.0845064100133,0.08416,0.0182810383632,0.04408,0.0142245200164,0.06432,0.0462428547579,0.09416,0.090100585767,0.07736,0.0159617725149,0.03872,0.0121788689329,0.0596,0.0398360275493,0.09872,0.0888169244041
150,0.708066666667,0.0328010703064,0.0404,0.0109614158522,0.1214,0.024514042335,0.0552666666667,0.0130024602697,0.1154,0.083528767466,0.1584,0.120920970194,0.122133333333,0.0227981923791,0.0449333333333,0.0127347100284,0.0713333333333,0.0633200411357,0.134866666667,0.153609340228,0.0984,0.0153410901182,0.0427333333333,0.0102535751067,0.0594666666667,0.0524221832569,0.120933333333,0.124577922644
175,0.850857142857,0.0239080213711,0.0526285714286,0.00948198608909,0.304057142857,0.0273420352077,0.0772571428571,0.0178401708668,0.130628571429,0.0887561077943,0.200285714286,0.158877478533,0.302742857143,0.0328810879559,0.0766857142857,0.018327153622,0.107085714286,0.0754230615854,0.181771428571,0.174864452025,0.168171428571,0.0197991148144,0.0535428571429,0.0112439635423,0.0797714285714,0.0551390065123,0.132342857143,0.120242234724
200,0.90615,0.017650578724,0.0754,0.0111164633574,0.49365,0.0319868580969,0.097,0.0179364760117,0.15055,0.0864913582418,0.24435,0.180221041328,0.49455,0.0280880200208,0.10095,0.0229590654616,0.14735,0.111514946681,0.20665,0.185015771918,0.2932,0.0278480726715,0.07715,0.0123553243747,0.11135,0.0986393671283,0.20155,0.169283539267
225,0.929866666667,0.0174901536442,0.105688888889,0.0113808778044,0.666844444444,0.0295346626237,0.167955555556,0.0253493953453,0.238133333333,0.140547348966,0.338444444444,0.22662606093,0.668044444444,0.0263709378367,0.170177777778,0.0256078224113,0.188888888889,0.126739302229,0.300977777778,0.265655456463,0.4676,0.0262541607698,0.110533333333,0.0120960532016,0.140844444444,0.0990040338977,0.256622222222,0.220091803675
250,0.94276,0.0145471160667,0.13928,0.0147641936502,0.76428,0.0202629581934,0.24144,0.0247917874965,0.30912,0.155338228561,0.4252,0.243838330279,0.76608,0.0221106857479,0.2406,0.0248364346243,0.26784,0.183350562276,0.34652,0.250618083622,0.5954,0.0246273232509,0.15244,0.0143479981358,0.18296,0.12192876874,0.27032,0.198928182564
275,0.955636363636,0.0117178049922,0.190618181818,0.0151674186508,0.832981818182,0.0185797051338,0.358072727273,0.0312104575769,0.378981818182,0.196546240301,0.519345454545,0.265548057042,0.835381818182,0.0217129694612,0.360254545455,0.0298579098823,0.355927272727,0.172832333811,0.469090909091,0.300218358354,0.701018181818,0.0253181706902,0.204763636364,0.0166012339409,0.267818181818,0.164430173356,0.362218181818,0.229182074067
300,0.959966666667,0.010881413637,0.2461,0.0148244875831,0.876766666667,0.0167804533287,0.4981,0.0295543213838,0.5069,0.193800234428,0.552966666667,0.223754763444,0.8791,0.0165745264502,0.500166666667,0.0298344666188,0.502566666667,0.200662122279,0.518566666667,0.275289157232,0.7677,0.0210802272768,0.303966666667,0.0292698080119,0.326466666667,0.157036828982,0.412866666667,0.231349440051


==> figures/best_beta/merged_tables/TOPK_SUM_RATIO_0.1_AOL.csv <==
,DPBook_avg,DPBook_std,iterative_avg,iterative_std,original_5_5_avg,original_5_5_std,original_1_sqrtk_avg,original_1_sqrtk_std,original_1_k_avg,original_1_k_std,original_1_2k_avg,original_1_2k_std,retraverse_5_5_avg,retraverse_5_5_std,retraverse_1_sqrtk_avg,retraverse_1_sqrtk_std,retraverse_1_k_avg,retraverse_1_k_std,retraverse_1_2k_avg,retraverse_1_2k_std,retraverse_higher_threshold_5_5_avg,retraverse_higher_threshold_5_5_std,retraverse_higher_threshold_1_sqrtk_avg,retraverse_higher_threshold_1_sqrtk_std,retraverse_higher_threshold_1_k_avg,retraverse_higher_threshold_1_k_std,retraverse_higher_threshold_1_2k_avg,retraverse_higher_threshold_1_2k_std
25,0.0239673813809,0.0243032053933,8.49605982911e-05,0.000211313676278,0.0154517544567,0.01886825846,0.0129722196508,0.0137597553419,0.0194962237375,0.0235642834949,0.0334928113856,0.0360389989823,0.00836651275131,0.0173159969277,0.00521728902315,0.0142527790594,0.00980093198481,0.0194231451884,0.0199394727925,0.0359857041339,0.00102517480023,0.00394140914056,0.0026051158102,0.0101520277871,0.00780997157506,0.0180637912127,0.0123670409949,0.0239162283327
50,0.224647964521,0.0615686884804,0.000580495499271,0.000502111933067,0.0157549783427,0.015919724075,0.0117935423332,0.0147750197658,0.0230308427015,0.0232276313473,0.0407553647882,0.0435133874139,0.015740935677,0.016631760227,0.00971055779863,0.0126762060981,0.010972019172,0.0188184915791,0.0315589645004,0.041636626562,0.00244044657854,0.00377208804537,0.00107905911962,0.0018912241488,0.0081449148677,0.0162726771902,0.0266863009986,0.0372107993592
75,0.962847983205,0.0254131607258,0.0020913244496,0.000999531792602,0.10697206297,0.0345012967236,0.0195837187592,0.0148114410451,0.0468998057198,0.0382535386316,0.0803240130473,0.0753330188901,0.104621315336,0.038488317269,0.0175527079662,0.0176007139388,0.0365168363392,0.04502752037,0.0549180968201,0.0737119138744,0.0324044746563,0.0154615388835,0.00256968088863,0.00215778726222,0.0164524251834,0.0390682409973,0.0475327097873,0.0577663126003
100,0.993050200709,0.00826489847508,0.00497265895933,0.00213273632707,0.739343858149,0.0459794786036,0.0230009163992,0.0132166060607,0.0933732943295,0.0933388262366,0.154369700607,0.137900733119,0.748483434736,0.0529215737204,0.02213208727,0.0198938264725,0.0482630928294,0.0608078149748,0.0898575628093,0.150301629725,0.549246881547,0.046856804505,0.00632420767404,0.00346262108142,0.0276493461222,0.0465176266128,0.0856899983109,0.127505958774
125,0.996920981492,0.00467943655878,0.0360463373379,0.00999334744577,0.961162303388,0.0189527774498,0.162745804104,0.0362758872804,0.165395319072,0.149505512868,0.243362508904,0.195085577079,0.954420871372,0.0220648950469,0.164641215677,0.0392594996138,0.138643825212,0.153016742904,0.277376482848,0.268322800962,0.908844624748,0.0277495762744,0.0603296056059,0.0139757840882,0.0760741159547,0.130480880338,0.16076547095,0.17605011147
150,0.998312772709,0.00284439987141,0.153022570351,0.014528268298,0.986081229142,0.00932847928826,0.672606543992,0.0446286542585,0.532288939107,0.214545578149,0.559397988084,0.270256439823,0.98767666547,0.00923522964945,0.678164480844,0.0471840688086,0.545139303021,0.228263553464,0.556021480931,0.260771254448,0.974996990507,0.0152430944752,0.451168088272,0.0590033796738,0.350056138517,0.208726491067,0.40849499286,0.281850168399
175,0.998529260403,0.00243121705525,0.29610594462,0.0153619279797,0.99475213135,0.00611284844082,0.900224198806,0.0293496543655,0.8054079335,0.162072461167,0.78765382672,0.213165586748,0.993601414998,0.00717936388908,0.896471170619,0.0288500706748,0.803150280658,0.140962423651,0.774886851604,0.234004444471,0.988556201857,0.0090738338449,0.795884020363,0.0360303649308,0.697225056176,0.194439231639,0.663467829421,0.223172465387
200,0.998750830862,0.00181510783466,0.412043453237,0.0138272753633,0.996027365281,0.00454449462933,0.962384827818,0.0163165370102,0.924322954548,0.0898241029614,0.907145533387,0.126105689093,0.996902652906,0.00361334171501,0.963544322827,0.0146355195472,0.919803247899,0.105679145047,0.850555518481,0.181906302367,0.99370031418,0.00733742127081,0.919347461831,0.0214409891689,0.852476759339,0.135147890255,0.841114824178,0.176439955948
225,0.999252453666,0.00137467505432,0.501576358854,0.013689927203,0.997554815756,0.00308765744372,0.98313365234,0.00976591068543,0.956966688252,0.0762693204285,0.952342261083,0.0859107027332,0.996507849608,0.0049682210012,0.982632622701,0.00946412296391,0.965365863909,0.0631078584649,0.914219406728,0.141216629431,0.99534862193,0.00525176783659,0.966327422271,0.0162230845473,0.93017014677,0.0954989811974,0.896730009268,0.142324579306
250,0.998960251546,0.00192449347904,0.57140467599,0.0126732660962,0.99798598054,0.00318469054963,0.990518774314,0.00662467586991,0.97820269234,0.042687222489,0.963076311329,0.0750106307362,0.998119994673,0.0025129430352,0.991283347739,0.00557982596438,0.979655781622,0.0464494669983,0.949180390287,0.105611909178,0.996233909357,0.00408120564264,0.981231563089,0.0105551938808,0.966154401332,0.0493901537674,0.932901548024,0.10879583933
275,0.998887025722,0.0019270290998,0.632905115676,0.0136185065424,0.998512075236,0.00218586513461,0.994400394725,0.00477880365693,0.986365885968,0.0194382216297,0.961733343755,0.0778385360482,0.998234065749,0.0023372793243,0.99329221203,0.00553227844561,0.984693059859,0.0227095691517,0.96642200692,0.0727913222451,0.996618189042,0.00486370336183,0.987286014319,0.00816646257775,0.969816079769,0.0516578348188,0.958926512514,0.0760825215664
300,0.999045539663,0.0015180963922,0.682671441822,0.0138535405793,0.998391291205,0.00299660175893,0.995241883931,0.00445762394627,0.986482933437,0.0327841488243,0.976357424922,0.0570469196117,0.998252239839,0.00290947087724,0.995026084548,0.00412620795605,0.987824108106,0.0206209591453,0.968349398548,0.0725740170922,0.997853390894,0.00281102242279,0.991180103754,0.00558842503987,0.982558887932,0.0277878787069,0.956419114723,0.0835017706269


==> figures/best_beta/merged_tables/TOPK_SUM_RATIO_0.1_BMS-POS.csv <==
,DPBook_avg,DPBook_std,iterative_avg,iterative_std,original_5_5_avg,original_5_5_std,original_1_sqrtk_avg,original_1_sqrtk_std,original_1_k_avg,original_1_k_std,original_1_2k_avg,original_1_2k_std,retraverse_5_5_avg,retraverse_5_5_std,retraverse_1_sqrtk_avg,retraverse_1_sqrtk_std,retraverse_1_k_avg,retraverse_1_k_std,retraverse_1_2k_avg,retraverse_1_2k_std,retraverse_higher_threshold_5_5_avg,retraverse_higher_threshold_5_5_std,retraverse_higher_threshold_1_sqrtk_avg,retraverse_higher_threshold_1_sqrtk_std,retraverse_higher_threshold_1_k_avg,retraverse_higher_threshold_1_k_std,retraverse_higher_threshold_1_2k_avg,retraverse_higher_threshold_1_2k_std
25,0.0189102090248,0.0307956095997,7.30457309452e-05,0.000198849146885,0.0147354406471,0.0290287740778,0.00864798226958,0.0214953061903,0.0125647011802,0.0226667075251,0.0200475408806,0.0355241311692,0.00571404223807,0.0212355374855,0.00144748714398,0.00415766745034,0.00504571624116,0.0203617083123,0.0142072041845,0.0212459470654,0.00135541971386,0.00585022587728,4.99002129415e-05,0.000183300599636,0.00282699477204,0.0079040667528,0.0139682432532,0.0325444310888
50,0.072207381752,0.0511964302747,0.000700902886263,0.000516237480823,0.0174138866881,0.0273240205708,0.00934114558404,0.011587242154,0.0301908729666,0.0401565930414,0.060616795762,0.0685856401468,0.0222681071162,0.0383797766993,0.0114532741593,0.0304406150283,0.0182491583177,0.04034471474,0.0407683036615,0.0726583566943,0.00363330760254,0.0162924874298,0.000696727571943,0.000595559684118,0.00892603787112,0.0211980274054,0.0304881757135,0.0567962626566
75,0.350214332965,0.0874532669133,0.00206395315282,0.00120308287238,0.072788126601,0.0508055223033,0.0262110165466,0.0378253121868,0.0552665121669,0.050596180219,0.0980925222982,0.125045927621,0.0808035543835,0.0587270781085,0.0299135467029,0.0414991604147,0.0422650204446,0.0579835567495,0.095821401775,0.13973040708,0.0120709633596,0.00508734761188,0.00271209760126,0.00217827967025,0.0228473248891,0.0440463833679,0.0630952082862,0.0967422739151
100,0.561262778724,0.0849901265345,0.00656441523658,0.00269170070321,0.254918442135,0.0780944449219,0.059102638323,0.0432022268083,0.101315173572,0.097297175558,0.18346383295,0.222806132739,0.255281185685,0.0743274574297,0.0615304894202,0.0506267596487,0.0925975633454,0.11673290557,0.139600322442,0.187234027063,0.0542389034689,0.0224444448771,0.00913674061447,0.00665848772906,0.0350321813499,0.056387544044,0.117723645675,0.183956568563
125,0.643831818242,0.0730756182981,0.0222503607435,0.00521724507799,0.416052126242,0.0692180025264,0.128599968358,0.0565589756891,0.183714001422,0.185227180046,0.241903395087,0.257550195392,0.418041161928,0.0679131155378,0.127523044694,0.0611180985024,0.151973671921,0.153999185382,0.225729876041,0.237368926989,0.115316442088,0.035183204214,0.0262703679488,0.00535642566338,0.0547270453727,0.0961897830828,0.157561259676,0.208013015821
150,0.668515709158,0.0734816007552,0.0478062274412,0.00612317016615,0.504951183317,0.0788115609232,0.246794900198,0.065433533441,0.289287707174,0.220826049556,0.327327957602,0.277522789747,0.52327926731,0.0743307366918,0.242042034429,0.0637625436761,0.290552564465,0.226556756049,0.326988060415,0.290700792511,0.197210846231,0.0573105747795,0.0537138451101,0.0141098313391,0.126479554813,0.157689569969,0.210577966137,0.236572038956
175,0.673978513967,0.0828206366914,0.0703105377458,0.00791373417613,0.599638135871,0.0656958618369,0.405107844904,0.0771743562796,0.423568312389,0.22463833622,0.429167994596,0.285804325001,0.601439182698,0.0729155615248,0.403153798905,0.0748321528233,0.394952945273,0.237487514596,0.411929914024,0.298510792881,0.281030524586,0.0547606440823,0.106237063844,0.0415611891637,0.242898895949,0.212040591166,0.340068248516,0.285964042389
200,0.682379644363,0.0714804799302,0.0924438868489,0.00798133172712,0.628072895417,0.0691999625927,0.481988865089,0.0814136961177,0.507520869033,0.223049793103,0.505934764722,0.281534591361,0.634949075207,0.0668376442175,0.486228648171,0.0818015070028,0.465781136951,0.246551428377,0.432631130151,0.295592090196,0.316452577179,0.058318800852,0.17018244594,0.0649215714328,0.289198582211,0.235507875804,0.329274629403,0.261829007608
225,0.676368010281,0.0681712879199,0.10862399691,0.0082311975993,0.65520456373,0.0604623791105,0.545738494693,0.068752721353,0.519231693076,0.221144835258,0.525438145229,0.26634164788,0.65014183954,0.0651444125142,0.538323787059,0.0610519145177,0.464119236958,0.236012581648,0.510470261065,0.297077375324,0.33740799959,0.0628448912771,0.215935494422,0.0715682151538,0.30677288621,0.228730242163,0.382188643596,0.283199996976
250,0.656445733393,0.0677521720336,0.123194061161,0.00722820940973,0.644650175839,0.0680818676095,0.566842297811,0.0648965245238,0.545708319518,0.227913123437,0.556111427311,0.266868932559,0.648072700322,0.0642247274418,0.575316014004,0.0684010305989,0.493546783336,0.219804828058,0.522786384428,0.301663978822,0.323971126909,0.0589448968584,0.234380556158,0.064685326374,0.320461378097,0.227446742062,0.350249251999,0.263143375174
275,0.652599138452,0.073650375334,0.133266053193,0.00855385308723,0.656330957441,0.0626842092852,0.585444687015,0.0664579826807,0.520914784993,0.222502225002,0.543448770265,0.23786016261,0.657865517765,0.0665173765941,0.5917145533,0.0699673077159,0.563391139708,0.224218657577,0.489670252482,0.271827067299,0.324374194349,0.0597831136644,0.240030473214,0.0689636915465,0.243667785036,0.180881267005,0.40521868029,0.28509169378
300,0.620791532726,0.0686192478332,0.141065944898,0.00933760297374,0.631222842244,0.0650998986619,0.580956048393,0.0699688921574,0.534886173511,0.224769459331,0.548023777046,0.228858240643,0.632599042941,0.0673101879223,0.589651662136,0.0663696035275,0.480495407068,0.248784957247,0.514421557686,0.262220716164,0.292009316227,0.0489914714664,0.222837102749,0.0601604203574,0.308740570102,0.205774160581,0.368501550055,0.256873422791


==> figures/best_beta/merged_tables/TOPK_SUM_RATIO_0.1_kosarak.csv <==
,DPBook_avg,DPBook_std,iterative_avg,iterative_std,original_5_5_avg,original_5_5_std,original_1_sqrtk_avg,original_1_sqrtk_std,original_1_k_avg,original_1_k_std,original_1_2k_avg,original_1_2k_std,retraverse_5_5_avg,retraverse_5_5_std,retraverse_1_sqrtk_avg,retraverse_1_sqrtk_std,retraverse_1_k_avg,retraverse_1_k_std,retraverse_1_2k_avg,retraverse_1_2k_std,retraverse_higher_threshold_5_5_avg,retraverse_higher_threshold_5_5_std,retraverse_higher_threshold_1_sqrtk_avg,retraverse_higher_threshold_1_sqrtk_std,retraverse_higher_threshold_1_k_avg,retraverse_higher_threshold_1_k_std,retraverse_higher_threshold_1_2k_avg,retraverse_higher_threshold_1_2k_std
25,0.0123094674923,0.0181819646651,3.01066540431e-05,4.54620010761e-05,0.00683121608484,0.00960118474276,0.00901513394502,0.0232032269122,0.00972376221581,0.0177862842951,0.0202212269186,0.0363924812005,0.00355428887773,0.0179997329522,0.00170529314771,0.00545086478988,0.00649772760487,0.0230598487021,0.0110970601037,0.0331955353486,0.000541927715436,0.00290588111262,0.000293628239017,0.0014574376319,0.00234552319892,0.00601035496007,0.0163128979273,0.0431540291814
50,0.704622679483,0.14207348586,0.000430351764558,0.00035434636413,0.0468586124771,0.0605932933274,0.0195099261049,0.0450477579043,0.0329945785366,0.0628476455706,0.0614903237019,0.0972363377576,0.0738421663464,0.0927370347313,0.0348598853515,0.0619662242083,0.0335254403838,0.0675936631872,0.0475845032732,0.0927025107048,0.00675120247582,0.0176936451737,0.00415311531157,0.0216068641725,0.0142238973519,0.0426681571953,0.0532125254428,0.129762996651
75,0.941274154136,0.0635801134612,0.00496561437678,0.00213866301033,0.633695431267,0.141866322599,0.0922585324139,0.080404803227,0.119992763623,0.138768221786,0.184181837078,0.222322503829,0.6075263297,0.152248470373,0.102160122813,0.0923006314895,0.0882077841096,0.11728744394,0.142169100925,0.19679982674,0.376290419947,0.138919060931,0.00783877056,0.00560192003205,0.0493703774271,0.0931434338979,0.115174696287,0.208990632124
100,0.968369052504,0.0432484351001,0.0331399691076,0.00532195141626,0.895881885172,0.0799465284925,0.438790285477,0.14894774015,0.372868952269,0.246831598883,0.483766633942,0.354836281243,0.903478654478,0.0734888438924,0.436306469423,0.147185611221,0.370607051515,0.263719452649,0.385301825855,0.336931433655,0.76896959253,0.108777819827,0.123379653766,0.0902937424543,0.175676953727,0.226615312436,0.228405125,0.297842715819
125,0.971611720157,0.0454015574407,0.0870807798054,0.0075392244942,0.93672956994,0.0610236443344,0.703315694906,0.114704085944,0.587295780577,0.27377810747,0.579022002182,0.333800056909,0.939028672761,0.0610742342822,0.711647235696,0.125779577424,0.591101906492,0.277187397379,0.572915651537,0.341592566379,0.873623904036,0.0903211171035,0.458791413536,0.140806218206,0.38281154587,0.265581621232,0.435797787838,0.326761714045
150,0.972315502011,0.0368070434161,0.138892584055,0.00730954524917,0.956309471395,0.0460948899681,0.849649388922,0.0837671849182,0.772072852555,0.207777271757,0.688137622279,0.288761394271,0.94880228376,0.0593682688467,0.852821953247,0.0825000062106,0.762194582986,0.214970608422,0.709111329097,0.316252254533,0.899816084076,0.0689868947296,0.695917210927,0.120087505456,0.555961966525,0.268681159688,0.532123842875,0.332533048395
175,0.975876923915,0.0350861771447,0.182311406279,0.00786378581539,0.965553965648,0.0445559516286,0.916504131991,0.0697711246291,0.821778727706,0.212183479117,0.750512400288,0.270052217296,0.964665324671,0.0431106963971,0.924156023579,0.0598654699087,0.835279623479,0.211055943119,0.749220284004,0.281376937007,0.937610690363,0.0487600858866,0.803267636147,0.103116746449,0.726332225104,0.250408099452,0.648886110372,0.303220146884
200,0.974260889371,0.0373323643633,0.218684641623,0.00816922093064,0.96716984856,0.0441661890051,0.932675610461,0.0562120910142,0.864848040775,0.176508182459,0.808451235232,0.249164387021,0.973338793898,0.0279262220463,0.940322892384,0.0504331420304,0.850624436142,0.191741403545,0.803881195754,0.2507557828,0.932617553733,0.0631682940162,0.85114257212,0.0836390458873,0.762920405406,0.227577008131,0.689429101858,0.296713237087
225,0.975089589901,0.0331443189523,0.248241721545,0.00726123014506,0.96993541627,0.0343329646798,0.940755637567,0.0590279214769,0.889662509958,0.164393625993,0.816977978627,0.260121051938,0.968689972544,0.0390282457146,0.949350680177,0.0455979215322,0.890385795616,0.139513483908,0.843661655042,0.223858313108,0.945678242869,0.0480466232706,0.872797142137,0.0703961875842,0.820589255957,0.183827319787,0.753718540439,0.273259572308
250,0.970215127962,0.0371236946442,0.272904529571,0.00769433454005,0.966156761551,0.0383101433789,0.943242477949,0.0529138195269,0.912673885533,0.11483633661,0.866794094055,0.216133251763,0.969553484027,0.0323637098351,0.94832483049,0.0515215386976,0.899792955876,0.143516570024,0.861795772986,0.212872867253,0.942731021642,0.0511172436013,0.904265655197,0.0630985349677,0.82104252054,0.204587090258,0.775937651588,0.270735431031
275,0.966407540969,0.0451912534728,0.296126292123,0.00759126987529,0.973265075205,0.0301219242521,0.957715519212,0.0403596299534,0.919864239867,0.137033880523,0.858924388157,0.213168203266,0.96601612451,0.0448932869361,0.952786617287,0.0422623129418,0.901567054237,0.162885565172,0.873557103709,0.205805999456,0.939950521127,0.0538799844123,0.904898836213,0.0694864497791,0.838266609045,0.171164902614,0.784642185029,0.24515799439
300,0.971251301658,0.0397522158498,0.315359614954,0.00678601854123,0.970641926651,0.0335070625499,0.958769630394,0.0407316742972,0.944971033762,0.0651484630137,0.826148085154,0.229601411104,0.968563465991,0.0347845278871,0.959014111867,0.0347811159996,0.914320262313,0.129080965923,0.876564570152,0.207478952261,0.950069156353,0.0458880629501,0.907126193316,0.0601236832733,0.857303923896,0.17152886123,0.768851607868,0.249842718108


==> figures/best_beta/merged_tables/TOPK_SUM_RATIO_0.5_AOL.csv <==
,DPBook_avg,DPBook_std,iterative_avg,iterative_std,original_5_5_avg,original_5_5_std,original_1_sqrtk_avg,original_1_sqrtk_std,original_1_k_avg,original_1_k_std,original_1_2k_avg,original_1_2k_std,retraverse_5_5_avg,retraverse_5_5_std,retraverse_1_sqrtk_avg,retraverse_1_sqrtk_std,retraverse_1_k_avg,retraverse_1_k_std,retraverse_1_2k_avg,retraverse_1_2k_std,retraverse_higher_threshold_5_5_avg,retraverse_higher_threshold_5_5_std,retraverse_higher_threshold_1_sqrtk_avg,retraverse_higher_threshold_1_sqrtk_std,retraverse_higher_threshold_1_k_avg,retraverse_higher_threshold_1_k_std,retraverse_higher_threshold_1_2k_avg,retraverse_higher_threshold_1_2k_std
25,0.0124886644184,0.0147890743119,1.02421512934e-05,2.19707186725e-05,0.00857948325544,0.0130199623122,0.00845300202889,0.0128176882787,0.0126960042871,0.0153710414705,0.0149298888225,0.0143390991265,0.00266474279546,0.00640268121247,0.00364646913299,0.010642201122,0.00737118116803,0.0159964711361,0.00947819381445,0.0161448278534,0.000417601213431,0.0027199040101,0.00269631851562,0.0107669100458,0.00345945220626,0.0084632487838,0.00869241019221,0.0118571456806
50,0.00753556114601,0.0102374695195,9.88429496564e-06,4.13050163114e-05,0.00515836643519,0.00861847873915,0.00409254987595,0.00797182929715,0.00631821442605,0.0107415225231,0.0120005791239,0.0163901255372,0.00378456373574,0.00760699923566,0.00215706231787,0.00697465375459,0.00305176518486,0.0087928084892,0.00927817432282,0.0141769592725,0.000948266383926,0.00410649934563,7.50466183846e-05,0.000331717254247,0.00220150354495,0.00525898717777,0.00549482435237,0.00918333152783
75,0.0146243022976,0.0154089440027,6.68790161236e-05,6.77028318859e-05,0.00659518239616,0.00690870972205,0.00653077124041,0.00966847282227,0.0118024103337,0.0113540993193,0.0216844168233,0.0243324136959,0.003670984855,0.00669556475752,0.00281426712631,0.00641716027506,0.00980546877859,0.0160161875903,0.0144129087819,0.0211790439622,0.00027774492025,0.000272261925916,0.000239403730894,0.00140511194428,0.00416310599801,0.00824259471867,0.012174567933,0.0202398749342
100,0.0170125600601,0.014564323072,0.000237049122593,0.000139526338016,0.0104271893856,0.00927679957973,0.00835077965809,0.0105353680787,0.0216381516767,0.0182349301741,0.0348184882647,0.0317288471475,0.00609166148572,0.00895838319682,0.00469427484071,0.00769634164084,0.00894022202018,0.0136434379708,0.0231306461872,0.0302998370041,0.000721324789857,0.000430678538169,0.000271811200195,0.000179517309724,0.00792618494015,0.0162977026112,0.0202957130484,0.0274053353632
125,0.0227355094351,0.0116156706554,0.000170261620517,0.000106383225407,0.0085752643515,0.00831000730377,0.00748440068161,0.0070320965393,0.0189017582741,0.0171027686642,0.0290997104152,0.0322566434344,0.00696668453761,0.00842021841034,0.00466674784101,0.00694315807468,0.0105940577861,0.0143488630199,0.0171130217497,0.028137777914,0.000837643754106,0.000491241285364,0.000201604986748,0.000146720359484,0.00640738384517,0.012844228376,0.017829316147,0.0236825576942
150,0.135520500793,0.0294387042299,0.000542957332575,0.000299705146314,0.0125611382963,0.0100609490129,0.00717628270099,0.00795911697328,0.0204998505162,0.0211942363219,0.034048940647,0.0366006042955,0.0117255551567,0.00942678748926,0.00764392342807,0.0104664795065,0.0163316540946,0.0251479736551,0.0411861848684,0.0460123829548,0.00176356593537,0.00079902725262,0.00050632531519,0.000343115801075,0.0069698733578,0.0151052264033,0.0255274030932,0.035902631849
175,0.487381491096,0.033314922143,0.000611726283549,0.000302580852663,0.0109294022767,0.00787721849182,0.00757949105163,0.00598527452129,0.0298051496191,0.0295842944492,0.046922577593,0.0437153012518,0.00950174667659,0.0095785193186,0.00416283117918,0.00608317052524,0.0156454913829,0.0229987310039,0.0354166759709,0.0445750290013,0.0025457363383,0.000960859319797,0.000618822562897,0.000249378975232,0.0121683586433,0.0202731456062,0.0264099136035,0.0370996635525
200,0.799957810614,0.0324162155992,0.000775774445789,0.000352473365648,0.0158257659294,0.00897361187892,0.00746323305324,0.0067127025218,0.0316978698359,0.0310117539966,0.0526912357043,0.0588406845013,0.0113820396853,0.00666824773587,0.00383190064005,0.00536505768033,0.014692827202,0.0210462856157,0.0333275529313,0.0460719961447,0.00519267939945,0.00230416754984,0.000830597519952,0.000470352957318,0.00766572379781,0.0149300915782,0.0349988785313,0.0492263744797
225,0.927622495778,0.0212236277073,0.00127236362207,0.000434130747454,0.0685532598887,0.0197283708536,0.0129213462075,0.00951530719537,0.0293681563622,0.024264884991,0.0575058508852,0.0565208043992,0.0728309698574,0.0226110100542,0.0137986400731,0.0116326318702,0.0231445971893,0.0308868076177,0.0521123943869,0.0776312786665,0.0217840488984,0.00597610453697,0.0014024387764,0.000557451231675,0.00855147943006,0.0171481776988,0.028135907286,0.0478853337207
250,0.966751262014,0.0135755010127,0.00197102770392,0.000625063641527,0.234761983658,0.0272537142283,0.0129548997026,0.00895085025871,0.0414009347874,0.0355916167795,0.0684948780806,0.0732184340658,0.237706112974,0.0297127538193,0.0129617856522,0.0106923599682,0.0353242948743,0.042305033676,0.0519904691275,0.072036056233,0.0746701360793,0.0160622456719,0.0019378058299,0.000765347780196,0.012964085957,0.0240333014887,0.0507422694474,0.0788275726653
275,0.982268850928,0.00868300049492,0.00266401806553,0.000811556055947,0.515708592402,0.0314862233638,0.0124680069256,0.00897700889892,0.0495949199456,0.0432887263035,0.112573265005,0.124675414636,0.51464356041,0.0327577275761,0.0109688563425,0.0084500535446,0.0283130983626,0.0399429176215,0.0659678731928,0.121764762191,0.262351649228,0.0284054027549,0.00299869401899,0.0010573399022,0.0217496461272,0.0537793050962,0.0634407775472,0.0819855981176
300,0.988375148079,0.00716068005477,0.00464696846987,0.0014402409954,0.748090200881,0.0306840809578,0.0189168816032,0.0105164574705,0.0736992123604,0.0701968357186,0.11534562221,0.158241464233,0.746645365844,0.0292017411856,0.0181929224238,0.0104514692383,0.0391583175466,0.0464805882832,0.0979879409607,0.162613563153,0.533386378926,0.0308668064735,0.00571606681166,0.00206146662526,0.0180576107785,0.028996429326,0.0627225415917,0.11358981244


==> figures/best_beta/merged_tables/TOPK_SUM_RATIO_0.5_BMS-POS.csv <==
,DPBook_avg,DPBook_std,iterative_avg,iterative_std,original_5_5_avg,original_5_5_std,original_1_sqrtk_avg,original_1_sqrtk_std,original_1_k_avg,original_1_k_std,original_1_2k_avg,original_1_2k_std,retraverse_5_5_avg,retraverse_5_5_std,retraverse_1_sqrtk_avg,retraverse_1_sqrtk_std,retraverse_1_k_avg,retraverse_1_k_std,retraverse_1_2k_avg,retraverse_1_2k_std,retraverse_higher_threshold_5_5_avg,retraverse_higher_threshold_5_5_std,retraverse_higher_threshold_1_sqrtk_avg,retraverse_higher_threshold_1_sqrtk_std,retraverse_higher_threshold_1_k_avg,retraverse_higher_threshold_1_k_std,retraverse_higher_threshold_1_2k_avg,retraverse_higher_threshold_1_2k_std
25,0.00441090880412,0.0101602746493,0.0,0.0,0.000320140677696,0.00207085702024,0.0,0.0,0.0,0.0,0.000692440645749,0.00484495308982,0.000597084854423,0.00597084854423,0.0,0.0,0.0,0.0,0.000605559736557,0.00599801329103,3.56640150356e-05,0.000356640150356,0.0,0.0,0.0,0.0,5.67175471499e-05,0.000567175471499
50,0.00888379081879,0.011340316594,2.020444783e-05,4.40869381369e-05,0.00829340646583,0.0173998896922,0.0047133595801,0.00885787686068,0.00735459722474,0.0167867620587,0.0129094150283,0.0232201460212,0.00341058004281,0.0102770940628,0.0027202631059,0.0106948346898,0.00291416062943,0.00685856888131,0.00710343170102,0.011548082626,9.88683879824e-05,0.000129639016447,9.65210466393e-05,0.000573281193768,0.00444627185166,0.0164723601135,0.00644884934448,0.0110149200696
75,0.0274820837939,0.0346216545003,5.3031614745e-05,7.13337024995e-05,0.0179035441723,0.0216999705108,0.00867114183349,0.0156162170814,0.0197406667466,0.028756209229,0.0222789875823,0.0302360371128,0.0129125788593,0.0214115331139,0.0138485413531,0.0227514011487,0.0210516508837,0.0401220147739,0.0160237654444,0.0258368441766,0.00107143396243,0.00313840009235,0.001042372016,0.00358228937406,0.00596964611552,0.0151848542022,0.0131538116612,0.0276540117037
100,0.0395516964531,0.0335412451278,0.000146624437055,0.000138811396452,0.0107414469416,0.0120127552088,0.0113443507887,0.0208901439244,0.0132135872032,0.0207280093163,0.0294453529644,0.0348408444135,0.0137857235296,0.0159212885331,0.00876840665705,0.0186037949711,0.015528429327,0.0317231104724,0.0316505898528,0.0506136509547,0.00154268851496,0.00575089562239,0.00038472788554,0.00144223150011,0.00445470208772,0.00999395349298,0.0110954843876,0.0314009256605
125,0.0519471684734,0.0404418389589,0.000535097434099,0.000337539187413,0.0115396627215,0.0166764781502,0.00806738326112,0.0168297175339,0.0223320136253,0.0333933437279,0.0373249131261,0.0483120280994,0.00965914553831,0.0126855584668,0.00507305031728,0.0136503835174,0.0161440648404,0.029374410657,0.0327993580005,0.0472578772977,0.00165400268008,0.000724156966771,0.000513245052048,0.000247183239404,0.0115191103503,0.0286439772461,0.0290559900574,0.0436079750151
150,0.113112249679,0.0473765319039,0.000762442424934,0.000355205841816,0.0121035882677,0.0137287691521,0.00616554597615,0.00416401350802,0.0170321555974,0.0189161970156,0.0440906934867,0.0472294069747,0.00866198487522,0.0110459359709,0.00308289284155,0.00510644870919,0.0177316241017,0.0422117052966,0.035076332135,0.0540705643548,0.00376667143659,0.00146461452095,0.00080695164675,0.000462286270072,0.00461235028304,0.0122699564785,0.0250678443299,0.0464808185772
175,0.275724101001,0.0625385525597,0.00129913674378,0.00050995226603,0.0566362826608,0.0384615772426,0.0199406762903,0.0314695991974,0.0351901351146,0.0467785427719,0.0735727082936,0.103411467604,0.0559222631908,0.0404629219576,0.015918850765,0.021079539093,0.0330859948796,0.0504651321377,0.0629831321169,0.115527790234,0.00856640318073,0.00267508048428,0.00125950010587,0.000641536746461,0.0151825507795,0.0311813501771,0.0403926844591,0.0733958348073
200,0.369425880593,0.0674658860994,0.00252310281518,0.00092178030486,0.123185454916,0.0514565356148,0.0245742112063,0.0240184938282,0.0484478648171,0.0574134437351,0.113420794234,0.16491817063,0.118595093839,0.0428219242713,0.0247736400109,0.0241774050933,0.0333309159527,0.0738550500811,0.0908823813409,0.156058583303,0.0181902862777,0.00285361088445,0.00293247314022,0.00112106492147,0.025026747586,0.066100159198,0.0691583537332,0.142784136314
225,0.45005278678,0.0769331475093,0.00526507905219,0.00139004042857,0.210636785405,0.0618948126141,0.0539883503433,0.0341242013502,0.076731085596,0.0984007504165,0.212650498001,0.230342790725,0.206351306656,0.0558105506966,0.0504315585164,0.0349926583372,0.0873686654618,0.110150017418,0.167434107107,0.237920845591,0.0294496147197,0.00526472963307,0.00625585499458,0.00189240958503,0.0448922641107,0.103865313109,0.118954250017,0.224174015009
250,0.483080092214,0.065072464863,0.0105077789468,0.00181142734903,0.299292489837,0.0709510646121,0.087218745839,0.0410424182116,0.144122273975,0.162510771028,0.184968490631,0.2173971472,0.292879731137,0.0588901110748,0.0986588496453,0.0468661341494,0.157809030053,0.169327467862,0.174628444002,0.230910462306,0.0504652845405,0.0184939741186,0.0117758784766,0.00256670379704,0.0703954972443,0.152550388085,0.113118311398,0.212500149571
275,0.516950166726,0.0672542010102,0.0164604018669,0.00194031928181,0.389351967396,0.0657298858931,0.193822418509,0.0495323914737,0.225468991615,0.208268622053,0.331017554501,0.274126165844,0.399466807192,0.0659700321735,0.18944409138,0.0560307673053,0.254272084156,0.21806750039,0.337847565102,0.286407295387,0.0935752429495,0.0414244952915,0.019100855244,0.00556885358955,0.105089448131,0.168560264613,0.153986247012,0.236893986399
300,0.516188817348,0.0683016243994,0.0218304637446,0.00225936217591,0.429089092383,0.0675103342887,0.244494049379,0.0588428442631,0.284419446432,0.22395948226,0.325881461344,0.285044650859,0.434196915788,0.0643233243312,0.245744735378,0.0662637986421,0.25529046597,0.214227054487,0.297427188757,0.282533618384,0.109557635014,0.0426377756592,0.0277375494825,0.0142942775684,0.12480270266,0.202167918082,0.172878777762,0.24406153609


==> figures/best_beta/merged_tables/TOPK_SUM_RATIO_0.5_kosarak.csv <==
,DPBook_avg,DPBook_std,iterative_avg,iterative_std,original_5_5_avg,original_5_5_std,original_1_sqrtk_avg,original_1_sqrtk_std,original_1_k_avg,original_1_k_std,original_1_2k_avg,original_1_2k_std,retraverse_5_5_avg,retraverse_5_5_std,retraverse_1_sqrtk_avg,retraverse_1_sqrtk_std,retraverse_1_k_avg,retraverse_1_k_std,retraverse_1_2k_avg,retraverse_1_2k_std,retraverse_higher_threshold_5_5_avg,retraverse_higher_threshold_5_5_std,retraverse_higher_threshold_1_sqrtk_avg,retraverse_higher_threshold_1_sqrtk_std,retraverse_higher_threshold_1_k_avg,retraverse_higher_threshold_1_k_std,retraverse_higher_threshold_1_2k_avg,retraverse_higher_threshold_1_2k_std
25,0.00840815187002,0.0217979837064,4.03487145599e-06,1.37518468241e-05,0.00420438768443,0.00695047270584,0.00696561384056,0.0269734991218,0.0109250697366,0.0322977763374,0.0201155299661,0.0511187261085,0.00669510271448,0.0253010359554,0.000439320457751,0.00209314932835,0.00268885263506,0.010792138995,0.00644326875421,0.0220779744077,0.000478906676918,0.00228421118748,4.75368221734e-06,3.33918915148e-05,0.00157286517175,0.00475919019842,0.00778821531599,0.032122425073
50,0.0201659297424,0.0439608700391,7.43546572032e-06,3.67370179619e-05,0.0209680720687,0.0529461508344,0.000824852975067,0.00250266937131,0.00639727499856,0.0279595784487,0.0134229539599,0.0445788359021,0.0056377414842,0.0201694527581,0.00305267329524,0.0205832373784,0.00458549178937,0.0209255402855,0.00526818985453,0.0201076654118,0.00179479082052,0.0124002477188,0.000294975843374,0.00149609091028,0.000500864303787,0.00234046201793,0.00846505313835,0.0277450233393
75,0.0370976705665,0.058344967154,9.45412181621e-05,7.7932770027e-05,0.018723234866,0.0418175323924,0.0181032287202,0.0488468858087,0.0287564561253,0.0476880830364,0.0416121083583,0.0736394678455,0.0249631573444,0.049142334968,0.00670625183235,0.020753975047,0.018574247606,0.0433044594909,0.027014112219,0.0472387962695,0.000558936380824,0.00207216256733,0.0038840036926,0.0332632544433,0.0118315155784,0.0386453565015,0.021305101197,0.051589579141
100,0.140214733555,0.104003601056,0.000254624385359,0.000178157479599,0.0360009056034,0.0564997196517,0.0156906530262,0.0341366030336,0.0392924192258,0.0824273608233,0.0553886861441,0.10281727135,0.0326380385588,0.0529166598251,0.0128326401797,0.0319945556146,0.0284385104067,0.0623654875499,0.069097402107,0.117150988967,0.00116721545749,0.000814321805095,0.000300547517036,0.000274131192967,0.00777855721542,0.0353298261489,0.0275632383238,0.0720685549653
125,0.383007262552,0.119314208439,0.000606663156955,0.000238804944488,0.0180890285945,0.03765965108,0.00709432389152,0.0142105764207,0.0299322534785,0.0485338221232,0.0683371271463,0.0943576057896,0.0189795406607,0.0433828635367,0.00766444816545,0.0227567984211,0.030623477305,0.0605911656424,0.0426642336401,0.0764263973484,0.00287949821944,0.00109591778396,0.000644555868776,0.000288886464873,0.0130098397554,0.0329353994571,0.033825841954,0.0592127423247
150,0.639671567355,0.126106191135,0.000978084507246,0.000413334574561,0.041830197523,0.0495004918931,0.00930443259154,0.0172515809653,0.0618436540377,0.108822845305,0.0681444704348,0.0983295066665,0.0499893624941,0.0594010349427,0.00480519701413,0.0193526109943,0.0281713750991,0.055680410873,0.0756961710834,0.149192433771,0.0091995046798,0.00247261657389,0.00104298584055,0.000379179721975,0.0140020834455,0.0397645602522,0.0461620380736,0.0988335467765
175,0.810277063743,0.0903189704463,0.00176290805397,0.000570047336521,0.22298175224,0.0931595913832,0.0305447327976,0.0469317596651,0.0802465114498,0.107492363118,0.125999408213,0.163559098888,0.230004604287,0.0969509491135,0.0255861632933,0.0368758804523,0.0660423518927,0.0995439975029,0.120815360788,0.183486994093,0.0313353782448,0.0166348622879,0.00206520771621,0.00071371751781,0.030127050823,0.0696805426941,0.07096120908,0.116559615292
200,0.869130915692,0.0752101517113,0.00396848528819,0.00110625150805,0.430175800488,0.111531845015,0.0455076018928,0.0542923224422,0.076821403353,0.10229787233,0.134361237083,0.180491980449,0.427268303858,0.108757008904,0.0477839288494,0.059285710443,0.0853841966181,0.132550886492,0.128108559003,0.182861358592,0.12968200902,0.0808182117958,0.00458861238917,0.0014616581375,0.0338351147007,0.0823776092761,0.101725967529,0.158684050191
225,0.892597813295,0.0702127267689,0.00938151439228,0.00179745858897,0.622567845238,0.0954582126156,0.0997175429515,0.0835267141201,0.148690110516,0.171946693816,0.204101331329,0.245699388606,0.621125778457,0.101401246064,0.0907373996955,0.0666153022119,0.112770804791,0.141186680071,0.218551977422,0.285361257195,0.321297045301,0.0926941847279,0.0109615941811,0.00223746552426,0.0542953507993,0.109927233724,0.144815268098,0.227686120924
250,0.905601378397,0.070462691703,0.0179119755398,0.00279859683136,0.706634918836,0.10716710624,0.158821914142,0.0818668371776,0.207102048846,0.196607699489,0.314617279691,0.290162539781,0.710790076602,0.0998695558159,0.162701382566,0.0864784368412,0.196258189006,0.226346385125,0.248058700449,0.281349422105,0.458476715775,0.114908501857,0.02224396165,0.00299547052782,0.0821218277863,0.150806200796,0.135535294642,0.198247574331
275,0.936571423543,0.0480744621644,0.0317953092112,0.00354189043431,0.787551521753,0.083146984935,0.284172504833,0.103308526395,0.275610481836,0.249041260047,0.38978450951,0.326023713558,0.80340092578,0.0835506635876,0.277209738162,0.0986185627944,0.261176033766,0.21984975716,0.372698573639,0.355686476366,0.583914919902,0.11740363375,0.042837966101,0.0217056020286,0.154192428867,0.21275611509,0.229346623193,0.267963442282
300,0.935963900844,0.0514768050106,0.0477463988861,0.00360494166368,0.84482193846,0.0765676566782,0.441053305744,0.123078218794,0.423465561642,0.270439942505,0.4196450089,0.307143518569,0.84494558338,0.0786996964019,0.437893872962,0.100276214992,0.410688935032,0.261249623887,0.403731294137,0.341568321259,0.671642657642,0.106465637102,0.135906510377,0.0692454595702,0.181930619649,0.21310795674,0.270704655655,0.302125596813


==> figures/best_beta/tables/BMS-POS_0.1_100_FNR_ALL.csv <==
beta,original_item_vec_avg,original_item_vec_std
0.001,0.71355,0.192478904787
0.002,0.67605,0.18190947771
0.003,0.5816,0.184277020277
0.004,0.5686,0.157778261487
0.005,0.57605,0.152257913496
0.006,0.57115,0.147945278923
0.007,0.55765,0.134076442466
0.008,0.52915,0.127728909188
0.009,0.55965,0.128074818333
0.01,0.5361,0.12036052744
0.011,0.53885,0.102892154485
0.012,0.5375,0.115282919442
0.013,0.57155,0.106129554429
0.014,0.54105,0.0872309572284
0.015,0.5498,0.0989539225492
0.016,0.5316,0.0953221014786
0.017,0.54235,0.0894016445062
0.018,0.5419,0.063718050025
0.019,0.55415,0.0780379828524
0.02,0.5415,0.0746320942688
0.021,0.5342,0.0684596762535
0.022,0.5318,0.0606135298428
0.023,0.53765,0.0578331586758
0.024,0.53245,0.0621764148665
0.025,0.5444,0.0606916365529
0.026,0.5381,0.06990173478
0.027,0.54185,0.0567675350029
0.028,0.5396,0.0530564783885
0.029,0.53955,0.0651265085907
0.03,0.5427,0.0559645450534
0.031,0.54465,0.0514155922976
0.032,0.5473,0.0603793562956
0.033,0.5412,0.0551495670652
0.034,0.54665,0.0518596347574
0.035,0.53625,0.0392246508247
0.036,0.5494,0.0501879296527
0.037,0.5485,0.0491724444474
0.038,0.55095,0.0457909997332
0.039,0.5528,0.0433293704482
0.04,0.5467,0.0462984390077
0.041,0.5543,0.0403583693897
0.042,0.5504,0.0418853654441
0.043,0.5538,0.0388867820497
0.044,0.55125,0.0427251906864
0.045,0.54905,0.042721171389
0.046,0.5559,0.0438453434405
0.047,0.54765,0.0390250825842
0.048,0.54595,0.0403187739813
0.049,0.5549,0.0476041123765
0.05,0.5545,0.0412524869162
0.051,0.54925,0.0374663148371
0.052,0.5598,0.0379986708965
0.053,0.5528,0.0420396638109
0.054,0.55605,0.0397802994235
0.055,0.55,0.0451372765835
0.056,0.55075,0.0363163360298
0.057,0.55435,0.0390393158472
0.058,0.551,0.0341712857188
0.059,0.55205,0.035083558266
0.06,0.5557,0.0342968326128
0.061,0.55465,0.0365994908062
0.062,0.55695,0.0391635717668
0.063,0.5481,0.0332710023287
0.064,0.557,0.0371524296689
0.065,0.56075,0.0369573532547
0.066,0.5552,0.0299319092595
0.067,0.55305,0.0335289336833
0.068,0.5524,0.0367868553599
0.069,0.5617,0.0337715139062
0.07,0.55235,0.0357421673273
0.071,0.5559,0.0398442675496
0.072,0.55285,0.0309468018615
0.073,0.56055,0.0326667826219
0.074,0.5582,0.0356294056287
0.075,0.56285,0.0337568174933
0.076,0.5618,0.0330481742035
0.077,0.5638,0.035441800351
0.078,0.55975,0.0336828269046
0.079,0.56015,0.0341598662855
0.08,0.55535,0.0362110466431
0.081,0.5674,0.0379159090833
0.082,0.562,0.035540558706
0.083,0.5565,0.0361639085668
0.084,0.56475,0.0346728942542
0.085,0.56865,0.0369742949202
0.086,0.56475,0.0320776756129
0.087,0.5679,0.0320682668283
0.088,0.5596,0.0334594583569
0.089,0.5647,0.0303998604463
0.09,0.57165,0.0352555963034
0.091,0.55965,0.0329773031834
0.092,0.56615,0.0316216186758
0.093,0.56155,0.0324947159652
0.094,0.5632,0.0336088612654
0.095,0.5657,0.0326677488998
0.096,0.5619,0.0341030820018
0.097,0.5642,0.0301655365601
0.098,0.56585,0.0319884369892
0.099,0.5654,0.0310317530438
0.1,0.56815,0.0303153043324
0.101,0.5648,0.029677730317
0.102,0.5687,0.0313550859374
0.103,0.56705,0.0350475506716
0.104,0.56915,0.0281235998529
0.105,0.5731,0.0257099202644
0.106,0.56925,0.0323051658001
0.107,0.57135,0.0356317798794
0.108,0.57525,0.0332527434882
0.109,0.56735,0.031329585527
0.11,0.56895,0.0337047114771
0.111,0.56855,0.0304701791623
0.112,0.57375,0.0334948737221
0.113,0.56925,0.0335777027388
0.114,0.56565,0.0277948381953
0.115,0.5754,0.0290217612536
0.116,0.56945,0.0294897259973
0.117,0.57405,0.0341985808082
0.118,0.5778,0.0317687350276
0.119,0.5695,0.0348988437191
0.12,0.57895,0.0269988308763
0.121,0.5717,0.03194234073
0.122,0.57425,0.0286953257025
0.123,0.57235,0.032702013962
0.124,0.57285,0.0250479842533
0.125,0.5746,0.0329115742129
0.126,0.5766,0.030483312209
0.127,0.574,0.0372339043932
0.128,0.5775,0.0313863188364
0.129,0.58215,0.0337493359456
0.13,0.5741,0.0276648411227
0.131,0.57885,0.027995805963
0.132,0.5781,0.0327662366259
0.133,0.5837,0.0328650439086
0.134,0.5729,0.0331752311159
0.135,0.57655,0.0281383217608
0.136,0.5792,0.0286014056305
0.137,0.58265,0.0326942910409
0.138,0.5836,0.0320753531988
0.139,0.5802,0.0294041844064
0.14,0.57745,0.0309732289097
0.141,0.5815,0.0323842148853
0.142,0.58355,0.0329929208813
0.143,0.58745,0.029894553742
0.144,0.581,0.0283110429252
0.145,0.5873,0.0285103206548
0.146,0.5827,0.031522158312
0.147,0.5826,0.0329483832622
0.148,0.5812,0.0332508069318
0.149,0.58405,0.0328579357141
0.15,0.5866,0.0307061669192
0.151,0.58075,0.0307348961017
0.152,0.5853,0.0336486600511
0.153,0.5853,0.0304745298519
0.154,0.5814,0.0284452335749
0.155,0.586,0.0299410194627
0.156,0.5884,0.0291450569297
0.157,0.58445,0.0326745120449
0.158,0.5901,0.0284088121198
0.159,0.5882,0.0303973683071
0.16,0.5914,0.0380395859732
0.161,0.5869,0.0324642771817
0.162,0.58745,0.0335485100303
0.163,0.59225,0.0302963060721
0.164,0.5891,0.0285630615454
0.165,0.5863,0.0299124986545
0.166,0.586,0.0276613722572
0.167,0.587,0.0298481002898
0.168,0.58855,0.0332141429654
0.169,0.59125,0.0310780623527
0.17,0.5897,0.0302916796924
0.171,0.59195,0.0317574058809
0.172,0.5958,0.0315645882648
0.173,0.5881,0.0316369876869
0.174,0.59085,0.0311485119706
0.175,0.58975,0.0326472963597
0.176,0.5937,0.0351520506751
0.177,0.5886,0.0279346278719
0.178,0.59285,0.0311258037096
0.179,0.596,0.0303764262666
0.18,0.59415,0.0280066280034
0.181,0.5918,0.0296146974158
0.182,0.59615,0.0285407293586
0.183,0.59505,0.0306453730421
0.184,0.59125,0.0282786906245
0.185,0.60115,0.0324959593448
0.186,0.59635,0.0287610760395
0.187,0.5937,0.0303566344071
0.188,0.59745,0.0306700838017
0.189,0.6034,0.0300326421741
0.19,0.59435,0.0285301099142
0.191,0.6016,0.0315418593125
0.192,0.6024,0.0298437005857
0.193,0.5954,0.0330646749156
0.194,0.6024,0.0318969299685
0.195,0.6007,0.0274323778323
0.196,0.59835,0.0309206789033
0.197,0.59705,0.0340683730226
0.198,0.59615,0.0279867843992
0.199,0.5981,0.0277868873952
0.2,0.59985,0.0275924067289
0.201,0.59725,0.0326782215186
0.202,0.5979,0.0289302539906
0.203,0.60165,0.0317268566729
0.204,0.60625,0.0280004960274
0.205,0.5966,0.0294038408815
0.206,0.60055,0.0300327682993
0.207,0.60825,0.0255383945455
0.208,0.5986,0.0289555563308
0.209,0.60375,0.0302712901955
0.21,0.6042,0.0308934303761
0.211,0.60475,0.0284123230485
0.212,0.60265,0.0263566735842
0.213,0.59895,0.0315451816423
0.214,0.61045,0.0286664464403
0.215,0.60235,0.0315304486476
0.216,0.6074,0.0298013625883
0.217,0.6035,0.0283422445879
0.218,0.60195,0.0303672387931
0.219,0.6061,0.032016252186
0.22,0.6106,0.0276912997313
0.221,0.61125,0.032453346468
0.222,0.60785,0.0309468018615
0.223,0.6112,0.0280882447823
0.224,0.61065,0.0303569255573
0.225,0.61405,0.0290305916668
0.226,0.608,0.0379659602989
0.227,0.61185,0.0301482448356
0.228,0.6126,0.032423024616
0.229,0.60645,0.0341068952417
0.23,0.6127,0.0280909417802
0.231,0.61055,0.0293179625706
0.232,0.61325,0.0284034337802
0.233,0.60985,0.0326788397232
0.234,0.6142,0.0287774462755
0.235,0.61025,0.0276739220133
0.236,0.6161,0.030875932898
0.237,0.6147,0.0302499686952
0.238,0.61585,0.0345611374556
0.239,0.61765,0.0279470549215
0.24,0.6173,0.0337879603206
0.241,0.61875,0.029664581132
0.242,0.61735,0.029485957966
0.243,0.61215,0.0262106366719
0.244,0.61525,0.0288445415245
0.245,0.61825,0.0314817166757
0.246,0.6236,0.0270808740142
0.247,0.61625,0.0291233444494
0.248,0.61425,0.030611404424
0.249,0.61795,0.0242784249735
0.25,0.62235,0.0259414161276
0.251,0.61215,0.0324679717863
0.252,0.61895,0.0256362964753
0.253,0.6192,0.0280846483821
0.254,0.61385,0.0287083470774
0.255,0.62235,0.0272609444244
0.256,0.6187,0.0265015722804
0.257,0.6215,0.0251309700681
0.258,0.61945,0.0319397712875
0.259,0.62445,0.0264374141831
0.26,0.6235,0.0280016233296
0.261,0.61905,0.030315637529
0.262,0.6191,0.0287393370652
0.263,0.62225,0.028081546117
0.264,0.61585,0.0310835872116
0.265,0.6216,0.0273757984986
0.266,0.6221,0.0294750365187
0.267,0.62075,0.0312320655608
0.268,0.6219,0.0292307089109
0.269,0.62215,0.030954960765
0.27,0.6244,0.0306600783437
0.271,0.6225,0.0294606397237
0.272,0.62305,0.0298810351666
0.273,0.6295,0.0294005771949
0.274,0.6283,0.0322100116188
0.275,0.61815,0.0276033869244
0.276,0.6252,0.0282030874447
0.277,0.62655,0.0296417583551
0.278,0.6281,0.0260708049106
0.279,0.63,0.0274689907813
0.28,0.63225,0.0274264397245
0.281,0.6263,0.0289602653596
0.282,0.6295,0.0310872022127
0.283,0.6268,0.0272800663526
0.284,0.63555,0.0294811615933
0.285,0.62705,0.0250161059231
0.286,0.6274,0.0305792561893
0.287,0.62825,0.0292185685391
0.288,0.6277,0.0299529934761
0.289,0.63145,0.0258423249259
0.29,0.63175,0.0307266787642
0.291,0.63075,0.031449614987
0.292,0.63065,0.0298367189547
0.293,0.63115,0.0262260472728
0.294,0.62715,0.0263068048192
0.295,0.62885,0.0296601542052
0.296,0.63495,0.0263187051814
0.297,0.62725,0.0288270268107
0.298,0.643,0.0289548586317
0.299,0.63125,0.0311835151348


==> figures/best_beta/tables/BMS-POS_0.1_100_FNR_avg.csv <==
beta,original_item_vec
0.001,0.71355
0.002,0.67605
0.003,0.5816
0.004,0.5686
0.005,0.57605
0.006,0.57115
0.007,0.55765
0.008,0.52915
0.009,0.55965
0.01,0.5361
0.011,0.53885
0.012,0.5375
0.013,0.57155
0.014,0.54105
0.015,0.5498
0.016,0.5316
0.017,0.54235
0.018,0.5419
0.019,0.55415
0.02,0.5415
0.021,0.5342
0.022,0.5318
0.023,0.53765
0.024,0.53245
0.025,0.5444
0.026,0.5381
0.027,0.54185
0.028,0.5396
0.029,0.53955
0.03,0.5427
0.031,0.54465
0.032,0.5473
0.033,0.5412
0.034,0.54665
0.035,0.53625
0.036,0.5494
0.037,0.5485
0.038,0.55095
0.039,0.5528
0.04,0.5467
0.041,0.5543
0.042,0.5504
0.043,0.5538
0.044,0.55125
0.045,0.54905
0.046,0.5559
0.047,0.54765
0.048,0.54595
0.049,0.5549
0.05,0.5545
0.051,0.54925
0.052,0.5598
0.053,0.5528
0.054,0.55605
0.055,0.55
0.056,0.55075
0.057,0.55435
0.058,0.551
0.059,0.55205
0.06,0.5557
0.061,0.55465
0.062,0.55695
0.063,0.5481
0.064,0.557
0.065,0.56075
0.066,0.5552
0.067,0.55305
0.068,0.5524
0.069,0.5617
0.07,0.55235
0.071,0.5559
0.072,0.55285
0.073,0.56055
0.074,0.5582
0.075,0.56285
0.076,0.5618
0.077,0.5638
0.078,0.55975
0.079,0.56015
0.08,0.55535
0.081,0.5674
0.082,0.562
0.083,0.5565
0.084,0.56475
0.085,0.56865
0.086,0.56475
0.087,0.5679
0.088,0.5596
0.089,0.5647
0.09,0.57165
0.091,0.55965
0.092,0.56615
0.093,0.56155
0.094,0.5632
0.095,0.5657
0.096,0.5619
0.097,0.5642
0.098,0.56585
0.099,0.5654
0.1,0.56815
0.101,0.5648
0.102,0.5687
0.103,0.56705
0.104,0.56915
0.105,0.5731
0.106,0.56925
0.107,0.57135
0.108,0.57525
0.109,0.56735
0.11,0.56895
0.111,0.56855
0.112,0.57375
0.113,0.56925
0.114,0.56565
0.115,0.5754
0.116,0.56945
0.117,0.57405
0.118,0.5778
0.119,0.5695
0.12,0.57895
0.121,0.5717
0.122,0.57425
0.123,0.57235
0.124,0.57285
0.125,0.5746
0.126,0.5766
0.127,0.574
0.128,0.5775
0.129,0.58215
0.13,0.5741
0.131,0.57885
0.132,0.5781
0.133,0.5837
0.134,0.5729
0.135,0.57655
0.136,0.5792
0.137,0.58265
0.138,0.5836
0.139,0.5802
0.14,0.57745
0.141,0.5815
0.142,0.58355
0.143,0.58745
0.144,0.581
0.145,0.5873
0.146,0.5827
0.147,0.5826
0.148,0.5812
0.149,0.58405
0.15,0.5866
0.151,0.58075
0.152,0.5853
0.153,0.5853
0.154,0.5814
0.155,0.586
0.156,0.5884
0.157,0.58445
0.158,0.5901
0.159,0.5882
0.16,0.5914
0.161,0.5869
0.162,0.58745
0.163,0.59225
0.164,0.5891
0.165,0.5863
0.166,0.586
0.167,0.587
0.168,0.58855
0.169,0.59125
0.17,0.5897
0.171,0.59195
0.172,0.5958
0.173,0.5881
0.174,0.59085
0.175,0.58975
0.176,0.5937
0.177,0.5886
0.178,0.59285
0.179,0.596
0.18,0.59415
0.181,0.5918
0.182,0.59615
0.183,0.59505
0.184,0.59125
0.185,0.60115
0.186,0.59635
0.187,0.5937
0.188,0.59745
0.189,0.6034
0.19,0.59435
0.191,0.6016
0.192,0.6024
0.193,0.5954
0.194,0.6024
0.195,0.6007
0.196,0.59835
0.197,0.59705
0.198,0.59615
0.199,0.5981
0.2,0.59985
0.201,0.59725
0.202,0.5979
0.203,0.60165
0.204,0.60625
0.205,0.5966
0.206,0.60055
0.207,0.60825
0.208,0.5986
0.209,0.60375
0.21,0.6042
0.211,0.60475
0.212,0.60265
0.213,0.59895
0.214,0.61045
0.215,0.60235
0.216,0.6074
0.217,0.6035
0.218,0.60195
0.219,0.6061
0.22,0.6106
0.221,0.61125
0.222,0.60785
0.223,0.6112
0.224,0.61065
0.225,0.61405
0.226,0.608
0.227,0.61185
0.228,0.6126
0.229,0.60645
0.23,0.6127
0.231,0.61055
0.232,0.61325
0.233,0.60985
0.234,0.6142
0.235,0.61025
0.236,0.6161
0.237,0.6147
0.238,0.61585
0.239,0.61765
0.24,0.6173
0.241,0.61875
0.242,0.61735
0.243,0.61215
0.244,0.61525
0.245,0.61825
0.246,0.6236
0.247,0.61625
0.248,0.61425
0.249,0.61795
0.25,0.62235
0.251,0.61215
0.252,0.61895
0.253,0.6192
0.254,0.61385
0.255,0.62235
0.256,0.6187
0.257,0.6215
0.258,0.61945
0.259,0.62445
0.26,0.6235
0.261,0.61905
0.262,0.6191
0.263,0.62225
0.264,0.61585
0.265,0.6216
0.266,0.6221
0.267,0.62075
0.268,0.6219
0.269,0.62215
0.27,0.6244
0.271,0.6225
0.272,0.62305
0.273,0.6295
0.274,0.6283
0.275,0.61815
0.276,0.6252
0.277,0.62655
0.278,0.6281
0.279,0.63
0.28,0.63225
0.281,0.6263
0.282,0.6295
0.283,0.6268
0.284,0.63555
0.285,0.62705
0.286,0.6274
0.287,0.62825
0.288,0.6277
0.289,0.63145
0.29,0.63175
0.291,0.63075
0.292,0.63065
0.293,0.63115
0.294,0.62715
0.295,0.62885
0.296,0.63495
0.297,0.62725
0.298,0.643
0.299,0.63125


==> figures/best_beta/tables/BMS-POS_0.1_100_FNR_median.csv <==
beta,original_item_vec
0.001,0.7975
0.002,0.705
0.003,0.5525
0.004,0.5475
0.005,0.57
0.006,0.55
0.007,0.545
0.008,0.52
0.009,0.55
0.01,0.53
0.011,0.535
0.012,0.5375
0.013,0.5575
0.014,0.54
0.015,0.54
0.016,0.5425
0.017,0.535
0.018,0.545
0.019,0.5525
0.02,0.545
0.021,0.54
0.022,0.5275
0.023,0.54
0.024,0.53
0.025,0.54
0.026,0.53
0.027,0.545
0.028,0.535
0.029,0.54
0.03,0.5425
0.031,0.545
0.032,0.545
0.033,0.5375
0.034,0.545
0.035,0.535
0.036,0.555
0.037,0.55
0.038,0.55
0.039,0.55
0.04,0.545
0.041,0.555
0.042,0.545
0.043,0.555
0.044,0.55
0.045,0.545
0.046,0.56
0.047,0.5475
0.048,0.545
0.049,0.555
0.05,0.555
0.051,0.55
0.052,0.555
0.053,0.555
0.054,0.555
0.055,0.55
0.056,0.5525
0.057,0.555
0.058,0.55
0.059,0.555
0.06,0.5575
0.061,0.555
0.062,0.555
0.063,0.55
0.064,0.555
0.065,0.56
0.066,0.56
0.067,0.55
0.068,0.555
0.069,0.56
0.07,0.56
0.071,0.56
0.072,0.555
0.073,0.56
0.074,0.5575
0.075,0.56
0.076,0.565
0.077,0.565
0.078,0.565
0.079,0.56
0.08,0.555
0.081,0.565
0.082,0.5625
0.083,0.555
0.084,0.57
0.085,0.57
0.086,0.565
0.087,0.57
0.088,0.55
0.089,0.565
0.09,0.575
0.091,0.5575
0.092,0.57
0.093,0.56
0.094,0.56
0.095,0.565
0.096,0.56
0.097,0.565
0.098,0.565
0.099,0.565
0.1,0.565
0.101,0.565
0.102,0.565
0.103,0.565
0.104,0.57
0.105,0.57
0.106,0.575
0.107,0.5725
0.108,0.575
0.109,0.57
0.11,0.565
0.111,0.565
0.112,0.575
0.113,0.57
0.114,0.565
0.115,0.5775
0.116,0.5675
0.117,0.575
0.118,0.575
0.119,0.57
0.12,0.58
0.121,0.57
0.122,0.575
0.123,0.57
0.124,0.575
0.125,0.5725
0.126,0.58
0.127,0.575
0.128,0.58
0.129,0.58
0.13,0.575
0.131,0.5775
0.132,0.58
0.133,0.585
0.134,0.575
0.135,0.575
0.136,0.58
0.137,0.58
0.138,0.585
0.139,0.575
0.14,0.57
0.141,0.585
0.142,0.585
0.143,0.585
0.144,0.58
0.145,0.59
0.146,0.585
0.147,0.585
0.148,0.58
0.149,0.585
0.15,0.59
0.151,0.58
0.152,0.5825
0.153,0.585
0.154,0.58
0.155,0.585
0.156,0.585
0.157,0.585
0.158,0.59
0.159,0.5875
0.16,0.595
0.161,0.59
0.162,0.5825
0.163,0.6
0.164,0.59
0.165,0.585
0.166,0.585
0.167,0.585
0.168,0.59
0.169,0.59
0.17,0.5875
0.171,0.5925
0.172,0.6
0.173,0.5875
0.174,0.5875
0.175,0.59
0.176,0.5925
0.177,0.59
0.178,0.59
0.179,0.595
0.18,0.595
0.181,0.595
0.182,0.595
0.183,0.595
0.184,0.59
0.185,0.6
0.186,0.595
0.187,0.59
0.188,0.6
0.189,0.6
0.19,0.5925
0.191,0.6
0.192,0.6
0.193,0.5925
0.194,0.605
0.195,0.595
0.196,0.595
0.197,0.6
0.198,0.595
0.199,0.595
0.2,0.595
0.201,0.6
0.202,0.595
0.203,0.6
0.204,0.61
0.205,0.595
0.206,0.6
0.207,0.61
0.208,0.595
0.209,0.605
0.21,0.605
0.211,0.6025
0.212,0.6
0.213,0.5975
0.214,0.6075
0.215,0.6025
0.216,0.6125
0.217,0.605
0.218,0.6
0.219,0.61
0.22,0.61
0.221,0.615
0.222,0.61
0.223,0.61
0.224,0.6125
0.225,0.615
0.226,0.61
0.227,0.605
0.228,0.61
0.229,0.605
0.23,0.615
0.231,0.61
0.232,0.615
0.233,0.605
0.234,0.615
0.235,0.6075
0.236,0.62
0.237,0.615
0.238,0.62
0.239,0.62
0.24,0.615
0.241,0.62
0.242,0.6175
0.243,0.615
0.244,0.61
0.245,0.62
0.246,0.625
0.247,0.6175
0.248,0.615
0.249,0.615
0.25,0.625
0.251,0.615
0.252,0.6175
0.253,0.62
0.254,0.615
0.255,0.6225
0.256,0.62
0.257,0.62
0.258,0.62
0.259,0.625
0.26,0.625
0.261,0.62
0.262,0.62
0.263,0.625
0.264,0.615
0.265,0.625
0.266,0.625
0.267,0.615
0.268,0.62
0.269,0.625
0.27,0.625
0.271,0.62
0.272,0.625
0.273,0.63
0.274,0.63
0.275,0.625
0.276,0.625
0.277,0.625
0.278,0.63
0.279,0.63
0.28,0.6325
0.281,0.625
0.282,0.63
0.283,0.6275
0.284,0.6375
0.285,0.625
0.286,0.63
0.287,0.63
0.288,0.625
0.289,0.635
0.29,0.63
0.291,0.63
0.292,0.63
0.293,0.635
0.294,0.6275
0.295,0.625
0.296,0.635
0.297,0.625
0.298,0.645
0.299,0.63


==> figures/best_beta/tables/BMS-POS_0.1_100_FNR_std.csv <==
beta,original_item_vec
0.001,0.192478904787
0.002,0.18190947771
0.003,0.184277020277
0.004,0.157778261487
0.005,0.152257913496
0.006,0.147945278923
0.007,0.134076442466
0.008,0.127728909188
0.009,0.128074818333
0.01,0.12036052744
0.011,0.102892154485
0.012,0.115282919442
0.013,0.106129554429
0.014,0.0872309572284
0.015,0.0989539225492
0.016,0.0953221014786
0.017,0.0894016445062
0.018,0.063718050025
0.019,0.0780379828524
0.02,0.0746320942688
0.021,0.0684596762535
0.022,0.0606135298428
0.023,0.0578331586758
0.024,0.0621764148665
0.025,0.0606916365529
0.026,0.06990173478
0.027,0.0567675350029
0.028,0.0530564783885
0.029,0.0651265085907
0.03,0.0559645450534
0.031,0.0514155922976
0.032,0.0603793562956
0.033,0.0551495670652
0.034,0.0518596347574
0.035,0.0392246508247
0.036,0.0501879296527
0.037,0.0491724444474
0.038,0.0457909997332
0.039,0.0433293704482
0.04,0.0462984390077
0.041,0.0403583693897
0.042,0.0418853654441
0.043,0.0388867820497
0.044,0.0427251906864
0.045,0.042721171389
0.046,0.0438453434405
0.047,0.0390250825842
0.048,0.0403187739813
0.049,0.0476041123765
0.05,0.0412524869162
0.051,0.0374663148371
0.052,0.0379986708965
0.053,0.0420396638109
0.054,0.0397802994235
0.055,0.0451372765835
0.056,0.0363163360298
0.057,0.0390393158472
0.058,0.0341712857188
0.059,0.035083558266
0.06,0.0342968326128
0.061,0.0365994908062
0.062,0.0391635717668
0.063,0.0332710023287
0.064,0.0371524296689
0.065,0.0369573532547
0.066,0.0299319092595
0.067,0.0335289336833
0.068,0.0367868553599
0.069,0.0337715139062
0.07,0.0357421673273
0.071,0.0398442675496
0.072,0.0309468018615
0.073,0.0326667826219
0.074,0.0356294056287
0.075,0.0337568174933
0.076,0.0330481742035
0.077,0.035441800351
0.078,0.0336828269046
0.079,0.0341598662855
0.08,0.0362110466431
0.081,0.0379159090833
0.082,0.035540558706
0.083,0.0361639085668
0.084,0.0346728942542
0.085,0.0369742949202
0.086,0.0320776756129
0.087,0.0320682668283
0.088,0.0334594583569
0.089,0.0303998604463
0.09,0.0352555963034
0.091,0.0329773031834
0.092,0.0316216186758
0.093,0.0324947159652
0.094,0.0336088612654
0.095,0.0326677488998
0.096,0.0341030820018
0.097,0.0301655365601
0.098,0.0319884369892
0.099,0.0310317530438
0.1,0.0303153043324
0.101,0.029677730317
0.102,0.0313550859374
0.103,0.0350475506716
0.104,0.0281235998529
0.105,0.0257099202644
0.106,0.0323051658001
0.107,0.0356317798794
0.108,0.0332527434882
0.109,0.031329585527
0.11,0.0337047114771
0.111,0.0304701791623
0.112,0.0334948737221
0.113,0.0335777027388
0.114,0.0277948381953
0.115,0.0290217612536
0.116,0.0294897259973
0.117,0.0341985808082
0.118,0.0317687350276
0.119,0.0348988437191
0.12,0.0269988308763
0.121,0.03194234073
0.122,0.0286953257025
0.123,0.032702013962
0.124,0.0250479842533
0.125,0.0329115742129
0.126,0.030483312209
0.127,0.0372339043932
0.128,0.0313863188364
0.129,0.0337493359456
0.13,0.0276648411227
0.131,0.027995805963
0.132,0.0327662366259
0.133,0.0328650439086
0.134,0.0331752311159
0.135,0.0281383217608
0.136,0.0286014056305
0.137,0.0326942910409
0.138,0.0320753531988
0.139,0.0294041844064
0.14,0.0309732289097
0.141,0.0323842148853
0.142,0.0329929208813
0.143,0.029894553742
0.144,0.0283110429252
0.145,0.0285103206548
0.146,0.031522158312
0.147,0.0329483832622
0.148,0.0332508069318
0.149,0.0328579357141
0.15,0.0307061669192
0.151,0.0307348961017
0.152,0.0336486600511
0.153,0.0304745298519
0.154,0.0284452335749
0.155,0.0299410194627
0.156,0.0291450569297
0.157,0.0326745120449
0.158,0.0284088121198
0.159,0.0303973683071
0.16,0.0380395859732
0.161,0.0324642771817
0.162,0.0335485100303
0.163,0.0302963060721
0.164,0.0285630615454
0.165,0.0299124986545
0.166,0.0276613722572
0.167,0.0298481002898
0.168,0.0332141429654
0.169,0.0310780623527
0.17,0.0302916796924
0.171,0.0317574058809
0.172,0.0315645882648
0.173,0.0316369876869
0.174,0.0311485119706
0.175,0.0326472963597
0.176,0.0351520506751
0.177,0.0279346278719
0.178,0.0311258037096
0.179,0.0303764262666
0.18,0.0280066280034
0.181,0.0296146974158
0.182,0.0285407293586
0.183,0.0306453730421
0.184,0.0282786906245
0.185,0.0324959593448
0.186,0.0287610760395
0.187,0.0303566344071
0.188,0.0306700838017
0.189,0.0300326421741
0.19,0.0285301099142
0.191,0.0315418593125
0.192,0.0298437005857
0.193,0.0330646749156
0.194,0.0318969299685
0.195,0.0274323778323
0.196,0.0309206789033
0.197,0.0340683730226
0.198,0.0279867843992
0.199,0.0277868873952
0.2,0.0275924067289
0.201,0.0326782215186
0.202,0.0289302539906
0.203,0.0317268566729
0.204,0.0280004960274
0.205,0.0294038408815
0.206,0.0300327682993
0.207,0.0255383945455
0.208,0.0289555563308
0.209,0.0302712901955
0.21,0.0308934303761
0.211,0.0284123230485
0.212,0.0263566735842
0.213,0.0315451816423
0.214,0.0286664464403
0.215,0.0315304486476
0.216,0.0298013625883
0.217,0.0283422445879
0.218,0.0303672387931
0.219,0.032016252186
0.22,0.0276912997313
0.221,0.032453346468
0.222,0.0309468018615
0.223,0.0280882447823
0.224,0.0303569255573
0.225,0.0290305916668
0.226,0.0379659602989
0.227,0.0301482448356
0.228,0.032423024616
0.229,0.0341068952417
0.23,0.0280909417802
0.231,0.0293179625706
0.232,0.0284034337802
0.233,0.0326788397232
0.234,0.0287774462755
0.235,0.0276739220133
0.236,0.030875932898
0.237,0.0302499686952
0.238,0.0345611374556
0.239,0.0279470549215
0.24,0.0337879603206
0.241,0.029664581132
0.242,0.029485957966
0.243,0.0262106366719
0.244,0.0288445415245
0.245,0.0314817166757
0.246,0.0270808740142
0.247,0.0291233444494
0.248,0.030611404424
0.249,0.0242784249735
0.25,0.0259414161276
0.251,0.0324679717863
0.252,0.0256362964753
0.253,0.0280846483821
0.254,0.0287083470774
0.255,0.0272609444244
0.256,0.0265015722804
0.257,0.0251309700681
0.258,0.0319397712875
0.259,0.0264374141831
0.26,0.0280016233296
0.261,0.030315637529
0.262,0.0287393370652
0.263,0.028081546117
0.264,0.0310835872116
0.265,0.0273757984986
0.266,0.0294750365187
0.267,0.0312320655608
0.268,0.0292307089109
0.269,0.030954960765
0.27,0.0306600783437
0.271,0.0294606397237
0.272,0.0298810351666
0.273,0.0294005771949
0.274,0.0322100116188
0.275,0.0276033869244
0.276,0.0282030874447
0.277,0.0296417583551
0.278,0.0260708049106
0.279,0.0274689907813
0.28,0.0274264397245
0.281,0.0289602653596
0.282,0.0310872022127
0.283,0.0272800663526
0.284,0.0294811615933
0.285,0.0250161059231
0.286,0.0305792561893
0.287,0.0292185685391
0.288,0.0299529934761
0.289,0.0258423249259
0.29,0.0307266787642
0.291,0.031449614987
0.292,0.0298367189547
0.293,0.0262260472728
0.294,0.0263068048192
0.295,0.0296601542052
0.296,0.0263187051814
0.297,0.0288270268107
0.298,0.0289548586317
0.299,0.0311835151348


==> figures/best_beta/tables/BMS-POS_0.1_100_TOPK_SUM_RATIO_ALL.csv <==
beta,original_item_vec_avg,original_item_vec_std
0.001,0.540341608867,0.275676490161
0.002,0.555924758602,0.278203374077
0.003,0.442394213246,0.254775025709
0.004,0.447353342173,0.243768603688
0.005,0.486143958248,0.224186624792
0.006,0.48177002244,0.206047255196
0.007,0.482343482252,0.191574902093
0.008,0.431314341085,0.19543481968
0.009,0.479051342989,0.18601048737
0.01,0.452964721882,0.178757458969
0.011,0.438602672379,0.156778802879
0.012,0.450988225894,0.172030945803
0.013,0.497416126071,0.154821955559
0.014,0.469611998504,0.129051421988
0.015,0.480646185231,0.147600845421
0.016,0.456932639739,0.139280329252
0.017,0.458992751258,0.134916740968
0.018,0.464575567796,0.113614018247
0.019,0.496146358629,0.119384427116
0.02,0.472485349517,0.105229872301
0.021,0.471919923841,0.117769001939
0.022,0.46002877057,0.105897980232
0.023,0.455411372909,0.0993648307315
0.024,0.465449517204,0.101169490189
0.025,0.468957779138,0.100952251305
0.026,0.466423300014,0.10782719096
0.027,0.47815374337,0.0988724237518
0.028,0.463168053856,0.0902988094134
0.029,0.467915721474,0.10227377521
0.03,0.476395100639,0.10687099205
0.031,0.478844036448,0.0823662630091
0.032,0.48693997348,0.0973642040872
0.033,0.466025693594,0.0969849220416
0.034,0.486944838841,0.0948195370701
0.035,0.474318665851,0.0823012315602
0.036,0.482078933769,0.0877262769992
0.037,0.486547565619,0.0779307840979
0.038,0.492269662043,0.0903030696829
0.039,0.486051859785,0.0821773687494
0.04,0.484185264518,0.0819182976479
0.041,0.4863125017,0.0798981780936
0.042,0.489964456684,0.075992521526
0.043,0.488653484972,0.0799820816015
0.044,0.473428913369,0.0853815133562
0.045,0.479389626683,0.081636414799
0.046,0.490641177071,0.0742060739276
0.047,0.479525258398,0.0746592939002
0.048,0.478825673195,0.0837485653464
0.049,0.491848629811,0.0817552912588
0.05,0.492791466068,0.0810860660449
0.051,0.475833530532,0.0835101369643
0.052,0.485661155311,0.0809265489987
0.053,0.494076686387,0.0947541578337
0.054,0.497767251462,0.0796660010245
0.055,0.481701084591,0.0833827314492
0.056,0.484554902761,0.0818950108867
0.057,0.476942003264,0.0828495422491
0.058,0.492309339725,0.0709315912112
0.059,0.486443155855,0.073076347004
0.06,0.492930331157,0.0839133593457
0.061,0.482726812185,0.0808054015989
0.062,0.487548827009,0.07972775135
0.063,0.481874051408,0.0728661411395
0.064,0.489086896505,0.0741498461604
0.065,0.501066687066,0.0739324708595
0.066,0.498265303278,0.073958350345
0.067,0.485182592139,0.064197670204
0.068,0.485326788386,0.0756342677109
0.069,0.492345328437,0.0675640315708
0.07,0.479092020264,0.0775266208984
0.071,0.486705667755,0.0741136034871
0.072,0.483221042432,0.0688293497064
0.073,0.491763032096,0.0714325723115
0.074,0.483350496396,0.068458185066
0.075,0.497323194614,0.0701692928037
0.076,0.487172715218,0.0764610668431
0.077,0.498478920169,0.076335214018
0.078,0.500184264926,0.0701627471587
0.079,0.493822844417,0.0703319161634
0.08,0.503335196518,0.0728752429596
0.081,0.50715374677,0.0761777179054
0.082,0.502000863593,0.0748188499295
0.083,0.50192746158,0.0722462565633
0.084,0.495437688698,0.0763053944866
0.085,0.503748874609,0.0694715459654
0.086,0.502307136543,0.0706046541225
0.087,0.501623497212,0.0762341392067
0.088,0.488043186455,0.0731622965622
0.089,0.497656507548,0.0732930209437
0.09,0.516329022168,0.0733855573668
0.091,0.484350118999,0.0670534555875
0.092,0.498619774242,0.067022427831
0.093,0.488411332109,0.0801089740641
0.094,0.49322370461,0.068237753682
0.095,0.488351716986,0.0763710875578
0.096,0.508476546988,0.0691802856571
0.097,0.502609795322,0.0764853798717
0.098,0.501066615667,0.0702084762714
0.099,0.498611474908,0.065653494035
0.1,0.511634336325,0.071124252108
0.101,0.506478138175,0.0723893567866
0.102,0.498836906705,0.0666373563471
0.103,0.500224524004,0.0736555400264
0.104,0.511388905889,0.0683971447536
0.105,0.508701635387,0.0783011192313
0.106,0.500862199102,0.0682692681777
0.107,0.503348884809,0.0741954567628
0.108,0.508698011016,0.0735090398587
0.109,0.505530436556,0.0680321665975
0.11,0.501749296206,0.0763163062357
0.111,0.497766513668,0.0755621831694
0.112,0.51648005916,0.0696096692465
0.113,0.496903967768,0.0768924249006
0.114,0.498486485108,0.0614987827207
0.115,0.518501761186,0.0674878421915
0.116,0.509902679179,0.0766288327327
0.117,0.50800754454,0.0746298199388
0.118,0.512735893513,0.0792974946338
0.119,0.499131510948,0.0701203113756
0.12,0.515620114239,0.0746870428479
0.121,0.507177798178,0.0721677852485
0.122,0.510630501156,0.0760744457907
0.123,0.498829763362,0.0731400200085
0.124,0.511657932137,0.0648676299866
0.125,0.500219628043,0.0682374222252
0.126,0.505591962464,0.0725951172096
0.127,0.497433941928,0.07227016951
0.128,0.508827107983,0.0652239761713
0.129,0.520495600435,0.0803983443458
0.13,0.509262868897,0.0704482782497
0.131,0.512277624779,0.0786957970893
0.132,0.519621576227,0.0688255628379
0.133,0.514850319597,0.0772552069845
0.134,0.513605807154,0.0677135852085
0.135,0.508335580715,0.0685666708923
0.136,0.513033853529,0.0717919596448
0.137,0.526275479396,0.0758776498628
0.138,0.517725329797,0.0695833938842
0.139,0.523905531756,0.0701347351066
0.14,0.516364541684,0.0682732061119
0.141,0.507660495716,0.0771670015581
0.142,0.520594376445,0.0704420936397
0.143,0.524251091391,0.0751787136958
0.144,0.523407095743,0.070548626507
0.145,0.524450822793,0.0661756302691
0.146,0.525311179111,0.0731215995312
0.147,0.526074167007,0.0702789907701
0.148,0.531616391269,0.0732394165888
0.149,0.511890279478,0.0748779244983
0.15,0.520068104855,0.0733534425951
0.151,0.51633377193,0.0624466456754
0.152,0.52211121651,0.0701636986094
0.153,0.515042856657,0.0632052677861
0.154,0.511134485924,0.0660231432934
0.155,0.530881133551,0.0691744463067
0.156,0.524925883993,0.0712276241699
0.157,0.51482255882,0.0755173955256
0.158,0.52181876785,0.0692043167135
0.159,0.527536519108,0.0742978870727
0.16,0.51485372297,0.0755397976559
0.161,0.526534071127,0.0770461898253
0.162,0.520325737794,0.0689036981485
0.163,0.532258547532,0.074360371889
0.164,0.519073388413,0.0670950189937
0.165,0.515678627771,0.0750852110884
0.166,0.519100387597,0.0703340110251
0.167,0.501285873113,0.0724472202921
0.168,0.519381735346,0.0659284732853
0.169,0.528994254046,0.0663788189238
0.17,0.523810682715,0.0657921473433
0.171,0.533025112199,0.0756094505948
0.172,0.515401625187,0.0719302509898
0.173,0.522182126343,0.0719259364341
0.174,0.514835652115,0.0742384919579
0.175,0.533834499524,0.0719932617271
0.176,0.52977745818,0.0695972575862
0.177,0.526586107711,0.0756350379481
0.178,0.519624534204,0.0715216991083
0.179,0.530730997552,0.0634778031706
0.18,0.533530161159,0.075359851672
0.181,0.532562358901,0.0745503911637
0.182,0.539203644771,0.07328847635
0.183,0.534802832177,0.0705223825878
0.184,0.521105368557,0.0745339323679
0.185,0.525989004488,0.0734116411916
0.186,0.532580630355,0.0727111255678
0.187,0.525897259622,0.0752198431491
0.188,0.536306782946,0.0710014202261
0.189,0.540424010608,0.0665342273623
0.19,0.520091945464,0.0684100937032
0.191,0.528998884809,0.0741479762374
0.192,0.540038314293,0.0770896883823
0.193,0.534562250102,0.0653853601801
0.194,0.527075152999,0.0715316747876
0.195,0.534616772066,0.0784233641299
0.196,0.535959040528,0.0763407045546
0.197,0.528597603019,0.0687190620325
0.198,0.524961383109,0.0725172949298
0.199,0.528549915001,0.0752229704337
0.2,0.537422677819,0.0690928103182
0.201,0.526771532028,0.0763944286689
0.202,0.52702619679,0.0725073924066
0.203,0.533482014144,0.0724813081226
0.204,0.53640750034,0.0640053811732
0.205,0.518819658643,0.0718343911075
0.206,0.535457367741,0.0791402078637
0.207,0.544210138719,0.0671645036842
0.208,0.529590204678,0.0750521265372
0.209,0.535941149871,0.0700549001246
0.21,0.538457058344,0.0682545566846
0.211,0.544173408813,0.0680913957602
0.212,0.541558547532,0.0750517709673
0.213,0.53226870665,0.0710680091473
0.214,0.543491571467,0.0674564742877
0.215,0.54940504556,0.066759396698
0.216,0.53559248946,0.071782567164
0.217,0.542881439548,0.069036882716
0.218,0.540568550252,0.0731760474708
0.219,0.556023143615,0.065198382244
0.22,0.533400611995,0.0672738390206
0.221,0.543997307222,0.0689780308028
0.222,0.540528070175,0.0741030356117
0.223,0.537025081599,0.0650361333871
0.224,0.542440082279,0.0843651240082
0.225,0.546532687338,0.0703145284269
0.226,0.545996011832,0.0714408492953
0.227,0.544587120903,0.0681583421316
0.228,0.560836845505,0.0683749799155
0.229,0.540361005712,0.0706144847197
0.23,0.547512403101,0.0666186233937
0.231,0.551573541412,0.0708451237572
0.232,0.556759914321,0.0757587227204
0.233,0.547001006392,0.0713242063856
0.234,0.550339164287,0.0726314782634
0.235,0.543505303958,0.0731658712254
0.236,0.549627828777,0.0752522487495
0.237,0.548490289678,0.073635675649
0.238,0.561143308854,0.0689355605546
0.239,0.552368546852,0.06792952465
0.24,0.556484819121,0.0701932230124
0.241,0.550399524004,0.0727344160432
0.242,0.539897861417,0.0683652794831
0.243,0.541800503196,0.0707931405082
0.244,0.538444862641,0.0734799088634
0.245,0.558216673467,0.0717670851411
0.246,0.558064521284,0.0693959080875
0.247,0.552684196926,0.0697889726421
0.248,0.552783911329,0.0699418742561
0.249,0.55173126955,0.0662123770496
0.25,0.548247201822,0.0680055373006
0.251,0.543356847545,0.0710294314769
0.252,0.556906422549,0.0704325879207
0.253,0.557361624507,0.0696215561741
0.254,0.545550520196,0.0726661821808
0.255,0.55634498164,0.0710941810106
0.256,0.550447711818,0.0752529306634
0.257,0.564826332789,0.0709058368822
0.258,0.558629559364,0.0668363366772
0.259,0.563599867401,0.0691274345732
0.26,0.554374830001,0.0647763027132
0.261,0.556635291718,0.0723093874505
0.262,0.545419617843,0.071616359018
0.263,0.559695372637,0.0654602858506
0.264,0.548004447164,0.0669318662326
0.265,0.551025095199,0.0689770368866
0.266,0.551887719298,0.0783809137491
0.267,0.553235811914,0.0681265725324
0.268,0.55744879301,0.0732715228933
0.269,0.56091626887,0.0765953571025
0.27,0.562299282606,0.0802981304638
0.271,0.553801764586,0.0661686060181
0.272,0.566869560044,0.0656198240261
0.273,0.559976689786,0.0730129683555
0.274,0.562230572555,0.0693137998454
0.275,0.562074785802,0.0701565041233
0.276,0.557553549572,0.0740930642729
0.277,0.562339813682,0.0705548776265
0.278,0.565049143207,0.0707640656987
0.279,0.56884254046,0.0658094509132
0.28,0.573220556236,0.0646785073797
0.281,0.560355531756,0.0679951891475
0.282,0.572856507548,0.0707593132126
0.283,0.563296953624,0.0660068662579
0.284,0.580802407181,0.0667921358035
0.285,0.55726628247,0.0701175131757
0.286,0.56241375289,0.0646131908472
0.287,0.559318482252,0.0772199093131
0.288,0.560530742554,0.0595504338832
0.289,0.570281772746,0.065684604928
0.29,0.567362314702,0.0702858120215
0.291,0.572832758738,0.0674311812431
0.292,0.568014426085,0.0675095116605
0.293,0.554738929689,0.0717575820167
0.294,0.554753202774,0.066385558825
0.295,0.568661961104,0.0733419718425
0.296,0.565428845369,0.0712499029294
0.297,0.568988460492,0.0652170462679
0.298,0.575145542636,0.0681441991952
0.299,0.562648225214,0.0694290778062


==> figures/best_beta/tables/BMS-POS_0.1_100_TOPK_SUM_RATIO_avg.csv <==
beta,original_item_vec
0.001,0.540341608867
0.002,0.555924758602
0.003,0.442394213246
0.004,0.447353342173
0.005,0.486143958248
0.006,0.48177002244
0.007,0.482343482252
0.008,0.431314341085
0.009,0.479051342989
0.01,0.452964721882
0.011,0.438602672379
0.012,0.450988225894
0.013,0.497416126071
0.014,0.469611998504
0.015,0.480646185231
0.016,0.456932639739
0.017,0.458992751258
0.018,0.464575567796
0.019,0.496146358629
0.02,0.472485349517
0.021,0.471919923841
0.022,0.46002877057
0.023,0.455411372909
0.024,0.465449517204
0.025,0.468957779138
0.026,0.466423300014
0.027,0.47815374337
0.028,0.463168053856
0.029,0.467915721474
0.03,0.476395100639
0.031,0.478844036448
0.032,0.48693997348
0.033,0.466025693594
0.034,0.486944838841
0.035,0.474318665851
0.036,0.482078933769
0.037,0.486547565619
0.038,0.492269662043
0.039,0.486051859785
0.04,0.484185264518
0.041,0.4863125017
0.042,0.489964456684
0.043,0.488653484972
0.044,0.473428913369
0.045,0.479389626683
0.046,0.490641177071
0.047,0.479525258398
0.048,0.478825673195
0.049,0.491848629811
0.05,0.492791466068
0.051,0.475833530532
0.052,0.485661155311
0.053,0.494076686387
0.054,0.497767251462
0.055,0.481701084591
0.056,0.484554902761
0.057,0.476942003264
0.058,0.492309339725
0.059,0.486443155855
0.06,0.492930331157
0.061,0.482726812185
0.062,0.487548827009
0.063,0.481874051408
0.064,0.489086896505
0.065,0.501066687066
0.066,0.498265303278
0.067,0.485182592139
0.068,0.485326788386
0.069,0.492345328437
0.07,0.479092020264
0.071,0.486705667755
0.072,0.483221042432
0.073,0.491763032096
0.074,0.483350496396
0.075,0.497323194614
0.076,0.487172715218
0.077,0.498478920169
0.078,0.500184264926
0.079,0.493822844417
0.08,0.503335196518
0.081,0.50715374677
0.082,0.502000863593
0.083,0.50192746158
0.084,0.495437688698
0.085,0.503748874609
0.086,0.502307136543
0.087,0.501623497212
0.088,0.488043186455
0.089,0.497656507548
0.09,0.516329022168
0.091,0.484350118999
0.092,0.498619774242
0.093,0.488411332109
0.094,0.49322370461
0.095,0.488351716986
0.096,0.508476546988
0.097,0.502609795322
0.098,0.501066615667
0.099,0.498611474908
0.1,0.511634336325
0.101,0.506478138175
0.102,0.498836906705
0.103,0.500224524004
0.104,0.511388905889
0.105,0.508701635387
0.106,0.500862199102
0.107,0.503348884809
0.108,0.508698011016
0.109,0.505530436556
0.11,0.501749296206
0.111,0.497766513668
0.112,0.51648005916
0.113,0.496903967768
0.114,0.498486485108
0.115,0.518501761186
0.116,0.509902679179
0.117,0.50800754454
0.118,0.512735893513
0.119,0.499131510948
0.12,0.515620114239
0.121,0.507177798178
0.122,0.510630501156
0.123,0.498829763362
0.124,0.511657932137
0.125,0.500219628043
0.126,0.505591962464
0.127,0.497433941928
0.128,0.508827107983
0.129,0.520495600435
0.13,0.509262868897
0.131,0.512277624779
0.132,0.519621576227
0.133,0.514850319597
0.134,0.513605807154
0.135,0.508335580715
0.136,0.513033853529
0.137,0.526275479396
0.138,0.517725329797
0.139,0.523905531756
0.14,0.516364541684
0.141,0.507660495716
0.142,0.520594376445
0.143,0.524251091391
0.144,0.523407095743
0.145,0.524450822793
0.146,0.525311179111
0.147,0.526074167007
0.148,0.531616391269
0.149,0.511890279478
0.15,0.520068104855
0.151,0.51633377193
0.152,0.52211121651
0.153,0.515042856657
0.154,0.511134485924
0.155,0.530881133551
0.156,0.524925883993
0.157,0.51482255882
0.158,0.52181876785
0.159,0.527536519108
0.16,0.51485372297
0.161,0.526534071127
0.162,0.520325737794
0.163,0.532258547532
0.164,0.519073388413
0.165,0.515678627771
0.166,0.519100387597
0.167,0.501285873113
0.168,0.519381735346
0.169,0.528994254046
0.17,0.523810682715
0.171,0.533025112199
0.172,0.515401625187
0.173,0.522182126343
0.174,0.514835652115
0.175,0.533834499524
0.176,0.52977745818
0.177,0.526586107711
0.178,0.519624534204
0.179,0.530730997552
0.18,0.533530161159
0.181,0.532562358901
0.182,0.539203644771
0.183,0.534802832177
0.184,0.521105368557
0.185,0.525989004488
0.186,0.532580630355
0.187,0.525897259622
0.188,0.536306782946
0.189,0.540424010608
0.19,0.520091945464
0.191,0.528998884809
0.192,0.540038314293
0.193,0.534562250102
0.194,0.527075152999
0.195,0.534616772066
0.196,0.535959040528
0.197,0.528597603019
0.198,0.524961383109
0.199,0.528549915001
0.2,0.537422677819
0.201,0.526771532028
0.202,0.52702619679
0.203,0.533482014144
0.204,0.53640750034
0.205,0.518819658643
0.206,0.535457367741
0.207,0.544210138719
0.208,0.529590204678
0.209,0.535941149871
0.21,0.538457058344
0.211,0.544173408813
0.212,0.541558547532
0.213,0.53226870665
0.214,0.543491571467
0.215,0.54940504556
0.216,0.53559248946
0.217,0.542881439548
0.218,0.540568550252
0.219,0.556023143615
0.22,0.533400611995
0.221,0.543997307222
0.222,0.540528070175
0.223,0.537025081599
0.224,0.542440082279
0.225,0.546532687338
0.226,0.545996011832
0.227,0.544587120903
0.228,0.560836845505
0.229,0.540361005712
0.23,0.547512403101
0.231,0.551573541412
0.232,0.556759914321
0.233,0.547001006392
0.234,0.550339164287
0.235,0.543505303958
0.236,0.549627828777
0.237,0.548490289678
0.238,0.561143308854
0.239,0.552368546852
0.24,0.556484819121
0.241,0.550399524004
0.242,0.539897861417
0.243,0.541800503196
0.244,0.538444862641
0.245,0.558216673467
0.246,0.558064521284
0.247,0.552684196926
0.248,0.552783911329
0.249,0.55173126955
0.25,0.548247201822
0.251,0.543356847545
0.252,0.556906422549
0.253,0.557361624507
0.254,0.545550520196
0.255,0.55634498164
0.256,0.550447711818
0.257,0.564826332789
0.258,0.558629559364
0.259,0.563599867401
0.26,0.554374830001
0.261,0.556635291718
0.262,0.545419617843
0.263,0.559695372637
0.264,0.548004447164
0.265,0.551025095199
0.266,0.551887719298
0.267,0.553235811914
0.268,0.55744879301
0.269,0.56091626887
0.27,0.562299282606
0.271,0.553801764586
0.272,0.566869560044
0.273,0.559976689786
0.274,0.562230572555
0.275,0.562074785802
0.276,0.557553549572
0.277,0.562339813682
0.278,0.565049143207
0.279,0.56884254046
0.28,0.573220556236
0.281,0.560355531756
0.282,0.572856507548
0.283,0.563296953624
0.284,0.580802407181
0.285,0.55726628247
0.286,0.56241375289
0.287,0.559318482252
0.288,0.560530742554
0.289,0.570281772746
0.29,0.567362314702
0.291,0.572832758738
0.292,0.568014426085
0.293,0.554738929689
0.294,0.554753202774
0.295,0.568661961104
0.296,0.565428845369
0.297,0.568988460492
0.298,0.575145542636
0.299,0.562648225214


==> figures/best_beta/tables/BMS-POS_0.1_100_TOPK_SUM_RATIO_median.csv <==
beta,original_item_vec
0.001,0.526296069631
0.002,0.600753263974
0.003,0.431384638923
0.004,0.45612998096
0.005,0.511000271998
0.006,0.460874303006
0.007,0.476604277166
0.008,0.441432408541
0.009,0.48774122807
0.01,0.464798211614
0.011,0.457080783353
0.012,0.474078947368
0.013,0.505020229838
0.014,0.464112267102
0.015,0.463467292262
0.016,0.467068543451
0.017,0.459580613355
0.018,0.462742758058
0.019,0.508949918401
0.02,0.470526995784
0.021,0.478391982864
0.022,0.468408642731
0.023,0.449365565075
0.024,0.476501937984
0.025,0.478034645722
0.026,0.45078131375
0.027,0.472746158031
0.028,0.45685621515
0.029,0.456279069767
0.03,0.474815721475
0.031,0.469306915544
0.032,0.499000067999
0.033,0.47193373453
0.034,0.48632870937
0.035,0.487095403237
0.036,0.482817217462
0.037,0.488055215558
0.038,0.504042227663
0.039,0.48921494628
0.04,0.478870699035
0.041,0.496544267645
0.042,0.489981130151
0.043,0.481441588467
0.044,0.470223888209
0.045,0.473500441996
0.046,0.48664371685
0.047,0.476309159526
0.048,0.476572827417
0.049,0.492331701347
0.05,0.489832211342
0.051,0.47339759282
0.052,0.480019209846
0.053,0.498321773426
0.054,0.501938324494
0.055,0.484412314701
0.056,0.494122637019
0.057,0.476595777234
0.058,0.497265741874
0.059,0.487330171358
0.06,0.495961512308
0.061,0.48011372909
0.062,0.486945464436
0.063,0.489336325309
0.064,0.494052767578
0.065,0.507101013192
0.066,0.505707874337
0.067,0.482931966544
0.068,0.48480127159
0.069,0.492431490548
0.07,0.474342785258
0.071,0.496138650891
0.072,0.48761508908
0.073,0.496704236367
0.074,0.479754351965
0.075,0.501541037672
0.076,0.484029647763
0.077,0.503811029511
0.078,0.492332721338
0.079,0.488557391541
0.08,0.510368387053
0.081,0.509439344485
0.082,0.505278457773
0.083,0.501495818034
0.084,0.492815517476
0.085,0.511180810554
0.086,0.498072895417
0.087,0.483165204678
0.088,0.485596695227
0.089,0.495799673603
0.09,0.525025159799
0.091,0.485000339998
0.092,0.501325819393
0.093,0.485320617435
0.094,0.495111859105
0.095,0.479703182375
0.096,0.513813579491
0.097,0.499714232286
0.098,0.50926628587
0.099,0.490567625459
0.1,0.520065109479
0.101,0.51253994968
0.102,0.498455392357
0.103,0.505751903985
0.104,0.508164014687
0.105,0.498066095472
0.106,0.501867945057
0.107,0.506489358085
0.108,0.509950190398
0.109,0.506998504012
0.11,0.500035359718
0.111,0.502020943833
0.112,0.504547293622
0.113,0.502537399701
0.114,0.504439174486
0.115,0.524501053992
0.116,0.513760539916
0.117,0.502946076431
0.118,0.507447130423
0.119,0.506081871345
0.12,0.510112369101
0.121,0.511979124167
0.122,0.511066571468
0.123,0.496346559228
0.124,0.515950122399
0.125,0.495130898953
0.126,0.500537195702
0.127,0.485171188631
0.128,0.511115191079
0.129,0.521425948592
0.13,0.51929875561
0.131,0.518247314022
0.132,0.521536107711
0.133,0.513815109479
0.134,0.519097987216
0.135,0.512520569835
0.136,0.516259179926
0.137,0.520977322181
0.138,0.499176866586
0.139,0.53185621515
0.14,0.515089929281
0.141,0.503873249014
0.142,0.526866075071
0.143,0.519724772202
0.144,0.527164252686
0.145,0.523954678363
0.146,0.531026791786
0.147,0.529030667755
0.148,0.533820889433
0.149,0.516096661226
0.15,0.517138582892
0.151,0.51797752618
0.152,0.531705936353
0.153,0.503551101591
0.154,0.506903814769
0.155,0.535945872433
0.156,0.524266965864
0.157,0.517859037128
0.158,0.520148238814
0.159,0.535329287366
0.16,0.516065381477
0.161,0.522970386237
0.162,0.522358391133
0.163,0.537310281518
0.164,0.522679348565
0.165,0.518007955936
0.166,0.51760505916
0.167,0.493820379437
0.168,0.512631238951
0.169,0.525503365974
0.17,0.52592632259
0.171,0.531154800762
0.172,0.499830681355
0.173,0.523323473412
0.174,0.515927342581
0.175,0.527804297566
0.176,0.534018087855
0.177,0.520350877193
0.178,0.51674248606
0.179,0.523493132055
0.18,0.528014075887
0.181,0.535862233103
0.182,0.544609853122
0.183,0.539649122807
0.184,0.515685944513
0.185,0.525682714539
0.186,0.54657996736
0.187,0.524715422277
0.188,0.535601795185
0.189,0.548234054128
0.19,0.517361281109
0.191,0.525813443492
0.192,0.543945838433
0.193,0.529300965593
0.194,0.528719230246
0.195,0.525800693594
0.196,0.543659050728
0.197,0.526354209166
0.198,0.525072589419
0.199,0.527992826057
0.2,0.534573643411
0.201,0.528413912689
0.202,0.523453522372
0.203,0.535567795457
0.204,0.531774615803
0.205,0.529296885625
0.206,0.542615939073
0.207,0.539939140487
0.208,0.527142832858
0.209,0.532027063784
0.21,0.542630898953
0.211,0.551509927921
0.212,0.538172174622
0.213,0.526570277438
0.214,0.546653916769
0.215,0.552533149735
0.216,0.532328641371
0.217,0.547826567388
0.218,0.537289031687
0.219,0.56025754794
0.22,0.530362097103
0.221,0.541257309942
0.222,0.55314871481
0.223,0.539664082687
0.224,0.560880932952
0.225,0.542187542499
0.226,0.557158132735
0.227,0.548410682714
0.228,0.566400958792
0.229,0.558418502652
0.23,0.539047667619
0.231,0.553351013192
0.232,0.545249898
0.233,0.548159594723
0.234,0.5576125391
0.235,0.543974398205
0.236,0.54879878961
0.237,0.540964232286
0.238,0.552181592547
0.239,0.554399054807
0.24,0.551162790697
0.241,0.554929620563
0.242,0.536157690738
0.243,0.540121889025
0.244,0.531084251326
0.245,0.569375934992
0.246,0.567294641643
0.247,0.560328947369
0.248,0.55619747042
0.249,0.558598531212
0.25,0.540905752754
0.251,0.53039626683
0.252,0.5626499388
0.253,0.557643138855
0.254,0.552913606691
0.255,0.553837719299
0.256,0.556587277301
0.257,0.563047905617
0.258,0.555232898137
0.259,0.568882768938
0.26,0.556311539508
0.261,0.56145365837
0.262,0.546867095063
0.263,0.566753535971
0.264,0.54492129063
0.265,0.550532265742
0.266,0.555468516252
0.267,0.551763395893
0.268,0.562466000272
0.269,0.568748300014
0.27,0.551464538283
0.271,0.547485210118
0.272,0.571727356181
0.273,0.56359751122
0.274,0.556572147423
0.275,0.573804739562
0.276,0.561901774786
0.277,0.562306711546
0.278,0.567538589691
0.279,0.561642186863
0.28,0.585130218958
0.281,0.569709472324
0.282,0.58593380253
0.283,0.566186080511
0.284,0.587690058479
0.285,0.558035835714
0.286,0.558760199918
0.287,0.55499371005
0.288,0.558117095063
0.289,0.570889772882
0.29,0.584555963552
0.291,0.568732320141
0.292,0.565390826873
0.293,0.548112335102
0.294,0.555082109343
0.295,0.574079797362
0.296,0.566776145791
0.297,0.579674282606
0.298,0.567878586971
0.299,0.561144090847


==> figures/best_beta/tables/BMS-POS_0.1_100_TOPK_SUM_RATIO_std.csv <==
beta,original_item_vec
0.001,0.275676490161
0.002,0.278203374077
0.003,0.254775025709
0.004,0.243768603688
0.005,0.224186624792
0.006,0.206047255196
0.007,0.191574902093
0.008,0.19543481968
0.009,0.18601048737
0.01,0.178757458969
0.011,0.156778802879
0.012,0.172030945803
0.013,0.154821955559
0.014,0.129051421988
0.015,0.147600845421
0.016,0.139280329252
0.017,0.134916740968
0.018,0.113614018247
0.019,0.119384427116
0.02,0.105229872301
0.021,0.117769001939
0.022,0.105897980232
0.023,0.0993648307315
0.024,0.101169490189
0.025,0.100952251305
0.026,0.10782719096
0.027,0.0988724237518
0.028,0.0902988094134
0.029,0.10227377521
0.03,0.10687099205
0.031,0.0823662630091
0.032,0.0973642040872
0.033,0.0969849220416
0.034,0.0948195370701
0.035,0.0823012315602
0.036,0.0877262769992
0.037,0.0779307840979
0.038,0.0903030696829
0.039,0.0821773687494
0.04,0.0819182976479
0.041,0.0798981780936
0.042,0.075992521526
0.043,0.0799820816015
0.044,0.0853815133562
0.045,0.081636414799
0.046,0.0742060739276
0.047,0.0746592939002
0.048,0.0837485653464
0.049,0.0817552912588
0.05,0.0810860660449
0.051,0.0835101369643
0.052,0.0809265489987
0.053,0.0947541578337
0.054,0.0796660010245
0.055,0.0833827314492
0.056,0.0818950108867
0.057,0.0828495422491
0.058,0.0709315912112
0.059,0.073076347004
0.06,0.0839133593457
0.061,0.0808054015989
0.062,0.07972775135
0.063,0.0728661411395
0.064,0.0741498461604
0.065,0.0739324708595
0.066,0.073958350345
0.067,0.064197670204
0.068,0.0756342677109
0.069,0.0675640315708
0.07,0.0775266208984
0.071,0.0741136034871
0.072,0.0688293497064
0.073,0.0714325723115
0.074,0.068458185066
0.075,0.0701692928037
0.076,0.0764610668431
0.077,0.076335214018
0.078,0.0701627471587
0.079,0.0703319161634
0.08,0.0728752429596
0.081,0.0761777179054
0.082,0.0748188499295
0.083,0.0722462565633
0.084,0.0763053944866
0.085,0.0694715459654
0.086,0.0706046541225
0.087,0.0762341392067
0.088,0.0731622965622
0.089,0.0732930209437
0.09,0.0733855573668
0.091,0.0670534555875
0.092,0.067022427831
0.093,0.0801089740641
0.094,0.068237753682
0.095,0.0763710875578
0.096,0.0691802856571
0.097,0.0764853798717
0.098,0.0702084762714
0.099,0.065653494035
0.1,0.071124252108
0.101,0.0723893567866
0.102,0.0666373563471
0.103,0.0736555400264
0.104,0.0683971447536
0.105,0.0783011192313
0.106,0.0682692681777
0.107,0.0741954567628
0.108,0.0735090398587
0.109,0.0680321665975
0.11,0.0763163062357
0.111,0.0755621831694
0.112,0.0696096692465
0.113,0.0768924249006
0.114,0.0614987827207
0.115,0.0674878421915
0.116,0.0766288327327
0.117,0.0746298199388
0.118,0.0792974946338
0.119,0.0701203113756
0.12,0.0746870428479
0.121,0.0721677852485
0.122,0.0760744457907
0.123,0.0731400200085
0.124,0.0648676299866
0.125,0.0682374222252
0.126,0.0725951172096
0.127,0.07227016951
0.128,0.0652239761713
0.129,0.0803983443458
0.13,0.0704482782497
0.131,0.0786957970893
0.132,0.0688255628379
0.133,0.0772552069845
0.134,0.0677135852085
0.135,0.0685666708923
0.136,0.0717919596448
0.137,0.0758776498628
0.138,0.0695833938842
0.139,0.0701347351066
0.14,0.0682732061119
0.141,0.0771670015581
0.142,0.0704420936397
0.143,0.0751787136958
0.144,0.070548626507
0.145,0.0661756302691
0.146,0.0731215995312
0.147,0.0702789907701
0.148,0.0732394165888
0.149,0.0748779244983
0.15,0.0733534425951
0.151,0.0624466456754
0.152,0.0701636986094
0.153,0.0632052677861
0.154,0.0660231432934
0.155,0.0691744463067
0.156,0.0712276241699
0.157,0.0755173955256
0.158,0.0692043167135
0.159,0.0742978870727
0.16,0.0755397976559
0.161,0.0770461898253
0.162,0.0689036981485
0.163,0.074360371889
0.164,0.0670950189937
0.165,0.0750852110884
0.166,0.0703340110251
0.167,0.0724472202921
0.168,0.0659284732853
0.169,0.0663788189238
0.17,0.0657921473433
0.171,0.0756094505948
0.172,0.0719302509898
0.173,0.0719259364341
0.174,0.0742384919579
0.175,0.0719932617271
0.176,0.0695972575862
0.177,0.0756350379481
0.178,0.0715216991083
0.179,0.0634778031706
0.18,0.075359851672
0.181,0.0745503911637
0.182,0.07328847635
0.183,0.0705223825878
0.184,0.0745339323679
0.185,0.0734116411916
0.186,0.0727111255678
0.187,0.0752198431491
0.188,0.0710014202261
0.189,0.0665342273623
0.19,0.0684100937032
0.191,0.0741479762374
0.192,0.0770896883823
0.193,0.0653853601801
0.194,0.0715316747876
0.195,0.0784233641299
0.196,0.0763407045546
0.197,0.0687190620325
0.198,0.0725172949298
0.199,0.0752229704337
0.2,0.0690928103182
0.201,0.0763944286689
0.202,0.0725073924066
0.203,0.0724813081226
0.204,0.0640053811732
0.205,0.0718343911075
0.206,0.0791402078637
0.207,0.0671645036842
0.208,0.0750521265372
0.209,0.0700549001246
0.21,0.0682545566846
0.211,0.0680913957602
0.212,0.0750517709673
0.213,0.0710680091473
0.214,0.0674564742877
0.215,0.066759396698
0.216,0.071782567164
0.217,0.069036882716
0.218,0.0731760474708
0.219,0.065198382244
0.22,0.0672738390206
0.221,0.0689780308028
0.222,0.0741030356117
0.223,0.0650361333871
0.224,0.0843651240082
0.225,0.0703145284269
0.226,0.0714408492953
0.227,0.0681583421316
0.228,0.0683749799155
0.229,0.0706144847197
0.23,0.0666186233937
0.231,0.0708451237572
0.232,0.0757587227204
0.233,0.0713242063856
0.234,0.0726314782634
0.235,0.0731658712254
0.236,0.0752522487495
0.237,0.073635675649
0.238,0.0689355605546
0.239,0.06792952465
0.24,0.0701932230124
0.241,0.0727344160432
0.242,0.0683652794831
0.243,0.0707931405082
0.244,0.0734799088634
0.245,0.0717670851411
0.246,0.0693959080875
0.247,0.0697889726421
0.248,0.0699418742561
0.249,0.0662123770496
0.25,0.0680055373006
0.251,0.0710294314769
0.252,0.0704325879207
0.253,0.0696215561741
0.254,0.0726661821808
0.255,0.0710941810106
0.256,0.0752529306634
0.257,0.0709058368822
0.258,0.0668363366772
0.259,0.0691274345732
0.26,0.0647763027132
0.261,0.0723093874505
0.262,0.071616359018
0.263,0.0654602858506
0.264,0.0669318662326
0.265,0.0689770368866
0.266,0.0783809137491
0.267,0.0681265725324
0.268,0.0732715228933
0.269,0.0765953571025
0.27,0.0802981304638
0.271,0.0661686060181
0.272,0.0656198240261
0.273,0.0730129683555
0.274,0.0693137998454
0.275,0.0701565041233
0.276,0.0740930642729
0.277,0.0705548776265
0.278,0.0707640656987
0.279,0.0658094509132
0.28,0.0646785073797
0.281,0.0679951891475
0.282,0.0707593132126
0.283,0.0660068662579
0.284,0.0667921358035
0.285,0.0701175131757
0.286,0.0646131908472
0.287,0.0772199093131
0.288,0.0595504338832
0.289,0.065684604928
0.29,0.0702858120215
0.291,0.0674311812431
0.292,0.0675095116605
0.293,0.0717575820167
0.294,0.066385558825
0.295,0.0733419718425
0.296,0.0712499029294
0.297,0.0652170462679
0.298,0.0681441991952
0.299,0.0694290778062


==> figures/best_beta/tables/BMS-POS_0.1_200_FNR_ALL.csv <==
beta,original_item_vec_avg,original_item_vec_std
0.001,0.5561,0.289569150514
0.002,0.459,0.280801522342
0.003,0.3487,0.268172472017
0.004,0.2728,0.187907563779
0.005,0.291,0.217638844572
0.006,0.2249,0.159826262997
0.007,0.213,0.152358561667
0.008,0.1734,0.115279370806
0.009,0.1961,0.116175546376
0.01,0.1511,0.082178605685
0.011,0.1677,0.116262112435
0.012,0.1425,0.0842599992567
0.013,0.1445,0.0912912422365
0.014,0.1512,0.0931305155644
0.015,0.131,0.0617505571888
0.016,0.1305,0.0581599153849
0.017,0.1331,0.0700172417438
0.018,0.125,0.0676070045979
0.019,0.1348,0.0713149225746
0.02,0.1261,0.0662089590813
0.021,0.1268,0.0577504208739
0.022,0.1264,0.0511191912805
0.023,0.1237,0.0552981816056
0.024,0.1214,0.0541792759216
0.025,0.1167,0.0405780206217
0.026,0.12,0.0382442971255
0.027,0.115,0.0406388379695
0.028,0.1162,0.0593360571387
0.029,0.1181,0.0456091210088
0.03,0.1205,0.0403863913473
0.031,0.119,0.0418872946673
0.032,0.1102,0.0408490693241
0.033,0.1097,0.0382034690899
0.034,0.1201,0.050622289178
0.035,0.1147,0.0405630821852
0.036,0.1124,0.0373387441966
0.037,0.109,0.0391190878
0.038,0.119,0.0387559053825
0.039,0.1118,0.0372916433892
0.04,0.1116,0.037192374585
0.041,0.1122,0.0382596129071
0.042,0.1109,0.0333058978003
0.043,0.1063,0.032556245037
0.044,0.1139,0.0336318451784
0.045,0.1145,0.038121946806
0.046,0.11,0.036292860416
0.047,0.1108,0.0324949102464
0.048,0.1171,0.0354279750217
0.049,0.1075,0.0335259585842
0.05,0.1124,0.0312086494097
0.051,0.116,0.0391578004149
0.052,0.111,0.0365286659261
0.053,0.1125,0.034152805762
0.054,0.1133,0.0340841205362
0.055,0.1107,0.0362999568689
0.056,0.1106,0.0327469637732
0.057,0.1182,0.0382279182977
0.058,0.1127,0.0316500753984
0.059,0.114,0.0300840573236
0.06,0.1148,0.0336794155279
0.061,0.1155,0.0334354496445
0.062,0.1141,0.0313047903521
0.063,0.1035,0.027829749361
0.064,0.1096,0.0324090023658
0.065,0.1069,0.0303745973079
0.066,0.1122,0.0328012071717
0.067,0.1128,0.033122972589
0.068,0.11,0.0325979487488
0.069,0.1098,0.0285324553816
0.07,0.111,0.0277252027709
0.071,0.1148,0.0292146358782
0.072,0.1088,0.0296879392578
0.073,0.1115,0.028010640114
0.074,0.1139,0.0308432007143
0.075,0.1175,0.0321729857194
0.076,0.1104,0.024737817122
0.077,0.111,0.0284089898988
0.078,0.1188,0.0337931915921
0.079,0.1155,0.0298607881119
0.08,0.1113,0.0271045488001
0.081,0.1099,0.0280149671397
0.082,0.1127,0.0297754220386
0.083,0.1212,0.0326994269866
0.084,0.1168,0.0322515366481
0.085,0.1156,0.0280086566705
0.086,0.1143,0.0311157824776
0.087,0.1174,0.0299028730757
0.088,0.1177,0.0341669992593
0.089,0.1126,0.0311924621819
0.09,0.1126,0.0256479664266
0.091,0.1096,0.027225953156
0.092,0.1116,0.0298047518413
0.093,0.1217,0.0304861286556
0.094,0.1107,0.0305589346157
0.095,0.1186,0.0277077096079
0.096,0.1177,0.026925073741
0.097,0.1159,0.029749628637
0.098,0.1168,0.027150162304
0.099,0.1202,0.0336043527724
0.1,0.1178,0.0292180931906
0.101,0.1247,0.0295916654933
0.102,0.1172,0.0298169499622
0.103,0.1214,0.0268561450185
0.104,0.1122,0.0311587658111
0.105,0.1178,0.0315133449366
0.106,0.1131,0.0286988895713
0.107,0.1163,0.0308025645003
0.108,0.1188,0.0291384712202
0.109,0.1164,0.030468397272
0.11,0.117,0.0281231059968
0.111,0.1184,0.0264277173139
0.112,0.1202,0.0306159000085
0.113,0.1198,0.0286384639281
0.114,0.1222,0.0299690075602
0.115,0.118,0.0286744175568
0.116,0.1176,0.0285019935507
0.117,0.1248,0.0296266328451
0.118,0.1217,0.0277089855243
0.119,0.1224,0.0292021861642
0.12,0.1265,0.0319524583711
0.121,0.1211,0.0283162158631
0.122,0.1138,0.0254169274701
0.123,0.1226,0.0310626606859
0.124,0.1184,0.0308702072712
0.125,0.1304,0.0274844308545
0.126,0.1249,0.029284221973
0.127,0.1247,0.0307960052506
0.128,0.1253,0.031348642295
0.129,0.1237,0.0325252039023
0.13,0.1238,0.0317432884818
0.131,0.1253,0.0310898015043
0.132,0.1224,0.0278204924108
0.133,0.1235,0.0305629008618
0.134,0.1209,0.0281444685704
0.135,0.1262,0.0275160192094
0.136,0.1264,0.0291121134842
0.137,0.1293,0.0269775439725
0.138,0.1259,0.0306856002158
0.139,0.1258,0.0289611373179
0.14,0.1251,0.0322394763975
0.141,0.1241,0.0308497499294
0.142,0.1232,0.0307771396207
0.143,0.1258,0.0279675136217
0.144,0.1254,0.0317318308786
0.145,0.129,0.0287974465759
0.146,0.1306,0.0295358026193
0.147,0.1285,0.026907060393
0.148,0.1257,0.0315349733701
0.149,0.1311,0.0300132967166
0.15,0.1273,0.0303799176092
0.151,0.1261,0.0279210647825
0.152,0.1285,0.0322983253154
0.153,0.1304,0.0256203832993
0.154,0.1319,0.0324953765165
0.155,0.1332,0.0275196899207
0.156,0.1314,0.0321618382308
0.157,0.129,0.0315428200221
0.158,0.1247,0.0277599740925
0.159,0.1272,0.0288177835106
0.16,0.1335,0.027684185764
0.161,0.1336,0.0326450144692
0.162,0.1317,0.0291306704282
0.163,0.1357,0.0328219869643
0.164,0.1276,0.0314022453035
0.165,0.1354,0.0264926137982
0.166,0.1271,0.0283304811399
0.167,0.1364,0.0279797906866
0.168,0.1363,0.0294959336352
0.169,0.1339,0.0263578711913
0.17,0.1342,0.029752514536
0.171,0.1376,0.0311762665494
0.172,0.1378,0.0254487006277
0.173,0.1346,0.025362821753
0.174,0.1388,0.0305266897629
0.175,0.1341,0.0294767499545
0.176,0.1367,0.0359588710062
0.177,0.131,0.0307974812036
0.178,0.1386,0.0277441412507
0.179,0.1401,0.0295930308476
0.18,0.1334,0.0285055372966
0.181,0.1434,0.0304252686052
0.182,0.1413,0.0302065281592
0.183,0.136,0.0267423169369
0.184,0.1397,0.027467335973
0.185,0.1337,0.030638161983
0.186,0.1374,0.0314183244479
0.187,0.138,0.0325669473639
0.188,0.1369,0.0325884964521
0.189,0.1416,0.0309029108498
0.19,0.1381,0.027031407098
0.191,0.1432,0.0271129325436
0.192,0.1416,0.0307061669192
0.193,0.1356,0.031150336023
0.194,0.1398,0.0301169437864
0.195,0.1387,0.0299378143369
0.196,0.1372,0.0298169499622
0.197,0.1467,0.0293035316932
0.198,0.1431,0.033505464653
0.199,0.1404,0.0317477430996
0.2,0.1476,0.0264811730339
0.201,0.1451,0.0316066416751
0.202,0.1419,0.031324144365
0.203,0.1452,0.028620823104
0.204,0.1502,0.0304836435692
0.205,0.147,0.0351188458428
0.206,0.141,0.0329217008042
0.207,0.1446,0.0340652967761
0.208,0.1486,0.0323497303003
0.209,0.1482,0.0311522815611
0.21,0.1514,0.0249046667161
0.211,0.1448,0.0317973380501
0.212,0.1471,0.0329460839015
0.213,0.1495,0.0305959329178
0.214,0.1454,0.0344486149316
0.215,0.1457,0.0346484509252
0.216,0.1514,0.0287103261612
0.217,0.1484,0.034074191187
0.218,0.1452,0.029180040224
0.219,0.1505,0.0301301888947
0.22,0.1496,0.032095816147
0.221,0.1506,0.029329889605
0.222,0.149,0.032644395624
0.223,0.1503,0.0331344064213
0.224,0.1481,0.0288743358837
0.225,0.1491,0.029749628637
0.226,0.1501,0.0277250206073
0.227,0.1492,0.0348642388633
0.228,0.1536,0.0325830717652
0.229,0.1477,0.0332682698345
0.23,0.1497,0.0319549872809
0.231,0.1584,0.0286292920562
0.232,0.1501,0.0348878433865
0.233,0.157,0.0338893028622
0.234,0.1548,0.0325197686575
0.235,0.1533,0.0288869268953
0.236,0.1544,0.0313120495088
0.237,0.1569,0.0334149002027
0.238,0.1509,0.0308824751716
0.239,0.1547,0.0281932365268
0.24,0.1527,0.030213215384
0.241,0.1599,0.0350899277614
0.242,0.1571,0.0303612924759
0.243,0.1558,0.033247768969
0.244,0.1542,0.0266734839771
0.245,0.161,0.0302347716072
0.246,0.1635,0.0289679376922
0.247,0.1594,0.0324992618409
0.248,0.1616,0.0310333805292
0.249,0.1579,0.0337338064406
0.25,0.1638,0.0294659536456
0.251,0.1612,0.0326685219016
0.252,0.1601,0.0326442409109
0.253,0.1578,0.0281977146434
0.254,0.1595,0.0292110052597
0.255,0.1608,0.0336253872344
0.256,0.1653,0.0322695403178
0.257,0.1677,0.031522158312
0.258,0.1622,0.0324295662579
0.259,0.1611,0.0311689757693
0.26,0.1616,0.0313249505227
0.261,0.1626,0.0327099280638
0.262,0.1661,0.0309739219083
0.263,0.1686,0.0311081528175
0.264,0.1661,0.0321893074662
0.265,0.1706,0.0272963534028
0.266,0.169,0.0336199796297
0.267,0.1669,0.0317405835873
0.268,0.1666,0.0313088234248
0.269,0.1699,0.0350611298774
0.27,0.1683,0.0339356193789
0.271,0.1706,0.0344603417208
0.272,0.1776,0.0329100396091
0.273,0.1661,0.0297088566191
0.274,0.1743,0.0344437764679
0.275,0.1684,0.0341630079342
0.276,0.1735,0.0288281217921
0.277,0.1695,0.0310872022127
0.278,0.1725,0.0318257566741
0.279,0.1725,0.0281545159375
0.28,0.1748,0.0290760062838
0.281,0.1736,0.0339791974388
0.282,0.1751,0.0311560101697
0.283,0.1728,0.0321008511798
0.284,0.1775,0.0313460644671
0.285,0.18,0.0341712857188
0.286,0.182,0.0322552947654
0.287,0.1721,0.0343274487455
0.288,0.1746,0.0328578204334
0.289,0.1719,0.0339249022091
0.29,0.1843,0.0405829988786
0.291,0.176,0.035957325998
0.292,0.1768,0.0359820381678
0.293,0.1773,0.0356145186601
0.294,0.1766,0.031661722102
0.295,0.1818,0.0358554899787
0.296,0.1794,0.0336596152231
0.297,0.18,0.0352766841475
0.298,0.1707,0.033762539758
0.299,0.1867,0.0327542116962


==> figures/best_beta/tables/BMS-POS_0.1_200_FNR_avg.csv <==
beta,original_item_vec
0.001,0.5561
0.002,0.459
0.003,0.3487
0.004,0.2728
0.005,0.291
0.006,0.2249
0.007,0.213
0.008,0.1734
0.009,0.1961
0.01,0.1511
0.011,0.1677
0.012,0.1425
0.013,0.1445
0.014,0.1512
0.015,0.131
0.016,0.1305
0.017,0.1331
0.018,0.125
0.019,0.1348
0.02,0.1261
0.021,0.1268
0.022,0.1264
0.023,0.1237
0.024,0.1214
0.025,0.1167
0.026,0.12
0.027,0.115
0.028,0.1162
0.029,0.1181
0.03,0.1205
0.031,0.119
0.032,0.1102
0.033,0.1097
0.034,0.1201
0.035,0.1147
0.036,0.1124
0.037,0.109
0.038,0.119
0.039,0.1118
0.04,0.1116
0.041,0.1122
0.042,0.1109
0.043,0.1063
0.044,0.1139
0.045,0.1145
0.046,0.11
0.047,0.1108
0.048,0.1171
0.049,0.1075
0.05,0.1124
0.051,0.116
0.052,0.111
0.053,0.1125
0.054,0.1133
0.055,0.1107
0.056,0.1106
0.057,0.1182
0.058,0.1127
0.059,0.114
0.06,0.1148
0.061,0.1155
0.062,0.1141
0.063,0.1035
0.064,0.1096
0.065,0.1069
0.066,0.1122
0.067,0.1128
0.068,0.11
0.069,0.1098
0.07,0.111
0.071,0.1148
0.072,0.1088
0.073,0.1115
0.074,0.1139
0.075,0.1175
0.076,0.1104
0.077,0.111
0.078,0.1188
0.079,0.1155
0.08,0.1113
0.081,0.1099
0.082,0.1127
0.083,0.1212
0.084,0.1168
0.085,0.1156
0.086,0.1143
0.087,0.1174
0.088,0.1177
0.089,0.1126
0.09,0.1126
0.091,0.1096
0.092,0.1116
0.093,0.1217
0.094,0.1107
0.095,0.1186
0.096,0.1177
0.097,0.1159
0.098,0.1168
0.099,0.1202
0.1,0.1178
0.101,0.1247
0.102,0.1172
0.103,0.1214
0.104,0.1122
0.105,0.1178
0.106,0.1131
0.107,0.1163
0.108,0.1188
0.109,0.1164
0.11,0.117
0.111,0.1184
0.112,0.1202
0.113,0.1198
0.114,0.1222
0.115,0.118
0.116,0.1176
0.117,0.1248
0.118,0.1217
0.119,0.1224
0.12,0.1265
0.121,0.1211
0.122,0.1138
0.123,0.1226
0.124,0.1184
0.125,0.1304
0.126,0.1249
0.127,0.1247
0.128,0.1253
0.129,0.1237
0.13,0.1238
0.131,0.1253
0.132,0.1224
0.133,0.1235
0.134,0.1209
0.135,0.1262
0.136,0.1264
0.137,0.1293
0.138,0.1259
0.139,0.1258
0.14,0.1251
0.141,0.1241
0.142,0.1232
0.143,0.1258
0.144,0.1254
0.145,0.129
0.146,0.1306
0.147,0.1285
0.148,0.1257
0.149,0.1311
0.15,0.1273
0.151,0.1261
0.152,0.1285
0.153,0.1304
0.154,0.1319
0.155,0.1332
0.156,0.1314
0.157,0.129
0.158,0.1247
0.159,0.1272
0.16,0.1335
0.161,0.1336
0.162,0.1317
0.163,0.1357
0.164,0.1276
0.165,0.1354
0.166,0.1271
0.167,0.1364
0.168,0.1363
0.169,0.1339
0.17,0.1342
0.171,0.1376
0.172,0.1378
0.173,0.1346
0.174,0.1388
0.175,0.1341
0.176,0.1367
0.177,0.131
0.178,0.1386
0.179,0.1401
0.18,0.1334
0.181,0.1434
0.182,0.1413
0.183,0.136
0.184,0.1397
0.185,0.1337
0.186,0.1374
0.187,0.138
0.188,0.1369
0.189,0.1416
0.19,0.1381
0.191,0.1432
0.192,0.1416
0.193,0.1356
0.194,0.1398
0.195,0.1387
0.196,0.1372
0.197,0.1467
0.198,0.1431
0.199,0.1404
0.2,0.1476
0.201,0.1451
0.202,0.1419
0.203,0.1452
0.204,0.1502
0.205,0.147
0.206,0.141
0.207,0.1446
0.208,0.1486
0.209,0.1482
0.21,0.1514
0.211,0.1448
0.212,0.1471
0.213,0.1495
0.214,0.1454
0.215,0.1457
0.216,0.1514
0.217,0.1484
0.218,0.1452
0.219,0.1505
0.22,0.1496
0.221,0.1506
0.222,0.149
0.223,0.1503
0.224,0.1481
0.225,0.1491
0.226,0.1501
0.227,0.1492
0.228,0.1536
0.229,0.1477
0.23,0.1497
0.231,0.1584
0.232,0.1501
0.233,0.157
0.234,0.1548
0.235,0.1533
0.236,0.1544
0.237,0.1569
0.238,0.1509
0.239,0.1547
0.24,0.1527
0.241,0.1599
0.242,0.1571
0.243,0.1558
0.244,0.1542
0.245,0.161
0.246,0.1635
0.247,0.1594
0.248,0.1616
0.249,0.1579
0.25,0.1638
0.251,0.1612
0.252,0.1601
0.253,0.1578
0.254,0.1595
0.255,0.1608
0.256,0.1653
0.257,0.1677
0.258,0.1622
0.259,0.1611
0.26,0.1616
0.261,0.1626
0.262,0.1661
0.263,0.1686
0.264,0.1661
0.265,0.1706
0.266,0.169
0.267,0.1669
0.268,0.1666
0.269,0.1699
0.27,0.1683
0.271,0.1706
0.272,0.1776
0.273,0.1661
0.274,0.1743
0.275,0.1684
0.276,0.1735
0.277,0.1695
0.278,0.1725
0.279,0.1725
0.28,0.1748
0.281,0.1736
0.282,0.1751
0.283,0.1728
0.284,0.1775
0.285,0.18
0.286,0.182
0.287,0.1721
0.288,0.1746
0.289,0.1719
0.29,0.1843
0.291,0.176
0.292,0.1768
0.293,0.1773
0.294,0.1766
0.295,0.1818
0.296,0.1794
0.297,0.18
0.298,0.1707
0.299,0.1867


==> figures/best_beta/tables/BMS-POS_0.1_200_FNR_median.csv <==
beta,original_item_vec
0.001,0.585
0.002,0.455
0.003,0.265
0.004,0.205
0.005,0.23
0.006,0.16
0.007,0.165
0.008,0.14
0.009,0.16
0.01,0.12
0.011,0.13
0.012,0.12
0.013,0.115
0.014,0.13
0.015,0.115
0.016,0.12
0.017,0.115
0.018,0.11
0.019,0.11
0.02,0.11
0.021,0.115
0.022,0.115
0.023,0.11
0.024,0.11
0.025,0.11
0.026,0.11
0.027,0.11
0.028,0.1
0.029,0.11
0.03,0.11
0.031,0.115
0.032,0.1
0.033,0.1
0.034,0.11
0.035,0.11
0.036,0.11
0.037,0.1
0.038,0.11
0.039,0.11
0.04,0.11
0.041,0.11
0.042,0.11
0.043,0.105
0.044,0.11
0.045,0.11
0.046,0.1
0.047,0.11
0.048,0.11
0.049,0.1
0.05,0.11
0.051,0.11
0.052,0.11
0.053,0.11
0.054,0.11
0.055,0.1
0.056,0.11
0.057,0.11
0.058,0.11
0.059,0.11
0.06,0.11
0.061,0.11
0.062,0.11
0.063,0.1
0.064,0.11
0.065,0.105
0.066,0.11
0.067,0.11
0.068,0.11
0.069,0.11
0.07,0.11
0.071,0.11
0.072,0.11
0.073,0.11
0.074,0.11
0.075,0.11
0.076,0.11
0.077,0.11
0.078,0.12
0.079,0.12
0.08,0.11
0.081,0.11
0.082,0.11
0.083,0.12
0.084,0.11
0.085,0.11
0.086,0.11
0.087,0.12
0.088,0.12
0.089,0.11
0.09,0.11
0.091,0.11
0.092,0.11
0.093,0.12
0.094,0.11
0.095,0.12
0.096,0.115
0.097,0.11
0.098,0.12
0.099,0.12
0.1,0.11
0.101,0.13
0.102,0.11
0.103,0.115
0.104,0.12
0.105,0.12
0.106,0.11
0.107,0.12
0.108,0.12
0.109,0.12
0.11,0.12
0.111,0.12
0.112,0.12
0.113,0.12
0.114,0.12
0.115,0.12
0.116,0.12
0.117,0.12
0.118,0.12
0.119,0.12
0.12,0.12
0.121,0.12
0.122,0.11
0.123,0.12
0.124,0.12
0.125,0.13
0.126,0.13
0.127,0.12
0.128,0.125
0.129,0.12
0.13,0.12
0.131,0.13
0.132,0.125
0.133,0.12
0.134,0.12
0.135,0.13
0.136,0.13
0.137,0.13
0.138,0.13
0.139,0.13
0.14,0.125
0.141,0.12
0.142,0.12
0.143,0.13
0.144,0.125
0.145,0.13
0.146,0.13
0.147,0.13
0.148,0.12
0.149,0.13
0.15,0.13
0.151,0.13
0.152,0.12
0.153,0.13
0.154,0.13
0.155,0.14
0.156,0.13
0.157,0.13
0.158,0.13
0.159,0.13
0.16,0.13
0.161,0.135
0.162,0.13
0.163,0.14
0.164,0.125
0.165,0.135
0.166,0.13
0.167,0.13
0.168,0.14
0.169,0.13
0.17,0.135
0.171,0.13
0.172,0.14
0.173,0.13
0.174,0.14
0.175,0.13
0.176,0.13
0.177,0.13
0.178,0.13
0.179,0.14
0.18,0.13
0.181,0.14
0.182,0.14
0.183,0.13
0.184,0.14
0.185,0.13
0.186,0.14
0.187,0.14
0.188,0.13
0.189,0.14
0.19,0.14
0.191,0.14
0.192,0.14
0.193,0.14
0.194,0.14
0.195,0.14
0.196,0.135
0.197,0.15
0.198,0.14
0.199,0.14
0.2,0.15
0.201,0.14
0.202,0.14
0.203,0.14
0.204,0.15
0.205,0.145
0.206,0.14
0.207,0.15
0.208,0.15
0.209,0.15
0.21,0.15
0.211,0.14
0.212,0.14
0.213,0.15
0.214,0.14
0.215,0.15
0.216,0.15
0.217,0.15
0.218,0.15
0.219,0.15
0.22,0.15
0.221,0.15
0.222,0.15
0.223,0.15
0.224,0.15
0.225,0.15
0.226,0.15
0.227,0.15
0.228,0.15
0.229,0.15
0.23,0.15
0.231,0.16
0.232,0.15
0.233,0.16
0.234,0.15
0.235,0.15
0.236,0.15
0.237,0.155
0.238,0.15
0.239,0.15
0.24,0.15
0.241,0.16
0.242,0.16
0.243,0.15
0.244,0.16
0.245,0.16
0.246,0.165
0.247,0.16
0.248,0.16
0.249,0.16
0.25,0.16
0.251,0.16
0.252,0.16
0.253,0.16
0.254,0.16
0.255,0.16
0.256,0.16
0.257,0.16
0.258,0.16
0.259,0.16
0.26,0.16
0.261,0.16
0.262,0.16
0.263,0.17
0.264,0.16
0.265,0.17
0.266,0.17
0.267,0.17
0.268,0.17
0.269,0.17
0.27,0.17
0.271,0.17
0.272,0.18
0.273,0.17
0.274,0.18
0.275,0.17
0.276,0.17
0.277,0.17
0.278,0.17
0.279,0.17
0.28,0.17
0.281,0.175
0.282,0.18
0.283,0.17
0.284,0.18
0.285,0.175
0.286,0.19
0.287,0.17
0.288,0.17
0.289,0.17
0.29,0.18
0.291,0.17
0.292,0.175
0.293,0.17
0.294,0.17
0.295,0.185
0.296,0.18
0.297,0.18
0.298,0.17
0.299,0.19


==> figures/best_beta/tables/BMS-POS_0.1_200_FNR_std.csv <==
beta,original_item_vec
0.001,0.289569150514
0.002,0.280801522342
0.003,0.268172472017
0.004,0.187907563779
0.005,0.217638844572
0.006,0.159826262997
0.007,0.152358561667
0.008,0.115279370806
0.009,0.116175546376
0.01,0.082178605685
0.011,0.116262112435
0.012,0.0842599992567
0.013,0.0912912422365
0.014,0.0931305155644
0.015,0.0617505571888
0.016,0.0581599153849
0.017,0.0700172417438
0.018,0.0676070045979
0.019,0.0713149225746
0.02,0.0662089590813
0.021,0.0577504208739
0.022,0.0511191912805
0.023,0.0552981816056
0.024,0.0541792759216
0.025,0.0405780206217
0.026,0.0382442971255
0.027,0.0406388379695
0.028,0.0593360571387
0.029,0.0456091210088
0.03,0.0403863913473
0.031,0.0418872946673
0.032,0.0408490693241
0.033,0.0382034690899
0.034,0.050622289178
0.035,0.0405630821852
0.036,0.0373387441966
0.037,0.0391190878
0.038,0.0387559053825
0.039,0.0372916433892
0.04,0.037192374585
0.041,0.0382596129071
0.042,0.0333058978003
0.043,0.032556245037
0.044,0.0336318451784
0.045,0.038121946806
0.046,0.036292860416
0.047,0.0324949102464
0.048,0.0354279750217
0.049,0.0335259585842
0.05,0.0312086494097
0.051,0.0391578004149
0.052,0.0365286659261
0.053,0.034152805762
0.054,0.0340841205362
0.055,0.0362999568689
0.056,0.0327469637732
0.057,0.0382279182977
0.058,0.0316500753984
0.059,0.0300840573236
0.06,0.0336794155279
0.061,0.0334354496445
0.062,0.0313047903521
0.063,0.027829749361
0.064,0.0324090023658
0.065,0.0303745973079
0.066,0.0328012071717
0.067,0.033122972589
0.068,0.0325979487488
0.069,0.0285324553816
0.07,0.0277252027709
0.071,0.0292146358782
0.072,0.0296879392578
0.073,0.028010640114
0.074,0.0308432007143
0.075,0.0321729857194
0.076,0.024737817122
0.077,0.0284089898988
0.078,0.0337931915921
0.079,0.0298607881119
0.08,0.0271045488001
0.081,0.0280149671397
0.082,0.0297754220386
0.083,0.0326994269866
0.084,0.0322515366481
0.085,0.0280086566705
0.086,0.0311157824776
0.087,0.0299028730757
0.088,0.0341669992593
0.089,0.0311924621819
0.09,0.0256479664266
0.091,0.027225953156
0.092,0.0298047518413
0.093,0.0304861286556
0.094,0.0305589346157
0.095,0.0277077096079
0.096,0.026925073741
0.097,0.029749628637
0.098,0.027150162304
0.099,0.0336043527724
0.1,0.0292180931906
0.101,0.0295916654933
0.102,0.0298169499622
0.103,0.0268561450185
0.104,0.0311587658111
0.105,0.0315133449366
0.106,0.0286988895713
0.107,0.0308025645003
0.108,0.0291384712202
0.109,0.030468397272
0.11,0.0281231059968
0.111,0.0264277173139
0.112,0.0306159000085
0.113,0.0286384639281
0.114,0.0299690075602
0.115,0.0286744175568
0.116,0.0285019935507
0.117,0.0296266328451
0.118,0.0277089855243
0.119,0.0292021861642
0.12,0.0319524583711
0.121,0.0283162158631
0.122,0.0254169274701
0.123,0.0310626606859
0.124,0.0308702072712
0.125,0.0274844308545
0.126,0.029284221973
0.127,0.0307960052506
0.128,0.031348642295
0.129,0.0325252039023
0.13,0.0317432884818
0.131,0.0310898015043
0.132,0.0278204924108
0.133,0.0305629008618
0.134,0.0281444685704
0.135,0.0275160192094
0.136,0.0291121134842
0.137,0.0269775439725
0.138,0.0306856002158
0.139,0.0289611373179
0.14,0.0322394763975
0.141,0.0308497499294
0.142,0.0307771396207
0.143,0.0279675136217
0.144,0.0317318308786
0.145,0.0287974465759
0.146,0.0295358026193
0.147,0.026907060393
0.148,0.0315349733701
0.149,0.0300132967166
0.15,0.0303799176092
0.151,0.0279210647825
0.152,0.0322983253154
0.153,0.0256203832993
0.154,0.0324953765165
0.155,0.0275196899207
0.156,0.0321618382308
0.157,0.0315428200221
0.158,0.0277599740925
0.159,0.0288177835106
0.16,0.027684185764
0.161,0.0326450144692
0.162,0.0291306704282
0.163,0.0328219869643
0.164,0.0314022453035
0.165,0.0264926137982
0.166,0.0283304811399
0.167,0.0279797906866
0.168,0.0294959336352
0.169,0.0263578711913
0.17,0.029752514536
0.171,0.0311762665494
0.172,0.0254487006277
0.173,0.025362821753
0.174,0.0305266897629
0.175,0.0294767499545
0.176,0.0359588710062
0.177,0.0307974812036
0.178,0.0277441412507
0.179,0.0295930308476
0.18,0.0285055372966
0.181,0.0304252686052
0.182,0.0302065281592
0.183,0.0267423169369
0.184,0.027467335973
0.185,0.030638161983
0.186,0.0314183244479
0.187,0.0325669473639
0.188,0.0325884964521
0.189,0.0309029108498
0.19,0.027031407098
0.191,0.0271129325436
0.192,0.0307061669192
0.193,0.031150336023
0.194,0.0301169437864
0.195,0.0299378143369
0.196,0.0298169499622
0.197,0.0293035316932
0.198,0.033505464653
0.199,0.0317477430996
0.2,0.0264811730339
0.201,0.0316066416751
0.202,0.031324144365
0.203,0.028620823104
0.204,0.0304836435692
0.205,0.0351188458428
0.206,0.0329217008042
0.207,0.0340652967761
0.208,0.0323497303003
0.209,0.0311522815611
0.21,0.0249046667161
0.211,0.0317973380501
0.212,0.0329460839015
0.213,0.0305959329178
0.214,0.0344486149316
0.215,0.0346484509252
0.216,0.0287103261612
0.217,0.034074191187
0.218,0.029180040224
0.219,0.0301301888947
0.22,0.032095816147
0.221,0.029329889605
0.222,0.032644395624
0.223,0.0331344064213
0.224,0.0288743358837
0.225,0.029749628637
0.226,0.0277250206073
0.227,0.0348642388633
0.228,0.0325830717652
0.229,0.0332682698345
0.23,0.0319549872809
0.231,0.0286292920562
0.232,0.0348878433865
0.233,0.0338893028622
0.234,0.0325197686575
0.235,0.0288869268953
0.236,0.0313120495088
0.237,0.0334149002027
0.238,0.0308824751716
0.239,0.0281932365268
0.24,0.030213215384
0.241,0.0350899277614
0.242,0.0303612924759
0.243,0.033247768969
0.244,0.0266734839771
0.245,0.0302347716072
0.246,0.0289679376922
0.247,0.0324992618409
0.248,0.0310333805292
0.249,0.0337338064406
0.25,0.0294659536456
0.251,0.0326685219016
0.252,0.0326442409109
0.253,0.0281977146434
0.254,0.0292110052597
0.255,0.0336253872344
0.256,0.0322695403178
0.257,0.031522158312
0.258,0.0324295662579
0.259,0.0311689757693
0.26,0.0313249505227
0.261,0.0327099280638
0.262,0.0309739219083
0.263,0.0311081528175
0.264,0.0321893074662
0.265,0.0272963534028
0.266,0.0336199796297
0.267,0.0317405835873
0.268,0.0313088234248
0.269,0.0350611298774
0.27,0.0339356193789
0.271,0.0344603417208
0.272,0.0329100396091
0.273,0.0297088566191
0.274,0.0344437764679
0.275,0.0341630079342
0.276,0.0288281217921
0.277,0.0310872022127
0.278,0.0318257566741
0.279,0.0281545159375
0.28,0.0290760062838
0.281,0.0339791974388
0.282,0.0311560101697
0.283,0.0321008511798
0.284,0.0313460644671
0.285,0.0341712857188
0.286,0.0322552947654
0.287,0.0343274487455
0.288,0.0328578204334
0.289,0.0339249022091
0.29,0.0405829988786
0.291,0.035957325998
0.292,0.0359820381678
0.293,0.0356145186601
0.294,0.031661722102
0.295,0.0358554899787
0.296,0.0336596152231
0.297,0.0352766841475
0.298,0.033762539758
0.299,0.0327542116962


==> figures/best_beta/tables/BMS-POS_0.1_200_TOPK_SUM_RATIO_ALL.csv <==
beta,original_item_vec_avg,original_item_vec_std
0.001,0.395775810903,0.31183887551
0.002,0.322434654516,0.304565891117
0.003,0.233667111979,0.268985148476
0.004,0.185910305213,0.190053414995
0.005,0.192857107504,0.201446286673
0.006,0.131757704152,0.145490385638
0.007,0.128033300648,0.150700252978
0.008,0.104595488647,0.109102772085
0.009,0.12430427228,0.116654021181
0.01,0.0870100574579,0.0885231662637
0.011,0.103795959085,0.123215990064
0.012,0.0754808621884,0.082927454648
0.013,0.0809471885083,0.0855067792721
0.014,0.0895494002484,0.0936546607531
0.015,0.0792547923131,0.0693970158716
0.016,0.0638499685793,0.0552373850868
0.017,0.0781881605899,0.0818881531435
0.018,0.0612940127882,0.06083884059
0.019,0.0782604829251,0.0819828394102
0.02,0.0737707616868,0.0789853892953
0.021,0.0640100781481,0.0569173874312
0.022,0.0690901187332,0.0689524946578
0.023,0.0690306648811,0.0636846651932
0.024,0.0661001559066,0.0671583100952
0.025,0.0536320684869,0.04316331581
0.026,0.0631472893628,0.0531933406407
0.027,0.0592930448121,0.0499943198599
0.028,0.0643069782311,0.0679665528178
0.029,0.0641123485103,0.0526430299137
0.03,0.0623174912787,0.0554147702171
0.031,0.0699115798903,0.0600947687097
0.032,0.0533930644069,0.0485442370155
0.033,0.0566065299032,0.0534814607107
0.034,0.0657796365587,0.0564875744291
0.035,0.0590590226038,0.0555854243269
0.036,0.0646480498285,0.0622800003569
0.037,0.055915425019,0.0440174659823
0.038,0.0585240839827,0.0464075599134
0.039,0.054912251307,0.0439566221177
0.04,0.0574537969936,0.0414882458125
0.041,0.0576225234154,0.0538624787701
0.042,0.0624614381625,0.0523944569617
0.043,0.0539407700886,0.0510760574047
0.044,0.0673960470389,0.052615523279
0.045,0.0630746546463,0.0563253149351
0.046,0.0649534166593,0.0587472304951
0.047,0.0552766176174,0.0408670665855
0.048,0.0670536042098,0.0516665245269
0.049,0.0632199524775,0.0612917549137
0.05,0.0577086797756,0.0428568188858
0.051,0.0678030594697,0.0515806051521
0.052,0.0518739829862,0.0429277552243
0.053,0.0576562159601,0.0456374700122
0.054,0.0614252007252,0.0528473052177
0.055,0.0598503288319,0.0561015614849
0.056,0.0604306803784,0.053377920865
0.057,0.0681864932045,0.0556687912744
0.058,0.0605073070833,0.045846080011
0.059,0.0636261454147,0.0480948048833
0.06,0.0654255504299,0.047291128047
0.061,0.0628911935681,0.0461589702077
0.062,0.059284026326,0.0469139338821
0.063,0.0575268171154,0.0514415232684
0.064,0.0501033576112,0.0342200391984
0.065,0.0575561525508,0.0485396098007
0.066,0.0635751623672,0.0423742904625
0.067,0.0547730225965,0.0418510931905
0.068,0.05308922297,0.0383413424588
0.069,0.0577208666996,0.0428439465041
0.07,0.0545202940278,0.0402352370423
0.071,0.060099475159,0.0452107315135
0.072,0.0573252987804,0.0509354838032
0.073,0.0626216126416,0.0465125270822
0.074,0.0628126520069,0.0492259606379
0.075,0.0626626400594,0.0460220480723
0.076,0.0635975970177,0.05081245403
0.077,0.0550123268871,0.0419033704163
0.078,0.0696958745802,0.0532416046277
0.079,0.0649907806974,0.0523113906227
0.08,0.0643012742313,0.0509901601299
0.081,0.0549503983266,0.0409858415198
0.082,0.0590843173679,0.0455179048357
0.083,0.0637662382446,0.0416071299602
0.084,0.0678459976868,0.0495476586728
0.085,0.0602905997192,0.042249488357
0.086,0.065414280365,0.0558192114015
0.087,0.056342912618,0.0418964755079
0.088,0.0632167718688,0.0517019227649
0.089,0.0649134643198,0.0489281125999
0.09,0.0577414798025,0.041738547819
0.091,0.0515066835379,0.0416880845939
0.092,0.0500014361422,0.0370400960087
0.093,0.0610684086449,0.0436768917426
0.094,0.0512339787995,0.0447520050548
0.095,0.069311089898,0.0563946025927
0.096,0.0595433149001,0.0435076248024
0.097,0.0641442722471,0.0452662239885
0.098,0.0662332343585,0.0424594132757
0.099,0.0617007087808,0.0411369597309
0.1,0.0692456480632,0.0541540951997
0.101,0.0725793316422,0.0477095324388
0.102,0.0665963227458,0.0488357348358
0.103,0.0733702849201,0.0498743844424
0.104,0.0639183151537,0.0459770107455
0.105,0.0652510753824,0.0495234918203
0.106,0.0582588074259,0.0362633125848
0.107,0.060632937069,0.045243397129
0.108,0.0640299163833,0.0483340712327
0.109,0.059462931507,0.0474784919303
0.11,0.0644927639124,0.0468635179594
0.111,0.0694915042454,0.0488324635138
0.112,0.0718847824508,0.0511283632167
0.113,0.072427299359,0.0498862252417
0.114,0.0727091361767,0.0573896893953
0.115,0.0678691869204,0.0499574890922
0.116,0.0638701962768,0.0470617586511
0.117,0.0725378904207,0.0540967966061
0.118,0.0632207719711,0.0475668028739
0.119,0.0664465542121,0.0442675711522
0.12,0.0700458632411,0.0476479239334
0.121,0.0663927475631,0.0417943454872
0.122,0.0554496321813,0.0428469088383
0.123,0.0685905643836,0.0489200839457
0.124,0.060652101859,0.0429299044918
0.125,0.0781050712452,0.0505470962974
0.126,0.0730080241402,0.0507345109268
0.127,0.0663684710806,0.0462560760512
0.128,0.071421922751,0.0522612151065
0.129,0.0608083168049,0.0423392070359
0.13,0.0671370627322,0.0471104689213
0.131,0.0657232618927,0.0432590790025
0.132,0.0678599777601,0.0447385227633
0.133,0.0706026442055,0.0484180457996
0.134,0.0695831820448,0.0468592635275
0.135,0.0674493993153,0.047190559966
0.136,0.0661610540148,0.0394285629807
0.137,0.0755800858197,0.0543773093868
0.138,0.0695069001764,0.0417976400701
0.139,0.0685236742359,0.0408366563838
0.14,0.073294668383,0.053387056105
0.141,0.0718208010996,0.0496316533617
0.142,0.0595264949976,0.0399935011313
0.143,0.0725066360722,0.0519362981173
0.144,0.0729588829248,0.056607528325
0.145,0.0699238317247,0.0404824683523
0.146,0.0764628061488,0.0507423605193
0.147,0.0684560944154,0.0411995339308
0.148,0.0679352251193,0.0527837212178
0.149,0.0688227853288,0.0478321030907
0.15,0.0740640267885,0.0525525322569
0.151,0.063785025743,0.0374668699852
0.152,0.0778852846949,0.056984298037
0.153,0.0684404591273,0.0424726173575
0.154,0.0757472341078,0.0498422971735
0.155,0.078064546883,0.0505157425791
0.156,0.0733273507599,0.0461977668142
0.157,0.0734587334281,0.0482070972488
0.158,0.0685130086489,0.0448083144033
0.159,0.0670389750326,0.0468525672047
0.16,0.0774045178436,0.0490178644329
0.161,0.080170523628,0.048796699712
0.162,0.074777412161,0.0466320336506
0.163,0.0820785561659,0.0575216954776
0.164,0.0789466749049,0.0603863916834
0.165,0.0772397712396,0.0458315984172
0.166,0.0716221793904,0.0466396491868
0.167,0.0788697074205,0.0485614796021
0.168,0.0720698257197,0.0439105134629
0.169,0.0645485259867,0.0381620870299
0.17,0.0766570748056,0.0493027404649
0.171,0.0819293434274,0.0519542852218
0.172,0.0821076076184,0.0487160151577
0.173,0.0734768271968,0.0454778193641
0.174,0.0861204809697,0.0568171038392
0.175,0.0756470408777,0.0423777493295
0.176,0.0772061760605,0.0509505364242
0.177,0.0745862916578,0.0507963463671
0.178,0.0836829095429,0.0527845909523
0.179,0.0850197347843,0.0513909788522
0.18,0.0803819651374,0.0459019747847
0.181,0.0986864126751,0.0641575098385
0.182,0.08003576562,0.0422659939152
0.183,0.0805162566021,0.0446631450921
0.184,0.0822911011519,0.0469183833368
0.185,0.0764693580404,0.0457926477918
0.186,0.0764997320418,0.0495548640582
0.187,0.077656459374,0.0506566725316
0.188,0.0849588975296,0.0541342136651
0.189,0.078463526654,0.0424876729153
0.19,0.0758072275275,0.0527483000437
0.191,0.0881041219309,0.0541645265852
0.192,0.0827280575528,0.0497785536521
0.193,0.0749777337108,0.0450847706447
0.194,0.0825626699587,0.0525484527254
0.195,0.0728163640693,0.0427333667
0.196,0.0823224488091,0.0523892447129
0.197,0.0888140589394,0.0512693371809
0.198,0.0860721267927,0.0537991729481
0.199,0.0775920398777,0.0460716954755
0.2,0.085264645709,0.0481817313764
0.201,0.0800859859704,0.049439268496
0.202,0.0819173471776,0.0466887206419
0.203,0.0887140036439,0.0531745082974
0.204,0.092235363419,0.0504984217722
0.205,0.0779018692973,0.0449942003239
0.206,0.0882098731124,0.0567224192255
0.207,0.0839635252341,0.0506683882608
0.208,0.0826578529188,0.0505156925987
0.209,0.0897177980614,0.055669331058
0.21,0.0924776373595,0.0503638212126
0.211,0.081071852952,0.0450001669325
0.212,0.0965913571016,0.0546353462918
0.213,0.0908791745996,0.0548557931936
0.214,0.0859943033027,0.056403373845
0.215,0.0881763915264,0.0525894046936
0.216,0.0959610407893,0.0542070774141
0.217,0.0816297982464,0.0463647994126
0.218,0.0840580874886,0.0493832982551
0.219,0.0929077010893,0.0530778320587
0.22,0.0867624568092,0.0519041992935
0.221,0.0887911050059,0.044212084639
0.222,0.0866627382363,0.0481739851693
0.223,0.0903692629873,0.0536307411707
0.224,0.088272438606,0.0532730110737
0.225,0.0924519855883,0.0555913346794
0.226,0.0870327720343,0.0508955819358
0.227,0.08994559293,0.0544207293896
0.228,0.0892637945716,0.0522234920614
0.229,0.0855882320725,0.0494600595751
0.23,0.0892776691656,0.0549198271874
0.231,0.0913944250908,0.0504826188252
0.232,0.087871410101,0.0577860235797
0.233,0.0931655291799,0.050519235875
0.234,0.0984620945687,0.0584664613916
0.235,0.0914582847351,0.0511317362235
0.236,0.0889385245952,0.0518138881218
0.237,0.0936884025839,0.0529507830428
0.238,0.101835977958,0.0607016098161
0.239,0.0974519470478,0.0548870707698
0.24,0.0934285501009,0.0522583174839
0.241,0.0923673424514,0.047918107365
0.242,0.105041646095,0.059619960016
0.243,0.0931970512837,0.0546448247108
0.244,0.0951977961303,0.0570388842008
0.245,0.0918115432565,0.048312524137
0.246,0.105542084848,0.0563519259935
0.247,0.0954931667625,0.0439653890065
0.248,0.10612252159,0.05478882214
0.249,0.0906075124841,0.0428097009475
0.25,0.105922983021,0.0596614399374
0.251,0.102060531364,0.0572793453109
0.252,0.102425498096,0.0567801897867
0.253,0.0928317802848,0.0471209807621
0.254,0.0920308470358,0.0460246180339
0.255,0.0960110177258,0.0498315194731
0.256,0.109984352541,0.0575519471677
0.257,0.0983764534347,0.045841674274
0.258,0.0984152292736,0.0469905449793
0.259,0.0995019669874,0.0523625209729
0.26,0.104895220446,0.0611263762166
0.261,0.0991892084869,0.0509483897226
0.262,0.110409718382,0.0482014181637
0.263,0.105328416102,0.0512672523275
0.264,0.100348118431,0.0565162327525
0.265,0.110937293732,0.0471223763774
0.266,0.110988674356,0.0560584536699
0.267,0.106883060297,0.051902361561
0.268,0.0987803217689,0.0467371911626
0.269,0.106624412713,0.0526860312505
0.27,0.106246143411,0.0548788691651
0.271,0.103769974648,0.0514507405268
0.272,0.12021594061,0.0568069794107
0.273,0.0949754618475,0.0430170516531
0.274,0.104481011077,0.0502843811235
0.275,0.112651268572,0.0648257624054
0.276,0.117589954632,0.0580340233033
0.277,0.104373649306,0.0520188886115
0.278,0.110897252141,0.0536760826689
0.279,0.108615400718,0.0579405355224
0.28,0.112652088066,0.0539287872075
0.281,0.109771799442,0.0564679238002
0.282,0.108307238684,0.0495408722605
0.283,0.109961033487,0.0564811768471
0.284,0.10448613494,0.0515064534906
0.285,0.124008390478,0.0680553401347
0.286,0.110962641236,0.0532828166805
0.287,0.108899140221,0.0594373254609
0.288,0.105893947797,0.0497099066988
0.289,0.109973390801,0.0543471146583
0.29,0.116704049637,0.0585298450496
0.291,0.107624588377,0.0587199808549
0.292,0.11582894005,0.0617890621977
0.293,0.111181945015,0.0545872629838
0.294,0.110388853752,0.0496412802596
0.295,0.114596498815,0.0493439461401
0.296,0.118174687629,0.0601135744545
0.297,0.11604132276,0.0576903551271
0.298,0.103677773509,0.0543197633409
0.299,0.123698139141,0.0578727133161


==> figures/best_beta/tables/BMS-POS_0.1_200_TOPK_SUM_RATIO_avg.csv <==
beta,original_item_vec
0.001,0.395775810903
0.002,0.322434654516
0.003,0.233667111979
0.004,0.185910305213
0.005,0.192857107504
0.006,0.131757704152
0.007,0.128033300648
0.008,0.104595488647
0.009,0.12430427228
0.01,0.0870100574579
0.011,0.103795959085
0.012,0.0754808621884
0.013,0.0809471885083
0.014,0.0895494002484
0.015,0.0792547923131
0.016,0.0638499685793
0.017,0.0781881605899
0.018,0.0612940127882
0.019,0.0782604829251
0.02,0.0737707616868
0.021,0.0640100781481
0.022,0.0690901187332
0.023,0.0690306648811
0.024,0.0661001559066
0.025,0.0536320684869
0.026,0.0631472893628
0.027,0.0592930448121
0.028,0.0643069782311
0.029,0.0641123485103
0.03,0.0623174912787
0.031,0.0699115798903
0.032,0.0533930644069
0.033,0.0566065299032
0.034,0.0657796365587
0.035,0.0590590226038
0.036,0.0646480498285
0.037,0.055915425019
0.038,0.0585240839827
0.039,0.054912251307
0.04,0.0574537969936
0.041,0.0576225234154
0.042,0.0624614381625
0.043,0.0539407700886
0.044,0.0673960470389
0.045,0.0630746546463
0.046,0.0649534166593
0.047,0.0552766176174
0.048,0.0670536042098
0.049,0.0632199524775
0.05,0.0577086797756
0.051,0.0678030594697
0.052,0.0518739829862
0.053,0.0576562159601
0.054,0.0614252007252
0.055,0.0598503288319
0.056,0.0604306803784
0.057,0.0681864932045
0.058,0.0605073070833
0.059,0.0636261454147
0.06,0.0654255504299
0.061,0.0628911935681
0.062,0.059284026326
0.063,0.0575268171154
0.064,0.0501033576112
0.065,0.0575561525508
0.066,0.0635751623672
0.067,0.0547730225965
0.068,0.05308922297
0.069,0.0577208666996
0.07,0.0545202940278
0.071,0.060099475159
0.072,0.0573252987804
0.073,0.0626216126416
0.074,0.0628126520069
0.075,0.0626626400594
0.076,0.0635975970177
0.077,0.0550123268871
0.078,0.0696958745802
0.079,0.0649907806974
0.08,0.0643012742313
0.081,0.0549503983266
0.082,0.0590843173679
0.083,0.0637662382446
0.084,0.0678459976868
0.085,0.0602905997192
0.086,0.065414280365
0.087,0.056342912618
0.088,0.0632167718688
0.089,0.0649134643198
0.09,0.0577414798025
0.091,0.0515066835379
0.092,0.0500014361422
0.093,0.0610684086449
0.094,0.0512339787995
0.095,0.069311089898
0.096,0.0595433149001
0.097,0.0641442722471
0.098,0.0662332343585
0.099,0.0617007087808
0.1,0.0692456480632
0.101,0.0725793316422
0.102,0.0665963227458
0.103,0.0733702849201
0.104,0.0639183151537
0.105,0.0652510753824
0.106,0.0582588074259
0.107,0.060632937069
0.108,0.0640299163833
0.109,0.059462931507
0.11,0.0644927639124
0.111,0.0694915042454
0.112,0.0718847824508
0.113,0.072427299359
0.114,0.0727091361767
0.115,0.0678691869204
0.116,0.0638701962768
0.117,0.0725378904207
0.118,0.0632207719711
0.119,0.0664465542121
0.12,0.0700458632411
0.121,0.0663927475631
0.122,0.0554496321813
0.123,0.0685905643836
0.124,0.060652101859
0.125,0.0781050712452
0.126,0.0730080241402
0.127,0.0663684710806
0.128,0.071421922751
0.129,0.0608083168049
0.13,0.0671370627322
0.131,0.0657232618927
0.132,0.0678599777601
0.133,0.0706026442055
0.134,0.0695831820448
0.135,0.0674493993153
0.136,0.0661610540148
0.137,0.0755800858197
0.138,0.0695069001764
0.139,0.0685236742359
0.14,0.073294668383
0.141,0.0718208010996
0.142,0.0595264949976
0.143,0.0725066360722
0.144,0.0729588829248
0.145,0.0699238317247
0.146,0.0764628061488
0.147,0.0684560944154
0.148,0.0679352251193
0.149,0.0688227853288
0.15,0.0740640267885
0.151,0.063785025743
0.152,0.0778852846949
0.153,0.0684404591273
0.154,0.0757472341078
0.155,0.078064546883
0.156,0.0733273507599
0.157,0.0734587334281
0.158,0.0685130086489
0.159,0.0670389750326
0.16,0.0774045178436
0.161,0.080170523628
0.162,0.074777412161
0.163,0.0820785561659
0.164,0.0789466749049
0.165,0.0772397712396
0.166,0.0716221793904
0.167,0.0788697074205
0.168,0.0720698257197
0.169,0.0645485259867
0.17,0.0766570748056
0.171,0.0819293434274
0.172,0.0821076076184
0.173,0.0734768271968
0.174,0.0861204809697
0.175,0.0756470408777
0.176,0.0772061760605
0.177,0.0745862916578
0.178,0.0836829095429
0.179,0.0850197347843
0.18,0.0803819651374
0.181,0.0986864126751
0.182,0.08003576562
0.183,0.0805162566021
0.184,0.0822911011519
0.185,0.0764693580404
0.186,0.0764997320418
0.187,0.077656459374
0.188,0.0849588975296
0.189,0.078463526654
0.19,0.0758072275275
0.191,0.0881041219309
0.192,0.0827280575528
0.193,0.0749777337108
0.194,0.0825626699587
0.195,0.0728163640693
0.196,0.0823224488091
0.197,0.0888140589394
0.198,0.0860721267927
0.199,0.0775920398777
0.2,0.085264645709
0.201,0.0800859859704
0.202,0.0819173471776
0.203,0.0887140036439
0.204,0.092235363419
0.205,0.0779018692973
0.206,0.0882098731124
0.207,0.0839635252341
0.208,0.0826578529188
0.209,0.0897177980614
0.21,0.0924776373595
0.211,0.081071852952
0.212,0.0965913571016
0.213,0.0908791745996
0.214,0.0859943033027
0.215,0.0881763915264
0.216,0.0959610407893
0.217,0.0816297982464
0.218,0.0840580874886
0.219,0.0929077010893
0.22,0.0867624568092
0.221,0.0887911050059
0.222,0.0866627382363
0.223,0.0903692629873
0.224,0.088272438606
0.225,0.0924519855883
0.226,0.0870327720343
0.227,0.08994559293
0.228,0.0892637945716
0.229,0.0855882320725
0.23,0.0892776691656
0.231,0.0913944250908
0.232,0.087871410101
0.233,0.0931655291799
0.234,0.0984620945687
0.235,0.0914582847351
0.236,0.0889385245952
0.237,0.0936884025839
0.238,0.101835977958
0.239,0.0974519470478
0.24,0.0934285501009
0.241,0.0923673424514
0.242,0.105041646095
0.243,0.0931970512837
0.244,0.0951977961303
0.245,0.0918115432565
0.246,0.105542084848
0.247,0.0954931667625
0.248,0.10612252159
0.249,0.0906075124841
0.25,0.105922983021
0.251,0.102060531364
0.252,0.102425498096
0.253,0.0928317802848
0.254,0.0920308470358
0.255,0.0960110177258
0.256,0.109984352541
0.257,0.0983764534347
0.258,0.0984152292736
0.259,0.0995019669874
0.26,0.104895220446
0.261,0.0991892084869
0.262,0.110409718382
0.263,0.105328416102
0.264,0.100348118431
0.265,0.110937293732
0.266,0.110988674356
0.267,0.106883060297
0.268,0.0987803217689
0.269,0.106624412713
0.27,0.106246143411
0.271,0.103769974648
0.272,0.12021594061
0.273,0.0949754618475
0.274,0.104481011077
0.275,0.112651268572
0.276,0.117589954632
0.277,0.104373649306
0.278,0.110897252141
0.279,0.108615400718
0.28,0.112652088066
0.281,0.109771799442
0.282,0.108307238684
0.283,0.109961033487
0.284,0.10448613494
0.285,0.124008390478
0.286,0.110962641236
0.287,0.108899140221
0.288,0.105893947797
0.289,0.109973390801
0.29,0.116704049637
0.291,0.107624588377
0.292,0.11582894005
0.293,0.111181945015
0.294,0.110388853752
0.295,0.114596498815
0.296,0.118174687629
0.297,0.11604132276
0.298,0.103677773509
0.299,0.123698139141


==> figures/best_beta/tables/BMS-POS_0.1_200_TOPK_SUM_RATIO_median.csv <==
beta,original_item_vec
0.001,0.313080415442
0.002,0.200822779649
0.003,0.127732270642
0.004,0.121345900524
0.005,0.106345517147
0.006,0.0701176135537
0.007,0.0796107567861
0.008,0.0583511870689
0.009,0.0922859286059
0.01,0.0508347677852
0.011,0.0612534924828
0.012,0.0452881757221
0.013,0.0547068748614
0.014,0.0540673047627
0.015,0.0551427886392
0.016,0.0481008236722
0.017,0.0437402659784
0.018,0.0437617675421
0.019,0.0511053629362
0.02,0.0495034964382
0.021,0.0496110042569
0.022,0.0386358758864
0.023,0.0441248599863
0.024,0.048272633337
0.025,0.0411065272662
0.026,0.0443946437576
0.027,0.0473271730677
0.028,0.0425365840993
0.029,0.0499446841846
0.03,0.0415935579693
0.031,0.0579647674565
0.032,0.0388239131466
0.033,0.0407162536
0.034,0.0510193566813
0.035,0.0463273503542
0.036,0.0474500971018
0.037,0.0454549142636
0.038,0.0431215889088
0.039,0.0429138756893
0.04,0.0483685789941
0.041,0.0429098187905
0.042,0.0451743797103
0.043,0.036047980131
0.044,0.04975441563
0.045,0.0457358545066
0.046,0.0438252580086
0.047,0.0429818287446
0.048,0.0537924498679
0.049,0.0415850384818
0.05,0.0484606705972
0.051,0.0536486328049
0.052,0.0391137785671
0.053,0.0518924013068
0.054,0.0469819309784
0.055,0.040294538968
0.056,0.0435816412346
0.057,0.0548093115565
0.058,0.0547754364514
0.059,0.0492375667207
0.06,0.0505810087641
0.061,0.054189823107
0.062,0.049202474546
0.063,0.0395369131138
0.064,0.0443583345132
0.065,0.0433514122267
0.066,0.0614705365695
0.067,0.0421732888102
0.068,0.0445301441781
0.069,0.0482436265105
0.07,0.0400959537708
0.071,0.0461516866354
0.072,0.0426657963267
0.073,0.0458092843753
0.074,0.0499266309849
0.075,0.055760857174
0.076,0.0489124062806
0.077,0.044142710341
0.078,0.055163884513
0.079,0.0541841434487
0.08,0.0476539562675
0.081,0.0457707438365
0.082,0.0497566469245
0.083,0.0520757731334
0.084,0.057970041425
0.085,0.0473356925552
0.086,0.0439846941322
0.087,0.0457944766945
0.088,0.0513090192569
0.089,0.0563146238626
0.09,0.0459261230612
0.091,0.0420296745921
0.092,0.0400890570428
0.093,0.0473586140336
0.094,0.0418235841321
0.095,0.0556198799401
0.096,0.0524333887641
0.097,0.0534802715039
0.098,0.0580278522331
0.099,0.0565387675222
0.1,0.0518893586327
0.101,0.0660773480215
0.102,0.0528407014054
0.103,0.0581118300387
0.104,0.0531770183173
0.105,0.0560367262936
0.106,0.0497590810637
0.107,0.0530352297036
0.108,0.0508207714843
0.109,0.0481912925158
0.11,0.0559657305643
0.111,0.0617013741122
0.112,0.0576241908008
0.113,0.0589221955774
0.114,0.0538149656564
0.115,0.0568694047759
0.116,0.0532362490401
0.117,0.0594950296904
0.118,0.0500672025289
0.119,0.0550774725683
0.12,0.058704137266
0.121,0.0557691738166
0.122,0.0428895342964
0.123,0.0582899278967
0.124,0.0495004537642
0.125,0.0638750604985
0.126,0.0613924412672
0.127,0.0560223243028
0.128,0.0589593162016
0.129,0.0517108550847
0.13,0.0529593656957
0.131,0.0572499418849
0.132,0.0566489123251
0.133,0.054539933475
0.134,0.0581426624696
0.135,0.0574651603672
0.136,0.0587390265958
0.137,0.0596765759125
0.138,0.064360265597
0.139,0.0611591695853
0.14,0.058450378245
0.141,0.0563959646839
0.142,0.0523621901898
0.143,0.0556184600256
0.144,0.0538585773186
0.145,0.0649268115169
0.146,0.0662477377718
0.147,0.0605763960702
0.148,0.0514579074434
0.149,0.0592798112081
0.15,0.0598745525747
0.151,0.0589741238823
0.152,0.0615715533501
0.153,0.0594548663922
0.154,0.0640957557942
0.155,0.0669627661884
0.156,0.0652182996969
0.157,0.0579931657483
0.158,0.0547914612017
0.159,0.0528494237378
0.16,0.0675268779688
0.161,0.0740183217665
0.162,0.0646959739742
0.163,0.064178719375
0.164,0.0577799757154
0.165,0.0666077875418
0.166,0.0608638273513
0.167,0.0681086372593
0.168,0.0609323889414
0.169,0.0549604310374
0.17,0.0676964563395
0.171,0.0662633568323
0.172,0.0733976162474
0.173,0.0655412288428
0.174,0.068205394296
0.175,0.0687473959781
0.176,0.0647499307285
0.177,0.0624443951306
0.178,0.0661471266811
0.179,0.0727868501304
0.18,0.0683642218847
0.181,0.0846494251171
0.182,0.0735418390003
0.183,0.0698259225286
0.184,0.0741728896113
0.185,0.0673467516614
0.186,0.0662284675024
0.187,0.0637221154131
0.188,0.068734008212
0.189,0.0694117131594
0.19,0.0583623435406
0.191,0.0723223352159
0.192,0.0773695230345
0.193,0.0710890379754
0.194,0.0689782335207
0.195,0.063351720551
0.196,0.0684599646968
0.197,0.0804552002749
0.198,0.0786452148675
0.199,0.0661779591121
0.2,0.0764830906428
0.201,0.0723369400516
0.202,0.0717282023841
0.203,0.0727253881134
0.204,0.0755005097494
0.205,0.0694299692041
0.206,0.0725272086062
0.207,0.0737988435404
0.208,0.0702932772724
0.209,0.0742759348413
0.21,0.0826041395784
0.211,0.0727126088821
0.212,0.0855115161158
0.213,0.078506468928
0.214,0.0677782028506
0.215,0.0769808721278
0.216,0.0880606684876
0.217,0.0713527363985
0.218,0.0730667761489
0.219,0.0787906546902
0.22,0.0721282126075
0.221,0.0803267994273
0.222,0.0744128551764
0.223,0.0776658794931
0.224,0.0797158304654
0.225,0.0801866335732
0.226,0.0720105625418
0.227,0.075408823836
0.228,0.0777060427913
0.229,0.0744844594406
0.23,0.0822329333366
0.231,0.0751570932644
0.232,0.0724884652224
0.233,0.0873310352354
0.234,0.0854965055902
0.235,0.074764385459
0.236,0.0762774058729
0.237,0.0890209364377
0.238,0.0846678840068
0.239,0.0814116141711
0.24,0.0782523042171
0.241,0.0830954300252
0.242,0.0876499074824
0.243,0.0789322404589
0.244,0.0765153429885
0.245,0.0767076399924
0.246,0.0922845086913
0.247,0.0880856184154
0.248,0.0930070423707
0.249,0.0892288525022
0.25,0.0936399185862
0.251,0.087239552167
0.252,0.0896467130802
0.253,0.0799501163721
0.254,0.0826148903602
0.255,0.0881326784416
0.256,0.0935670972524
0.257,0.087098980623
0.258,0.0875843885665
0.259,0.0918824700185
0.26,0.0922605729882
0.261,0.0876353026467
0.262,0.10292372584
0.263,0.0898698425152
0.264,0.0859969240593
0.265,0.103617049848
0.266,0.0985895379882
0.267,0.096120509368
0.268,0.0832013150843
0.269,0.0961353170486
0.27,0.0940685299462
0.271,0.0912291064639
0.272,0.108419606668
0.273,0.0902897315428
0.274,0.0960596558857
0.275,0.0939210616742
0.276,0.101446000446
0.277,0.0977844464179
0.278,0.102313771103
0.279,0.0933403166085
0.28,0.0988871115164
0.281,0.0951304232116
0.282,0.101547828605
0.283,0.0927662654259
0.284,0.0881614824233
0.285,0.105632314335
0.286,0.104437557634
0.287,0.0966343156032
0.288,0.0954734340066
0.289,0.0942249233956
0.29,0.104719106411
0.291,0.0932997476204
0.292,0.100028722843
0.293,0.102915206352
0.294,0.105847329973
0.295,0.10360731329
0.296,0.104048906726
0.297,0.108702778205
0.298,0.0866277718254
0.299,0.113539210129


==> figures/best_beta/tables/BMS-POS_0.1_200_TOPK_SUM_RATIO_std.csv <==
beta,original_item_vec
0.001,0.31183887551
0.002,0.304565891117
0.003,0.268985148476
0.004,0.190053414995
0.005,0.201446286673
0.006,0.145490385638
0.007,0.150700252978
0.008,0.109102772085
0.009,0.116654021181
0.01,0.0885231662637
0.011,0.123215990064
0.012,0.082927454648
0.013,0.0855067792721
0.014,0.0936546607531
0.015,0.0693970158716
0.016,0.0552373850868
0.017,0.0818881531435
0.018,0.06083884059
0.019,0.0819828394102
0.02,0.0789853892953
0.021,0.0569173874312
0.022,0.0689524946578
0.023,0.0636846651932
0.024,0.0671583100952
0.025,0.04316331581
0.026,0.0531933406407
0.027,0.0499943198599
0.028,0.0679665528178
0.029,0.0526430299137
0.03,0.0554147702171
0.031,0.0600947687097
0.032,0.0485442370155
0.033,0.0534814607107
0.034,0.0564875744291
0.035,0.0555854243269
0.036,0.0622800003569
0.037,0.0440174659823
0.038,0.0464075599134
0.039,0.0439566221177
0.04,0.0414882458125
0.041,0.0538624787701
0.042,0.0523944569617
0.043,0.0510760574047
0.044,0.052615523279
0.045,0.0563253149351
0.046,0.0587472304951
0.047,0.0408670665855
0.048,0.0516665245269
0.049,0.0612917549137
0.05,0.0428568188858
0.051,0.0515806051521
0.052,0.0429277552243
0.053,0.0456374700122
0.054,0.0528473052177
0.055,0.0561015614849
0.056,0.053377920865
0.057,0.0556687912744
0.058,0.045846080011
0.059,0.0480948048833
0.06,0.047291128047
0.061,0.0461589702077
0.062,0.0469139338821
0.063,0.0514415232684
0.064,0.0342200391984
0.065,0.0485396098007
0.066,0.0423742904625
0.067,0.0418510931905
0.068,0.0383413424588
0.069,0.0428439465041
0.07,0.0402352370423
0.071,0.0452107315135
0.072,0.0509354838032
0.073,0.0465125270822
0.074,0.0492259606379
0.075,0.0460220480723
0.076,0.05081245403
0.077,0.0419033704163
0.078,0.0532416046277
0.079,0.0523113906227
0.08,0.0509901601299
0.081,0.0409858415198
0.082,0.0455179048357
0.083,0.0416071299602
0.084,0.0495476586728
0.085,0.042249488357
0.086,0.0558192114015
0.087,0.0418964755079
0.088,0.0517019227649
0.089,0.0489281125999
0.09,0.041738547819
0.091,0.0416880845939
0.092,0.0370400960087
0.093,0.0436768917426
0.094,0.0447520050548
0.095,0.0563946025927
0.096,0.0435076248024
0.097,0.0452662239885
0.098,0.0424594132757
0.099,0.0411369597309
0.1,0.0541540951997
0.101,0.0477095324388
0.102,0.0488357348358
0.103,0.0498743844424
0.104,0.0459770107455
0.105,0.0495234918203
0.106,0.0362633125848
0.107,0.045243397129
0.108,0.0483340712327
0.109,0.0474784919303
0.11,0.0468635179594
0.111,0.0488324635138
0.112,0.0511283632167
0.113,0.0498862252417
0.114,0.0573896893953
0.115,0.0499574890922
0.116,0.0470617586511
0.117,0.0540967966061
0.118,0.0475668028739
0.119,0.0442675711522
0.12,0.0476479239334
0.121,0.0417943454872
0.122,0.0428469088383
0.123,0.0489200839457
0.124,0.0429299044918
0.125,0.0505470962974
0.126,0.0507345109268
0.127,0.0462560760512
0.128,0.0522612151065
0.129,0.0423392070359
0.13,0.0471104689213
0.131,0.0432590790025
0.132,0.0447385227633
0.133,0.0484180457996
0.134,0.0468592635275
0.135,0.047190559966
0.136,0.0394285629807
0.137,0.0543773093868
0.138,0.0417976400701
0.139,0.0408366563838
0.14,0.053387056105
0.141,0.0496316533617
0.142,0.0399935011313
0.143,0.0519362981173
0.144,0.056607528325
0.145,0.0404824683523
0.146,0.0507423605193
0.147,0.0411995339308
0.148,0.0527837212178
0.149,0.0478321030907
0.15,0.0525525322569
0.151,0.0374668699852
0.152,0.056984298037
0.153,0.0424726173575
0.154,0.0498422971735
0.155,0.0505157425791
0.156,0.0461977668142
0.157,0.0482070972488
0.158,0.0448083144033
0.159,0.0468525672047
0.16,0.0490178644329
0.161,0.048796699712
0.162,0.0466320336506
0.163,0.0575216954776
0.164,0.0603863916834
0.165,0.0458315984172
0.166,0.0466396491868
0.167,0.0485614796021
0.168,0.0439105134629
0.169,0.0381620870299
0.17,0.0493027404649
0.171,0.0519542852218
0.172,0.0487160151577
0.173,0.0454778193641
0.174,0.0568171038392
0.175,0.0423777493295
0.176,0.0509505364242
0.177,0.0507963463671
0.178,0.0527845909523
0.179,0.0513909788522
0.18,0.0459019747847
0.181,0.0641575098385
0.182,0.0422659939152
0.183,0.0446631450921
0.184,0.0469183833368
0.185,0.0457926477918
0.186,0.0495548640582
0.187,0.0506566725316
0.188,0.0541342136651
0.189,0.0424876729153
0.19,0.0527483000437
0.191,0.0541645265852
0.192,0.0497785536521
0.193,0.0450847706447
0.194,0.0525484527254
0.195,0.0427333667
0.196,0.0523892447129
0.197,0.0512693371809
0.198,0.0537991729481
0.199,0.0460716954755
0.2,0.0481817313764
0.201,0.049439268496
0.202,0.0466887206419
0.203,0.0531745082974
0.204,0.0504984217722
0.205,0.0449942003239
0.206,0.0567224192255
0.207,0.0506683882608
0.208,0.0505156925987
0.209,0.055669331058
0.21,0.0503638212126
0.211,0.0450001669325
0.212,0.0546353462918
0.213,0.0548557931936
0.214,0.056403373845
0.215,0.0525894046936
0.216,0.0542070774141
0.217,0.0463647994126
0.218,0.0493832982551
0.219,0.0530778320587
0.22,0.0519041992935
0.221,0.044212084639
0.222,0.0481739851693
0.223,0.0536307411707
0.224,0.0532730110737
0.225,0.0555913346794
0.226,0.0508955819358
0.227,0.0544207293896
0.228,0.0522234920614
0.229,0.0494600595751
0.23,0.0549198271874
0.231,0.0504826188252
0.232,0.0577860235797
0.233,0.050519235875
0.234,0.0584664613916
0.235,0.0511317362235
0.236,0.0518138881218
0.237,0.0529507830428
0.238,0.0607016098161
0.239,0.0548870707698
0.24,0.0522583174839
0.241,0.047918107365
0.242,0.059619960016
0.243,0.0546448247108
0.244,0.0570388842008
0.245,0.048312524137
0.246,0.0563519259935
0.247,0.0439653890065
0.248,0.05478882214
0.249,0.0428097009475
0.25,0.0596614399374
0.251,0.0572793453109
0.252,0.0567801897867
0.253,0.0471209807621
0.254,0.0460246180339
0.255,0.0498315194731
0.256,0.0575519471677
0.257,0.045841674274
0.258,0.0469905449793
0.259,0.0523625209729
0.26,0.0611263762166
0.261,0.0509483897226
0.262,0.0482014181637
0.263,0.0512672523275
0.264,0.0565162327525
0.265,0.0471223763774
0.266,0.0560584536699
0.267,0.051902361561
0.268,0.0467371911626
0.269,0.0526860312505
0.27,0.0548788691651
0.271,0.0514507405268
0.272,0.0568069794107
0.273,0.0430170516531
0.274,0.0502843811235
0.275,0.0648257624054
0.276,0.0580340233033
0.277,0.0520188886115
0.278,0.0536760826689
0.279,0.0579405355224
0.28,0.0539287872075
0.281,0.0564679238002
0.282,0.0495408722605
0.283,0.0564811768471
0.284,0.0515064534906
0.285,0.0680553401347
0.286,0.0532828166805
0.287,0.0594373254609
0.288,0.0497099066988
0.289,0.0543471146583
0.29,0.0585298450496
0.291,0.0587199808549
0.292,0.0617890621977
0.293,0.0545872629838
0.294,0.0496412802596
0.295,0.0493439461401
0.296,0.0601135744545
0.297,0.0576903551271
0.298,0.0543197633409
0.299,0.0578727133161


==> figures/best_beta/tables/BMS-POS_0.1_50_FNR_ALL.csv <==
beta,original_item_vec_avg,original_item_vec_std
0.001,0.4898,0.307186581672
0.002,0.2612,0.180902786551
0.003,0.1976,0.133916301314
0.004,0.1732,0.151496774643
0.005,0.156,0.122565175406
0.006,0.1308,0.112039675512
0.007,0.1304,0.0987796241206
0.008,0.1226,0.0958810289743
0.009,0.1038,0.0796302059332
0.01,0.1076,0.0725177790809
0.011,0.101,0.096541193385
0.012,0.0924,0.0648715903329
0.013,0.0902,0.0665753920626
0.014,0.0836,0.0478533112119
0.015,0.0828,0.0485773360299
0.016,0.078,0.0462317395019
0.017,0.0734,0.0445906182097
0.018,0.0694,0.0457887110608
0.019,0.065,0.0382838943377
0.02,0.065,0.0400378608698
0.021,0.0642,0.0394195254905
0.022,0.0648,0.0323016089289
0.023,0.0632,0.0417515499017
0.024,0.0598,0.0367898756385
0.025,0.06,0.0300840573236
0.026,0.0614,0.0380594962201
0.027,0.0602,0.0372265789701
0.028,0.053,0.0274689907813
0.029,0.052,0.0287096225026
0.03,0.05,0.0300168302959
0.031,0.0506,0.0320926688504
0.032,0.0518,0.0308917955176
0.033,0.052,0.0333938843975
0.034,0.0546,0.0266446879122
0.035,0.053,0.0304013556317
0.036,0.0522,0.0242703626889
0.037,0.0572,0.0260566593206
0.038,0.0484,0.0324339266195
0.039,0.0518,0.0243036348447
0.04,0.05,0.0298819225106
0.041,0.0534,0.0268260389107
0.042,0.0494,0.0276273908879
0.043,0.051,0.0243501394848
0.044,0.0502,0.0245352766029
0.045,0.0472,0.029200802535
0.046,0.0488,0.0251572830188
0.047,0.0494,0.024029443219
0.048,0.0472,0.0222964417146
0.049,0.0472,0.0253492772794
0.05,0.0476,0.024251210529
0.051,0.05,0.0262851496269
0.052,0.0506,0.0246928607848
0.053,0.044,0.0222020110109
0.054,0.0516,0.0211163204631
0.055,0.0476,0.0237461320614
0.056,0.0462,0.0244031791272
0.057,0.0442,0.021704163358
0.058,0.0454,0.023416302704
0.059,0.0486,0.0257815218458
0.06,0.0452,0.0204237928194
0.061,0.0472,0.0235307664494
0.062,0.0486,0.0218821452977
0.063,0.0486,0.0195412022624
0.064,0.0456,0.0246314244555
0.065,0.0434,0.0192914907708
0.066,0.0446,0.0206666666667
0.067,0.0444,0.0221254458381
0.068,0.042,0.0183126605209
0.069,0.0454,0.0237588898833
0.07,0.0434,0.0259065921177
0.071,0.0434,0.0207057304321
0.072,0.042,0.0189630155723
0.073,0.0446,0.0192495572558
0.074,0.043,0.0203752672412
0.075,0.0438,0.0214042382285
0.076,0.0428,0.0212764392859
0.077,0.048,0.0246182981959
0.078,0.0452,0.0208156894984
0.079,0.0428,0.021465499686
0.08,0.046,0.0197969490558
0.081,0.0446,0.0196648689471
0.082,0.042,0.0195917937882
0.083,0.0448,0.0201248627575
0.084,0.0422,0.0202798601394
0.085,0.0442,0.0201599663299
0.086,0.0438,0.0206353624106
0.087,0.0448,0.0214843142217
0.088,0.0458,0.0201599663299
0.089,0.0462,0.0194250697124
0.09,0.0432,0.0192212004166
0.091,0.0458,0.0213285979593
0.092,0.0456,0.0227556186868
0.093,0.0444,0.0204158781542
0.094,0.0404,0.0200967357518
0.095,0.0454,0.0192495572558
0.096,0.043,0.021532216877
0.097,0.0436,0.0187228591445
0.098,0.0456,0.0227556186868
0.099,0.0436,0.0185058003465
0.1,0.0438,0.0210233155801
0.101,0.0462,0.0215921796543
0.102,0.041,0.0211535989249
0.103,0.0452,0.0206206721814
0.104,0.0398,0.0228291856441
0.105,0.043,0.0217190508936
0.106,0.0438,0.0198367071233
0.107,0.047,0.0213437474581
0.108,0.0426,0.018125265585
0.109,0.0478,0.0196730857526
0.11,0.042,0.0195917937882
0.111,0.0434,0.0214720866487
0.112,0.0464,0.0204751635703
0.113,0.0462,0.0217784992665
0.114,0.0438,0.0215921796543
0.115,0.0414,0.0218821452977
0.116,0.042,0.0187487373312
0.117,0.0476,0.0196494531756
0.118,0.0418,0.0203196675388
0.119,0.0438,0.0183556338199
0.12,0.0442,0.0213285979593
0.121,0.0454,0.0196648689471
0.122,0.0426,0.0194167479514
0.123,0.0424,0.0201569598477
0.124,0.045,0.0209617255825
0.125,0.0396,0.0194842593813
0.126,0.0456,0.0214767903853
0.127,0.047,0.021532216877
0.128,0.0448,0.0199230844231
0.129,0.0452,0.0202249970346
0.13,0.0452,0.0189885664695
0.131,0.0438,0.0217784992665
0.132,0.0442,0.0199585428913
0.133,0.047,0.0197714210645
0.134,0.0488,0.0195546372603
0.135,0.0468,0.0207379026437
0.136,0.0442,0.0205568932134
0.137,0.046,0.0221108319357
0.138,0.045,0.0207680796251
0.139,0.0432,0.0214089568719
0.14,0.0436,0.0199757428655
0.141,0.0476,0.0190225809463
0.142,0.0444,0.0200161550915
0.143,0.0458,0.023145564839
0.144,0.0438,0.0192159445579
0.145,0.0472,0.0221144863167
0.146,0.0442,0.0168882243357
0.147,0.0432,0.018796088138
0.148,0.0448,0.0211048369199
0.149,0.0412,0.0198621512054
0.15,0.0444,0.0196082852
0.151,0.0456,0.0201168304831
0.152,0.0486,0.0193333333333
0.153,0.0476,0.0219788695585
0.154,0.043,0.0189363633939
0.155,0.0432,0.01984179855
0.156,0.0456,0.0201168304831
0.157,0.0472,0.0217460085737
0.158,0.0468,0.0248177193134
0.159,0.0438,0.0185744475291
0.16,0.0456,0.0214767903853
0.161,0.045,0.0201759933354
0.162,0.0436,0.0201769946006
0.163,0.0506,0.0178557632945
0.164,0.0436,0.0205735929597
0.165,0.0458,0.0193416909835
0.166,0.048,0.0216491770903
0.167,0.0508,0.0207768324746
0.168,0.0448,0.0173193416722
0.169,0.047,0.0231595258234
0.17,0.0434,0.0205096675899
0.171,0.0458,0.019755065838
0.172,0.0432,0.0212193926931
0.173,0.046,0.0230063671468
0.174,0.0418,0.018
0.175,0.0466,0.0207057304321
0.176,0.0484,0.0191073522261
0.177,0.0464,0.0200766209077
0.178,0.046,0.021367397047
0.179,0.0466,0.0214720866487
0.18,0.045,0.0207680796251
0.181,0.0442,0.0193416909835
0.182,0.045,0.0187217801105
0.183,0.0498,0.0235264733756
0.184,0.0468,0.0199433541246
0.185,0.046,0.0180906806747
0.186,0.046,0.021927336382
0.187,0.046,0.0187487373312
0.188,0.0442,0.0199585428913
0.189,0.0452,0.0189885664695
0.19,0.0448,0.0199230844231
0.191,0.0456,0.0236267268622
0.192,0.0452,0.0202249970346
0.193,0.0478,0.0221828944928
0.194,0.0478,0.0210617178691
0.195,0.0462,0.0223281314611
0.196,0.043,0.0209617255825
0.197,0.0526,0.0237248537797
0.198,0.0444,0.0217571537057
0.199,0.0452,0.0224948927986
0.2,0.0442,0.0213285979593
0.201,0.0504,0.0193802982329
0.202,0.045,0.0211535989249
0.203,0.0496,0.0193802982329
0.204,0.0464,0.0188304503023
0.205,0.0504,0.0228265307274
0.206,0.05,0.0211774608602
0.207,0.044,0.0196946385567
0.208,0.0494,0.0197877627729
0.209,0.0468,0.0211239726903
0.21,0.048,0.0206949952472
0.211,0.0494,0.0221026073694
0.212,0.0488,0.0248339942967
0.213,0.0454,0.0192495572558
0.214,0.049,0.0213437474581
0.215,0.0504,0.0193802982329
0.216,0.0472,0.0213711785526
0.217,0.0496,0.0205932223822
0.218,0.0462,0.0198367071233
0.219,0.0438,0.0187907133737
0.22,0.0474,0.0212070123718
0.221,0.0478,0.022
0.222,0.0472,0.0202050098798
0.223,0.049,0.0203752672412
0.224,0.047,0.0197714210645
0.225,0.048,0.0198987335265
0.226,0.0484,0.0199352487171
0.227,0.0488,0.0213333333333
0.228,0.0486,0.0205490298132
0.229,0.0488,0.0201649761375
0.23,0.0478,0.0196730857526
0.231,0.0494,0.0213588862116
0.232,0.0488,0.0213333333333
0.233,0.0496,0.0209819547288
0.234,0.0504,0.0195876687658
0.235,0.0492,0.0201850029337
0.236,0.0506,0.0238607068909
0.237,0.0484,0.0209241052812
0.238,0.0488,0.0189246245443
0.239,0.0508,0.0224589412129
0.24,0.0486,0.0216967157595
0.241,0.0496,0.0203960780544
0.242,0.0498,0.0183115573153
0.243,0.0448,0.0227627198318
0.244,0.052,0.0196946385567
0.245,0.0454,0.0194583211667
0.246,0.0466,0.0201118086826
0.247,0.0522,0.0202798601394
0.248,0.047,0.0201759933354
0.249,0.0488,0.0201649761375
0.25,0.0504,0.0191706846908
0.251,0.0544,0.0197110439228
0.252,0.049,0.0211535989249
0.253,0.051,0.020572610997
0.254,0.0508,0.0211621923212
0.255,0.051,0.0195659981301
0.256,0.047,0.0228079376578
0.257,0.0454,0.0196648689471
0.258,0.0474,0.0228574855674
0.259,0.0502,0.0217413630825
0.26,0.0464,0.0218127939475
0.261,0.0474,0.0192075321926
0.262,0.0492,0.0219125903572
0.263,0.0486,0.0195412022624
0.264,0.049,0.0203752672412
0.265,0.0506,0.0193750855326
0.266,0.055,0.0211535989249
0.267,0.0492,0.0219125903572
0.268,0.052,0.0186406745445
0.269,0.0496,0.0205932223822
0.27,0.0554,0.020470229677
0.271,0.0506,0.0217339282313
0.272,0.0498,0.0199989898735
0.273,0.0516,0.0238140947993
0.274,0.0542,0.019755065838
0.275,0.0484,0.0220522794809
0.276,0.0516,0.0205342778216
0.277,0.0488,0.0222601696201
0.278,0.0522,0.0202798601394
0.279,0.0566,0.0223931807802
0.28,0.0494,0.0215472232151
0.281,0.0524,0.0234033581291
0.282,0.0518,0.0225800484025
0.283,0.0512,0.0203643578516
0.284,0.0496,0.0211736447577
0.285,0.0532,0.02278046301
0.286,0.0488,0.0249961613215
0.287,0.0564,0.0243509691177
0.288,0.0536,0.0200766209077
0.289,0.05,0.0222928171609
0.29,0.0496,0.0193802982329
0.291,0.0534,0.022928082556
0.292,0.0512,0.0205618063114
0.293,0.0518,0.0188765259601
0.294,0.0532,0.02278046301
0.295,0.0516,0.0205342778216
0.296,0.054,0.0224733287488
0.297,0.0504,0.0207884972079
0.298,0.0536,0.0218127939475
0.299,0.0526,0.0219558786219


==> figures/best_beta/tables/BMS-POS_0.1_50_FNR_avg.csv <==
beta,original_item_vec
0.001,0.4898
0.002,0.2612
0.003,0.1976
0.004,0.1732
0.005,0.156
0.006,0.1308
0.007,0.1304
0.008,0.1226
0.009,0.1038
0.01,0.1076
0.011,0.101
0.012,0.0924
0.013,0.0902
0.014,0.0836
0.015,0.0828
0.016,0.078
0.017,0.0734
0.018,0.0694
0.019,0.065
0.02,0.065
0.021,0.0642
0.022,0.0648
0.023,0.0632
0.024,0.0598
0.025,0.06
0.026,0.0614
0.027,0.0602
0.028,0.053
0.029,0.052
0.03,0.05
0.031,0.0506
0.032,0.0518
0.033,0.052
0.034,0.0546
0.035,0.053
0.036,0.0522
0.037,0.0572
0.038,0.0484
0.039,0.0518
0.04,0.05
0.041,0.0534
0.042,0.0494
0.043,0.051
0.044,0.0502
0.045,0.0472
0.046,0.0488
0.047,0.0494
0.048,0.0472
0.049,0.0472
0.05,0.0476
0.051,0.05
0.052,0.0506
0.053,0.044
0.054,0.0516
0.055,0.0476
0.056,0.0462
0.057,0.0442
0.058,0.0454
0.059,0.0486
0.06,0.0452
0.061,0.0472
0.062,0.0486
0.063,0.0486
0.064,0.0456
0.065,0.0434
0.066,0.0446
0.067,0.0444
0.068,0.042
0.069,0.0454
0.07,0.0434
0.071,0.0434
0.072,0.042
0.073,0.0446
0.074,0.043
0.075,0.0438
0.076,0.0428
0.077,0.048
0.078,0.0452
0.079,0.0428
0.08,0.046
0.081,0.0446
0.082,0.042
0.083,0.0448
0.084,0.0422
0.085,0.0442
0.086,0.0438
0.087,0.0448
0.088,0.0458
0.089,0.0462
0.09,0.0432
0.091,0.0458
0.092,0.0456
0.093,0.0444
0.094,0.0404
0.095,0.0454
0.096,0.043
0.097,0.0436
0.098,0.0456
0.099,0.0436
0.1,0.0438
0.101,0.0462
0.102,0.041
0.103,0.0452
0.104,0.0398
0.105,0.043
0.106,0.0438
0.107,0.047
0.108,0.0426
0.109,0.0478
0.11,0.042
0.111,0.0434
0.112,0.0464
0.113,0.0462
0.114,0.0438
0.115,0.0414
0.116,0.042
0.117,0.0476
0.118,0.0418
0.119,0.0438
0.12,0.0442
0.121,0.0454
0.122,0.0426
0.123,0.0424
0.124,0.045
0.125,0.0396
0.126,0.0456
0.127,0.047
0.128,0.0448
0.129,0.0452
0.13,0.0452
0.131,0.0438
0.132,0.0442
0.133,0.047
0.134,0.0488
0.135,0.0468
0.136,0.0442
0.137,0.046
0.138,0.045
0.139,0.0432
0.14,0.0436
0.141,0.0476
0.142,0.0444
0.143,0.0458
0.144,0.0438
0.145,0.0472
0.146,0.0442
0.147,0.0432
0.148,0.0448
0.149,0.0412
0.15,0.0444
0.151,0.0456
0.152,0.0486
0.153,0.0476
0.154,0.043
0.155,0.0432
0.156,0.0456
0.157,0.0472
0.158,0.0468
0.159,0.0438
0.16,0.0456
0.161,0.045
0.162,0.0436
0.163,0.0506
0.164,0.0436
0.165,0.0458
0.166,0.048
0.167,0.0508
0.168,0.0448
0.169,0.047
0.17,0.0434
0.171,0.0458
0.172,0.0432
0.173,0.046
0.174,0.0418
0.175,0.0466
0.176,0.0484
0.177,0.0464
0.178,0.046
0.179,0.0466
0.18,0.045
0.181,0.0442
0.182,0.045
0.183,0.0498
0.184,0.0468
0.185,0.046
0.186,0.046
0.187,0.046
0.188,0.0442
0.189,0.0452
0.19,0.0448
0.191,0.0456
0.192,0.0452
0.193,0.0478
0.194,0.0478
0.195,0.0462
0.196,0.043
0.197,0.0526
0.198,0.0444
0.199,0.0452
0.2,0.0442
0.201,0.0504
0.202,0.045
0.203,0.0496
0.204,0.0464
0.205,0.0504
0.206,0.05
0.207,0.044
0.208,0.0494
0.209,0.0468
0.21,0.048
0.211,0.0494
0.212,0.0488
0.213,0.0454
0.214,0.049
0.215,0.0504
0.216,0.0472
0.217,0.0496
0.218,0.0462
0.219,0.0438
0.22,0.0474
0.221,0.0478
0.222,0.0472
0.223,0.049
0.224,0.047
0.225,0.048
0.226,0.0484
0.227,0.0488
0.228,0.0486
0.229,0.0488
0.23,0.0478
0.231,0.0494
0.232,0.0488
0.233,0.0496
0.234,0.0504
0.235,0.0492
0.236,0.0506
0.237,0.0484
0.238,0.0488
0.239,0.0508
0.24,0.0486
0.241,0.0496
0.242,0.0498
0.243,0.0448
0.244,0.052
0.245,0.0454
0.246,0.0466
0.247,0.0522
0.248,0.047
0.249,0.0488
0.25,0.0504
0.251,0.0544
0.252,0.049
0.253,0.051
0.254,0.0508
0.255,0.051
0.256,0.047
0.257,0.0454
0.258,0.0474
0.259,0.0502
0.26,0.0464
0.261,0.0474
0.262,0.0492
0.263,0.0486
0.264,0.049
0.265,0.0506
0.266,0.055
0.267,0.0492
0.268,0.052
0.269,0.0496
0.27,0.0554
0.271,0.0506
0.272,0.0498
0.273,0.0516
0.274,0.0542
0.275,0.0484
0.276,0.0516
0.277,0.0488
0.278,0.0522
0.279,0.0566
0.28,0.0494
0.281,0.0524
0.282,0.0518
0.283,0.0512
0.284,0.0496
0.285,0.0532
0.286,0.0488
0.287,0.0564
0.288,0.0536
0.289,0.05
0.29,0.0496
0.291,0.0534
0.292,0.0512
0.293,0.0518
0.294,0.0532
0.295,0.0516
0.296,0.054
0.297,0.0504
0.298,0.0536
0.299,0.0526


==> figures/best_beta/tables/BMS-POS_0.1_50_FNR_median.csv <==
beta,original_item_vec
0.001,0.42
0.002,0.21
0.003,0.18
0.004,0.12
0.005,0.12
0.006,0.1
0.007,0.12
0.008,0.1
0.009,0.08
0.01,0.1
0.011,0.08
0.012,0.08
0.013,0.08
0.014,0.08
0.015,0.08
0.016,0.06
0.017,0.06
0.018,0.06
0.019,0.06
0.02,0.06
0.021,0.06
0.022,0.06
0.023,0.06
0.024,0.06
0.025,0.06
0.026,0.06
0.027,0.06
0.028,0.04
0.029,0.04
0.03,0.04
0.031,0.04
0.032,0.04
0.033,0.04
0.034,0.06
0.035,0.04
0.036,0.04
0.037,0.06
0.038,0.04
0.039,0.04
0.04,0.04
0.041,0.04
0.042,0.04
0.043,0.04
0.044,0.04
0.045,0.04
0.046,0.04
0.047,0.04
0.048,0.04
0.049,0.04
0.05,0.04
0.051,0.04
0.052,0.05
0.053,0.04
0.054,0.04
0.055,0.04
0.056,0.04
0.057,0.04
0.058,0.04
0.059,0.04
0.06,0.04
0.061,0.04
0.062,0.04
0.063,0.04
0.064,0.04
0.065,0.04
0.066,0.04
0.067,0.04
0.068,0.04
0.069,0.04
0.07,0.04
0.071,0.04
0.072,0.04
0.073,0.04
0.074,0.04
0.075,0.04
0.076,0.04
0.077,0.04
0.078,0.04
0.079,0.04
0.08,0.04
0.081,0.04
0.082,0.04
0.083,0.04
0.084,0.04
0.085,0.04
0.086,0.04
0.087,0.04
0.088,0.04
0.089,0.04
0.09,0.04
0.091,0.04
0.092,0.04
0.093,0.04
0.094,0.04
0.095,0.04
0.096,0.04
0.097,0.04
0.098,0.04
0.099,0.04
0.1,0.04
0.101,0.04
0.102,0.04
0.103,0.04
0.104,0.04
0.105,0.04
0.106,0.04
0.107,0.04
0.108,0.04
0.109,0.04
0.11,0.04
0.111,0.04
0.112,0.04
0.113,0.04
0.114,0.04
0.115,0.04
0.116,0.04
0.117,0.04
0.118,0.04
0.119,0.04
0.12,0.04
0.121,0.04
0.122,0.04
0.123,0.04
0.124,0.04
0.125,0.04
0.126,0.04
0.127,0.04
0.128,0.04
0.129,0.04
0.13,0.04
0.131,0.04
0.132,0.04
0.133,0.04
0.134,0.04
0.135,0.04
0.136,0.04
0.137,0.04
0.138,0.04
0.139,0.04
0.14,0.04
0.141,0.04
0.142,0.04
0.143,0.04
0.144,0.04
0.145,0.04
0.146,0.04
0.147,0.04
0.148,0.04
0.149,0.04
0.15,0.04
0.151,0.04
0.152,0.04
0.153,0.04
0.154,0.04
0.155,0.04
0.156,0.04
0.157,0.04
0.158,0.04
0.159,0.04
0.16,0.04
0.161,0.04
0.162,0.04
0.163,0.06
0.164,0.04
0.165,0.04
0.166,0.04
0.167,0.06
0.168,0.04
0.169,0.04
0.17,0.04
0.171,0.04
0.172,0.04
0.173,0.04
0.174,0.04
0.175,0.04
0.176,0.05
0.177,0.04
0.178,0.04
0.179,0.04
0.18,0.04
0.181,0.04
0.182,0.04
0.183,0.04
0.184,0.04
0.185,0.04
0.186,0.04
0.187,0.04
0.188,0.04
0.189,0.04
0.19,0.04
0.191,0.04
0.192,0.04
0.193,0.05
0.194,0.04
0.195,0.04
0.196,0.04
0.197,0.06
0.198,0.04
0.199,0.04
0.2,0.04
0.201,0.06
0.202,0.04
0.203,0.06
0.204,0.04
0.205,0.04
0.206,0.04
0.207,0.04
0.208,0.04
0.209,0.04
0.21,0.04
0.211,0.04
0.212,0.04
0.213,0.04
0.214,0.04
0.215,0.05
0.216,0.04
0.217,0.06
0.218,0.04
0.219,0.04
0.22,0.04
0.221,0.04
0.222,0.04
0.223,0.04
0.224,0.04
0.225,0.04
0.226,0.04
0.227,0.04
0.228,0.04
0.229,0.04
0.23,0.04
0.231,0.04
0.232,0.04
0.233,0.04
0.234,0.04
0.235,0.04
0.236,0.04
0.237,0.04
0.238,0.04
0.239,0.05
0.24,0.04
0.241,0.04
0.242,0.04
0.243,0.04
0.244,0.06
0.245,0.04
0.246,0.04
0.247,0.06
0.248,0.04
0.249,0.04
0.25,0.04
0.251,0.06
0.252,0.04
0.253,0.04
0.254,0.04
0.255,0.04
0.256,0.04
0.257,0.04
0.258,0.04
0.259,0.04
0.26,0.04
0.261,0.04
0.262,0.04
0.263,0.04
0.264,0.04
0.265,0.05
0.266,0.06
0.267,0.04
0.268,0.06
0.269,0.04
0.27,0.06
0.271,0.04
0.272,0.04
0.273,0.04
0.274,0.06
0.275,0.04
0.276,0.04
0.277,0.04
0.278,0.06
0.279,0.06
0.28,0.04
0.281,0.04
0.282,0.06
0.283,0.06
0.284,0.06
0.285,0.06
0.286,0.04
0.287,0.06
0.288,0.06
0.289,0.04
0.29,0.04
0.291,0.06
0.292,0.04
0.293,0.06
0.294,0.06
0.295,0.05
0.296,0.06
0.297,0.06
0.298,0.06
0.299,0.06


==> figures/best_beta/tables/BMS-POS_0.1_50_FNR_std.csv <==
beta,original_item_vec
0.001,0.307186581672
0.002,0.180902786551
0.003,0.133916301314
0.004,0.151496774643
0.005,0.122565175406
0.006,0.112039675512
0.007,0.0987796241206
0.008,0.0958810289743
0.009,0.0796302059332
0.01,0.0725177790809
0.011,0.096541193385
0.012,0.0648715903329
0.013,0.0665753920626
0.014,0.0478533112119
0.015,0.0485773360299
0.016,0.0462317395019
0.017,0.0445906182097
0.018,0.0457887110608
0.019,0.0382838943377
0.02,0.0400378608698
0.021,0.0394195254905
0.022,0.0323016089289
0.023,0.0417515499017
0.024,0.0367898756385
0.025,0.0300840573236
0.026,0.0380594962201
0.027,0.0372265789701
0.028,0.0274689907813
0.029,0.0287096225026
0.03,0.0300168302959
0.031,0.0320926688504
0.032,0.0308917955176
0.033,0.0333938843975
0.034,0.0266446879122
0.035,0.0304013556317
0.036,0.0242703626889
0.037,0.0260566593206
0.038,0.0324339266195
0.039,0.0243036348447
0.04,0.0298819225106
0.041,0.0268260389107
0.042,0.0276273908879
0.043,0.0243501394848
0.044,0.0245352766029
0.045,0.029200802535
0.046,0.0251572830188
0.047,0.024029443219
0.048,0.0222964417146
0.049,0.0253492772794
0.05,0.024251210529
0.051,0.0262851496269
0.052,0.0246928607848
0.053,0.0222020110109
0.054,0.0211163204631
0.055,0.0237461320614
0.056,0.0244031791272
0.057,0.021704163358
0.058,0.023416302704
0.059,0.0257815218458
0.06,0.0204237928194
0.061,0.0235307664494
0.062,0.0218821452977
0.063,0.0195412022624
0.064,0.0246314244555
0.065,0.0192914907708
0.066,0.0206666666667
0.067,0.0221254458381
0.068,0.0183126605209
0.069,0.0237588898833
0.07,0.0259065921177
0.071,0.0207057304321
0.072,0.0189630155723
0.073,0.0192495572558
0.074,0.0203752672412
0.075,0.0214042382285
0.076,0.0212764392859
0.077,0.0246182981959
0.078,0.0208156894984
0.079,0.021465499686
0.08,0.0197969490558
0.081,0.0196648689471
0.082,0.0195917937882
0.083,0.0201248627575
0.084,0.0202798601394
0.085,0.0201599663299
0.086,0.0206353624106
0.087,0.0214843142217
0.088,0.0201599663299
0.089,0.0194250697124
0.09,0.0192212004166
0.091,0.0213285979593
0.092,0.0227556186868
0.093,0.0204158781542
0.094,0.0200967357518
0.095,0.0192495572558
0.096,0.021532216877
0.097,0.0187228591445
0.098,0.0227556186868
0.099,0.0185058003465
0.1,0.0210233155801
0.101,0.0215921796543
0.102,0.0211535989249
0.103,0.0206206721814
0.104,0.0228291856441
0.105,0.0217190508936
0.106,0.0198367071233
0.107,0.0213437474581
0.108,0.018125265585
0.109,0.0196730857526
0.11,0.0195917937882
0.111,0.0214720866487
0.112,0.0204751635703
0.113,0.0217784992665
0.114,0.0215921796543
0.115,0.0218821452977
0.116,0.0187487373312
0.117,0.0196494531756
0.118,0.0203196675388
0.119,0.0183556338199
0.12,0.0213285979593
0.121,0.0196648689471
0.122,0.0194167479514
0.123,0.0201569598477
0.124,0.0209617255825
0.125,0.0194842593813
0.126,0.0214767903853
0.127,0.021532216877
0.128,0.0199230844231
0.129,0.0202249970346
0.13,0.0189885664695
0.131,0.0217784992665
0.132,0.0199585428913
0.133,0.0197714210645
0.134,0.0195546372603
0.135,0.0207379026437
0.136,0.0205568932134
0.137,0.0221108319357
0.138,0.0207680796251
0.139,0.0214089568719
0.14,0.0199757428655
0.141,0.0190225809463
0.142,0.0200161550915
0.143,0.023145564839
0.144,0.0192159445579
0.145,0.0221144863167
0.146,0.0168882243357
0.147,0.018796088138
0.148,0.0211048369199
0.149,0.0198621512054
0.15,0.0196082852
0.151,0.0201168304831
0.152,0.0193333333333
0.153,0.0219788695585
0.154,0.0189363633939
0.155,0.01984179855
0.156,0.0201168304831
0.157,0.0217460085737
0.158,0.0248177193134
0.159,0.0185744475291
0.16,0.0214767903853
0.161,0.0201759933354
0.162,0.0201769946006
0.163,0.0178557632945
0.164,0.0205735929597
0.165,0.0193416909835
0.166,0.0216491770903
0.167,0.0207768324746
0.168,0.0173193416722
0.169,0.0231595258234
0.17,0.0205096675899
0.171,0.019755065838
0.172,0.0212193926931
0.173,0.0230063671468
0.174,0.018
0.175,0.0207057304321
0.176,0.0191073522261
0.177,0.0200766209077
0.178,0.021367397047
0.179,0.0214720866487
0.18,0.0207680796251
0.181,0.0193416909835
0.182,0.0187217801105
0.183,0.0235264733756
0.184,0.0199433541246
0.185,0.0180906806747
0.186,0.021927336382
0.187,0.0187487373312
0.188,0.0199585428913
0.189,0.0189885664695
0.19,0.0199230844231
0.191,0.0236267268622
0.192,0.0202249970346
0.193,0.0221828944928
0.194,0.0210617178691
0.195,0.0223281314611
0.196,0.0209617255825
0.197,0.0237248537797
0.198,0.0217571537057
0.199,0.0224948927986
0.2,0.0213285979593
0.201,0.0193802982329
0.202,0.0211535989249
0.203,0.0193802982329
0.204,0.0188304503023
0.205,0.0228265307274
0.206,0.0211774608602
0.207,0.0196946385567
0.208,0.0197877627729
0.209,0.0211239726903
0.21,0.0206949952472
0.211,0.0221026073694
0.212,0.0248339942967
0.213,0.0192495572558
0.214,0.0213437474581
0.215,0.0193802982329
0.216,0.0213711785526
0.217,0.0205932223822
0.218,0.0198367071233
0.219,0.0187907133737
0.22,0.0212070123718
0.221,0.022
0.222,0.0202050098798
0.223,0.0203752672412
0.224,0.0197714210645
0.225,0.0198987335265
0.226,0.0199352487171
0.227,0.0213333333333
0.228,0.0205490298132
0.229,0.0201649761375
0.23,0.0196730857526
0.231,0.0213588862116
0.232,0.0213333333333
0.233,0.0209819547288
0.234,0.0195876687658
0.235,0.0201850029337
0.236,0.0238607068909
0.237,0.0209241052812
0.238,0.0189246245443
0.239,0.0224589412129
0.24,0.0216967157595
0.241,0.0203960780544
0.242,0.0183115573153
0.243,0.0227627198318
0.244,0.0196946385567
0.245,0.0194583211667
0.246,0.0201118086826
0.247,0.0202798601394
0.248,0.0201759933354
0.249,0.0201649761375
0.25,0.0191706846908
0.251,0.0197110439228
0.252,0.0211535989249
0.253,0.020572610997
0.254,0.0211621923212
0.255,0.0195659981301
0.256,0.0228079376578
0.257,0.0196648689471
0.258,0.0228574855674
0.259,0.0217413630825
0.26,0.0218127939475
0.261,0.0192075321926
0.262,0.0219125903572
0.263,0.0195412022624
0.264,0.0203752672412
0.265,0.0193750855326
0.266,0.0211535989249
0.267,0.0219125903572
0.268,0.0186406745445
0.269,0.0205932223822
0.27,0.020470229677
0.271,0.0217339282313
0.272,0.0199989898735
0.273,0.0238140947993
0.274,0.019755065838
0.275,0.0220522794809
0.276,0.0205342778216
0.277,0.0222601696201
0.278,0.0202798601394
0.279,0.0223931807802
0.28,0.0215472232151
0.281,0.0234033581291
0.282,0.0225800484025
0.283,0.0203643578516
0.284,0.0211736447577
0.285,0.02278046301
0.286,0.0249961613215
0.287,0.0243509691177
0.288,0.0200766209077
0.289,0.0222928171609
0.29,0.0193802982329
0.291,0.022928082556
0.292,0.0205618063114
0.293,0.0188765259601
0.294,0.02278046301
0.295,0.0205342778216
0.296,0.0224733287488
0.297,0.0207884972079
0.298,0.0218127939475
0.299,0.0219558786219


==> figures/best_beta/tables/BMS-POS_0.1_50_TOPK_SUM_RATIO_ALL.csv <==
beta,original_item_vec_avg,original_item_vec_std
0.001,0.367769480896,0.331312970328
0.002,0.159857127873,0.15299219312
0.003,0.10609219094,0.10593481493
0.004,0.103862542542,0.130495567772
0.005,0.0911396214925,0.111494061275
0.006,0.0746112425939,0.095926014933
0.007,0.0694032508386,0.0826531124056
0.008,0.0632256696287,0.0736637921038
0.009,0.0493029109069,0.0596590287706
0.01,0.0522312115947,0.0528538208885
0.011,0.051383551502,0.0811268846492
0.012,0.044144508647,0.0562879228057
0.013,0.0488433055454,0.0651328915072
0.014,0.0395118497457,0.0489371815241
0.015,0.0399201191085,0.0503250941302
0.016,0.0325104790206,0.0313760695571
0.017,0.0303032194728,0.0332480658882
0.018,0.0311802697049,0.0422471621886
0.019,0.0276909289769,0.0328711522911
0.02,0.0267038490288,0.0278188140881
0.021,0.0243321279235,0.0307143886339
0.022,0.0240666848615,0.0257921701301
0.023,0.0243115874138,0.0281422051633
0.024,0.0202314702606,0.0279584079632
0.025,0.0267602055884,0.0358008537476
0.026,0.0239183033559,0.0351047779157
0.027,0.0222104572275,0.034547160976
0.028,0.0198363124031,0.0284513785431
0.029,0.0235084147859,0.0352127968717
0.03,0.0205944527385,0.0340365164215
0.031,0.0149372175298,0.0203689716608
0.032,0.0191014672666,0.0278453631185
0.033,0.0180907458741,0.0280877926666
0.034,0.0198918135325,0.0294935964622
0.035,0.0212366008053,0.0343515790691
0.036,0.0185511608392,0.0226523260545
0.037,0.0243535544145,0.0330034707343
0.038,0.0198912432457,0.0337256811608
0.039,0.0192140174467,0.0235749578551
0.04,0.0161840122123,0.0255312595553
0.041,0.0194663642789,0.0300525532635
0.042,0.0207850558372,0.032643309957
0.043,0.0164725569828,0.0216357003767
0.044,0.0164895993939,0.0212688501985
0.045,0.0149563832409,0.0210515468962
0.046,0.0167660459366,0.0219393426439
0.047,0.0215917011045,0.0357314204418
0.048,0.0174368407331,0.027841895419
0.049,0.012326714272,0.0104533878834
0.05,0.0209274747903,0.0314371520972
0.051,0.0151661164078,0.0211329304871
0.052,0.0135451982867,0.0153752863591
0.053,0.0161931520772,0.0288627727528
0.054,0.0190419995886,0.0289892759863
0.055,0.0168039140007,0.0242774415675
0.056,0.0170651104625,0.0281219642794
0.057,0.0114777201154,0.0175976148495
0.058,0.0132642505514,0.0153457351277
0.059,0.0143245614392,0.0158254125406
0.06,0.01839791662,0.0295923333502
0.061,0.0145501608005,0.0223778916972
0.062,0.0151700982319,0.0178132384571
0.063,0.0164266947193,0.0226105716314
0.064,0.0141186471574,0.0149604976848
0.065,0.0155216393302,0.018830025688
0.066,0.013789999002,0.020017922325
0.067,0.012628767712,0.0175147352285
0.068,0.0157714249635,0.0303186069207
0.069,0.0135708662861,0.0227694571971
0.07,0.0173108378939,0.0290970799161
0.071,0.0155100604708,0.0184362903347
0.072,0.016269102063,0.0298117396952
0.073,0.0124797751848,0.0180117617949
0.074,0.0112753090242,0.0124961296284
0.075,0.0171319256753,0.0283535759511
0.076,0.0134803434349,0.0172297827489
0.077,0.01565632886,0.024517322411
0.078,0.0162369368672,0.0294493009544
0.079,0.0131881274428,0.0194349850336
0.08,0.012252332575,0.0185140714328
0.081,0.0142736124208,0.0267435946557
0.082,0.014660608048,0.030345757021
0.083,0.0137566932325,0.0145357126295
0.084,0.0118136343362,0.0174539201541
0.085,0.0141922090672,0.0186842758706
0.086,0.0108694073701,0.011977539877
0.087,0.0162735472452,0.0256517768507
0.088,0.012287415399,0.0177116083471
0.089,0.0173557021555,0.0224826879274
0.09,0.0158815208735,0.0310286104486
0.091,0.0151420421564,0.0255289519852
0.092,0.0157794497139,0.0266215443156
0.093,0.0110238481734,0.0180884736187
0.094,0.018328815168,0.0314951994413
0.095,0.0176603728047,0.031251443183
0.096,0.0133837103676,0.0199768512018
0.097,0.0109238392117,0.012449307757
0.098,0.0130383864141,0.0201717437615
0.099,0.0115747248875,0.0127887045407
0.1,0.0116779671718,0.0108059551229
0.101,0.0144017945705,0.0204800227414
0.102,0.0108680733063,0.0142488717806
0.103,0.0166234284015,0.0256415359879
0.104,0.0109591308014,0.0141924391656
0.105,0.0164902307829,0.0311223265101
0.106,0.0125225619729,0.0196268668243
0.107,0.01530676849,0.019430632908
0.108,0.0124167177549,0.0180306196299
0.109,0.0151838665855,0.02111528242
0.11,0.00995215191626,0.021248322217
0.111,0.0135004511376,0.02005203966
0.112,0.0132612056271,0.0139115554681
0.113,0.01920633385,0.0354492672998
0.114,0.0123437312238,0.0180354961374
0.115,0.0105920239276,0.0136781324541
0.116,0.0130306926337,0.0231986402853
0.117,0.0115745823158,0.0133241972145
0.118,0.00969670414944,0.00865473467184
0.119,0.0136369279056,0.0208222300109
0.12,0.0119739205794,0.0196343904695
0.121,0.0122112210045,0.0144262660281
0.122,0.0124761548818,0.0145883940654
0.123,0.0126280497616,0.0252855663688
0.124,0.0121209272864,0.0137004667609
0.125,0.00867103309497,0.0102941027373
0.126,0.012836102619,0.0213662517301
0.127,0.0168676944729,0.0295000598156
0.128,0.0123462873309,0.0209978140419
0.129,0.0157346516464,0.0248865050579
0.13,0.0102302227581,0.0104976972259
0.131,0.0123095089219,0.0186765912465
0.132,0.0127550302354,0.022192832544
0.133,0.0156285782953,0.0246369261935
0.134,0.0167609031714,0.0309989951662
0.135,0.0128967770647,0.0212039281929
0.136,0.0126988671659,0.0188883850428
0.137,0.0182098288936,0.0305939522266
0.138,0.0116155665902,0.0182374322011
0.139,0.0118071778745,0.0161324391861
0.14,0.0122034152034,0.0234632839765
0.141,0.0173676679953,0.0291502386347
0.142,0.00964529686485,0.0116178108945
0.143,0.0117236512207,0.0216271375695
0.144,0.0126160533707,0.0232173555652
0.145,0.0121072709535,0.0263784760855
0.146,0.0105271996269,0.00974777025312
0.147,0.0112982274263,0.0237421470114
0.148,0.0100207747347,0.0104500068109
0.149,0.00853042174748,0.00870475650574
0.15,0.0137691478896,0.0239975995677
0.151,0.014277991409,0.0203963931648
0.152,0.0126042759292,0.0190383510583
0.153,0.0114037966846,0.0123346189893
0.154,0.0123093103399,0.0243118363744
0.155,0.0112436377375,0.0197422701512
0.156,0.0111062342535,0.0126505158008
0.157,0.0129660923742,0.0153226042676
0.158,0.0141104391005,0.0196927251053
0.159,0.00900214570422,0.00951869357497
0.16,0.0107833551604,0.0187317943053
0.161,0.017060044075,0.0328917960698
0.162,0.0153732731002,0.0260595073763
0.163,0.0153851472868,0.0212550621148
0.164,0.0133314832957,0.0199433717063
0.165,0.00986263215888,0.0112718788437
0.166,0.0134333915162,0.0206321901549
0.167,0.0139708715816,0.0211720740049
0.168,0.0122987651253,0.0227311668084
0.169,0.0110753114683,0.0129809117155
0.17,0.0135801334471,0.0231234320432
0.171,0.0145214122339,0.0263801953564
0.172,0.0127274731609,0.023813529663
0.173,0.0110479224247,0.013075562223
0.174,0.00824614394447,0.00875928781779
0.175,0.0105855267312,0.0104661277834
0.176,0.0168989685955,0.03022060616
0.177,0.0143923186437,0.0245969126655
0.178,0.0125961748011,0.0186954508026
0.179,0.0151231819561,0.0233938410864
0.18,0.0141932019773,0.02065721499
0.181,0.0151699251091,0.022052053739
0.182,0.0167464525104,0.026727540161
0.183,0.0131087811952,0.0158369866965
0.184,0.0138621148273,0.0206337072548
0.185,0.0111066568767,0.0188934496598
0.186,0.0150407194983,0.0265148480672
0.187,0.0120697898697,0.0178921197275
0.188,0.0111857281646,0.0158659630811
0.189,0.0151721196951,0.0307465697096
0.19,0.011320662103,0.0187248231534
0.191,0.014928342441,0.0268102900917
0.192,0.013277519904,0.0209293545124
0.193,0.0132679930588,0.017877135626
0.194,0.0129300675586,0.0208067710441
0.195,0.0164777608502,0.0300459817099
0.196,0.0159647827513,0.0300767646629
0.197,0.0150465140199,0.0237463901269
0.198,0.0119082102973,0.0138464044549
0.199,0.0106053798416,0.0128725402403
0.2,0.0120159843253,0.0130327363576
0.201,0.0131060214143,0.013718972722
0.202,0.0105086958558,0.0134043334409
0.203,0.0177847666203,0.028665369101
0.204,0.0144568527092,0.0200111306947
0.205,0.0183884559688,0.0281346322638
0.206,0.0146301333453,0.0198288599883
0.207,0.00901857709361,0.0120521548692
0.208,0.017345818881,0.0289924508553
0.209,0.0126782044519,0.0194808260276
0.21,0.0130025805479,0.0127227752225
0.211,0.0120935789776,0.0129006178667
0.212,0.0127555546956,0.0192315191789
0.213,0.0150714793444,0.0273524227205
0.214,0.0147900427919,0.0214059983125
0.215,0.0148639458553,0.0177731228172
0.216,0.0161759925537,0.0291903222181
0.217,0.0139971506026,0.0141525230516
0.218,0.0106035162257,0.0104044189234
0.219,0.0136671429241,0.0228478781869
0.22,0.0130867640499,0.0195008230057
0.221,0.0154211975616,0.0280412480693
0.222,0.0137729413154,0.0190992644236
0.223,0.0165365411289,0.0273386506322
0.224,0.0116454353631,0.0182727040321
0.225,0.0132809518087,0.0199486531861
0.226,0.013288518293,0.0190881200453
0.227,0.0128039374232,0.0189905685532
0.228,0.0162347779242,0.0290459601671
0.229,0.0173342043786,0.031856407527
0.23,0.013151578167,0.025269865353
0.231,0.0161409250052,0.0281370492936
0.232,0.0148640018657,0.0231821094268
0.233,0.0146428120436,0.0205409437881
0.234,0.0165396369717,0.0290700700654
0.235,0.0147725675739,0.0272451567965
0.236,0.0121613259984,0.0130117963439
0.237,0.0107026239305,0.0110219741627
0.238,0.0137803244932,0.0229334976286
0.239,0.018525553942,0.0300774583641
0.24,0.0174750855939,0.0275189055401
0.241,0.0148785900065,0.0231107911654
0.242,0.0115309859241,0.0173220701152
0.243,0.0117718862848,0.0146060389071
0.244,0.0112250066703,0.00976268044842
0.245,0.0114554585615,0.0141407164137
0.246,0.00981801739782,0.0117285560465
0.247,0.0170465099464,0.0250255887901
0.248,0.0131487063654,0.0206416474053
0.249,0.0147627759526,0.0225009978168
0.25,0.0124708950041,0.0199990568237
0.251,0.0116593513802,0.010532451684
0.252,0.0128765980761,0.0222245319283
0.253,0.0179250877325,0.0271322465724
0.254,0.0153762314631,0.0274232033889
0.255,0.0160908416008,0.0290559292233
0.256,0.0151743346484,0.0256387657895
0.257,0.0118855261202,0.0164452419605
0.258,0.0146577617056,0.0198958962162
0.259,0.0159916371509,0.0290940218125
0.26,0.0106379778444,0.0140838929968
0.261,0.0124022874612,0.0236873949152
0.262,0.0124849535929,0.0195608254423
0.263,0.013719700966,0.0184920646155
0.264,0.0141994853161,0.0270765017521
0.265,0.0118598224779,0.0134559362447
0.266,0.0133872593848,0.0131861303159
0.267,0.0156960809074,0.0277998644591
0.268,0.0126884950742,0.0206988012866
0.269,0.0134691413721,0.018148895549
0.27,0.0169168460694,0.0236165304869
0.271,0.0122541401806,0.0124338136145
0.272,0.0150301029979,0.0209113057206
0.273,0.0133010289604,0.0126870784443
0.274,0.0195098231907,0.0330597562924
0.275,0.0168570677888,0.0265849834166
0.276,0.0133676354075,0.0155074194626
0.277,0.0129601400054,0.0195851930867
0.278,0.0157707681153,0.0219705307654
0.279,0.0147708618052,0.0152530785873
0.28,0.00971067617688,0.0100119147442
0.281,0.0118072135174,0.0200264535407
0.282,0.0153162087739,0.0165551128009
0.283,0.012658234229,0.0152235957275
0.284,0.0116285100645,0.0122523496652
0.285,0.0129445487707,0.0166692880368
0.286,0.0129634497058,0.0136844090757
0.287,0.0168468128095,0.028321757856
0.288,0.0126782146356,0.0129624913746
0.289,0.0178824282406,0.0279805869613
0.29,0.0145146451696,0.0250882186172
0.291,0.0194763188392,0.0314671706225
0.292,0.0147357637057,0.0202260142592
0.293,0.0120537963791,0.0137857502941
0.294,0.0128743933065,0.0135339842584
0.295,0.0137354093132,0.0204201269314
0.296,0.0133594528098,0.0166193359495
0.297,0.0131936164536,0.0159303854803
0.298,0.01281633607,0.0133754834998
0.299,0.0158754004737,0.0277333653897


==> figures/best_beta/tables/BMS-POS_0.1_50_TOPK_SUM_RATIO_avg.csv <==
beta,original_item_vec
0.001,0.367769480896
0.002,0.159857127873
0.003,0.10609219094
0.004,0.103862542542
0.005,0.0911396214925
0.006,0.0746112425939
0.007,0.0694032508386
0.008,0.0632256696287
0.009,0.0493029109069
0.01,0.0522312115947
0.011,0.051383551502
0.012,0.044144508647
0.013,0.0488433055454
0.014,0.0395118497457
0.015,0.0399201191085
0.016,0.0325104790206
0.017,0.0303032194728
0.018,0.0311802697049
0.019,0.0276909289769
0.02,0.0267038490288
0.021,0.0243321279235
0.022,0.0240666848615
0.023,0.0243115874138
0.024,0.0202314702606
0.025,0.0267602055884
0.026,0.0239183033559
0.027,0.0222104572275
0.028,0.0198363124031
0.029,0.0235084147859
0.03,0.0205944527385
0.031,0.0149372175298
0.032,0.0191014672666
0.033,0.0180907458741
0.034,0.0198918135325
0.035,0.0212366008053
0.036,0.0185511608392
0.037,0.0243535544145
0.038,0.0198912432457
0.039,0.0192140174467
0.04,0.0161840122123
0.041,0.0194663642789
0.042,0.0207850558372
0.043,0.0164725569828
0.044,0.0164895993939
0.045,0.0149563832409
0.046,0.0167660459366
0.047,0.0215917011045
0.048,0.0174368407331
0.049,0.012326714272
0.05,0.0209274747903
0.051,0.0151661164078
0.052,0.0135451982867
0.053,0.0161931520772
0.054,0.0190419995886
0.055,0.0168039140007
0.056,0.0170651104625
0.057,0.0114777201154
0.058,0.0132642505514
0.059,0.0143245614392
0.06,0.01839791662
0.061,0.0145501608005
0.062,0.0151700982319
0.063,0.0164266947193
0.064,0.0141186471574
0.065,0.0155216393302
0.066,0.013789999002
0.067,0.012628767712
0.068,0.0157714249635
0.069,0.0135708662861
0.07,0.0173108378939
0.071,0.0155100604708
0.072,0.016269102063
0.073,0.0124797751848
0.074,0.0112753090242
0.075,0.0171319256753
0.076,0.0134803434349
0.077,0.01565632886
0.078,0.0162369368672
0.079,0.0131881274428
0.08,0.012252332575
0.081,0.0142736124208
0.082,0.014660608048
0.083,0.0137566932325
0.084,0.0118136343362
0.085,0.0141922090672
0.086,0.0108694073701
0.087,0.0162735472452
0.088,0.012287415399
0.089,0.0173557021555
0.09,0.0158815208735
0.091,0.0151420421564
0.092,0.0157794497139
0.093,0.0110238481734
0.094,0.018328815168
0.095,0.0176603728047
0.096,0.0133837103676
0.097,0.0109238392117
0.098,0.0130383864141
0.099,0.0115747248875
0.1,0.0116779671718
0.101,0.0144017945705
0.102,0.0108680733063
0.103,0.0166234284015
0.104,0.0109591308014
0.105,0.0164902307829
0.106,0.0125225619729
0.107,0.01530676849
0.108,0.0124167177549
0.109,0.0151838665855
0.11,0.00995215191626
0.111,0.0135004511376
0.112,0.0132612056271
0.113,0.01920633385
0.114,0.0123437312238
0.115,0.0105920239276
0.116,0.0130306926337
0.117,0.0115745823158
0.118,0.00969670414944
0.119,0.0136369279056
0.12,0.0119739205794
0.121,0.0122112210045
0.122,0.0124761548818
0.123,0.0126280497616
0.124,0.0121209272864
0.125,0.00867103309497
0.126,0.012836102619
0.127,0.0168676944729
0.128,0.0123462873309
0.129,0.0157346516464
0.13,0.0102302227581
0.131,0.0123095089219
0.132,0.0127550302354
0.133,0.0156285782953
0.134,0.0167609031714
0.135,0.0128967770647
0.136,0.0126988671659
0.137,0.0182098288936
0.138,0.0116155665902
0.139,0.0118071778745
0.14,0.0122034152034
0.141,0.0173676679953
0.142,0.00964529686485
0.143,0.0117236512207
0.144,0.0126160533707
0.145,0.0121072709535
0.146,0.0105271996269
0.147,0.0112982274263
0.148,0.0100207747347
0.149,0.00853042174748
0.15,0.0137691478896
0.151,0.014277991409
0.152,0.0126042759292
0.153,0.0114037966846
0.154,0.0123093103399
0.155,0.0112436377375
0.156,0.0111062342535
0.157,0.0129660923742
0.158,0.0141104391005
0.159,0.00900214570422
0.16,0.0107833551604
0.161,0.017060044075
0.162,0.0153732731002
0.163,0.0153851472868
0.164,0.0133314832957
0.165,0.00986263215888
0.166,0.0134333915162
0.167,0.0139708715816
0.168,0.0122987651253
0.169,0.0110753114683
0.17,0.0135801334471
0.171,0.0145214122339
0.172,0.0127274731609
0.173,0.0110479224247
0.174,0.00824614394447
0.175,0.0105855267312
0.176,0.0168989685955
0.177,0.0143923186437
0.178,0.0125961748011
0.179,0.0151231819561
0.18,0.0141932019773
0.181,0.0151699251091
0.182,0.0167464525104
0.183,0.0131087811952
0.184,0.0138621148273
0.185,0.0111066568767
0.186,0.0150407194983
0.187,0.0120697898697
0.188,0.0111857281646
0.189,0.0151721196951
0.19,0.011320662103
0.191,0.014928342441
0.192,0.013277519904
0.193,0.0132679930588
0.194,0.0129300675586
0.195,0.0164777608502
0.196,0.0159647827513
0.197,0.0150465140199
0.198,0.0119082102973
0.199,0.0106053798416
0.2,0.0120159843253
0.201,0.0131060214143
0.202,0.0105086958558
0.203,0.0177847666203
0.204,0.0144568527092
0.205,0.0183884559688
0.206,0.0146301333453
0.207,0.00901857709361
0.208,0.017345818881
0.209,0.0126782044519
0.21,0.0130025805479
0.211,0.0120935789776
0.212,0.0127555546956
0.213,0.0150714793444
0.214,0.0147900427919
0.215,0.0148639458553
0.216,0.0161759925537
0.217,0.0139971506026
0.218,0.0106035162257
0.219,0.0136671429241
0.22,0.0130867640499
0.221,0.0154211975616
0.222,0.0137729413154
0.223,0.0165365411289
0.224,0.0116454353631
0.225,0.0132809518087
0.226,0.013288518293
0.227,0.0128039374232
0.228,0.0162347779242
0.229,0.0173342043786
0.23,0.013151578167
0.231,0.0161409250052
0.232,0.0148640018657
0.233,0.0146428120436
0.234,0.0165396369717
0.235,0.0147725675739
0.236,0.0121613259984
0.237,0.0107026239305
0.238,0.0137803244932
0.239,0.018525553942
0.24,0.0174750855939
0.241,0.0148785900065
0.242,0.0115309859241
0.243,0.0117718862848
0.244,0.0112250066703
0.245,0.0114554585615
0.246,0.00981801739782
0.247,0.0170465099464
0.248,0.0131487063654
0.249,0.0147627759526
0.25,0.0124708950041
0.251,0.0116593513802
0.252,0.0128765980761
0.253,0.0179250877325
0.254,0.0153762314631
0.255,0.0160908416008
0.256,0.0151743346484
0.257,0.0118855261202
0.258,0.0146577617056
0.259,0.0159916371509
0.26,0.0106379778444
0.261,0.0124022874612
0.262,0.0124849535929
0.263,0.013719700966
0.264,0.0141994853161
0.265,0.0118598224779
0.266,0.0133872593848
0.267,0.0156960809074
0.268,0.0126884950742
0.269,0.0134691413721
0.27,0.0169168460694
0.271,0.0122541401806
0.272,0.0150301029979
0.273,0.0133010289604
0.274,0.0195098231907
0.275,0.0168570677888
0.276,0.0133676354075
0.277,0.0129601400054
0.278,0.0157707681153
0.279,0.0147708618052
0.28,0.00971067617688
0.281,0.0118072135174
0.282,0.0153162087739
0.283,0.012658234229
0.284,0.0116285100645
0.285,0.0129445487707
0.286,0.0129634497058
0.287,0.0168468128095
0.288,0.0126782146356
0.289,0.0178824282406
0.29,0.0145146451696
0.291,0.0194763188392
0.292,0.0147357637057
0.293,0.0120537963791
0.294,0.0128743933065
0.295,0.0137354093132
0.296,0.0133594528098
0.297,0.0131936164536
0.298,0.01281633607
0.299,0.0158754004737


==> figures/best_beta/tables/BMS-POS_0.1_50_TOPK_SUM_RATIO_median.csv <==
beta,original_item_vec
0.001,0.216199557621
0.002,0.0923396221035
0.003,0.0746103209697
0.004,0.0507053735277
0.005,0.0506455443286
0.006,0.0429069556663
0.007,0.0429069556663
0.008,0.0433435815236
0.009,0.0332670714346
0.01,0.0356599848059
0.011,0.0316995464183
0.012,0.027405846662
0.013,0.0265817312687
0.014,0.0270346510354
0.015,0.0282867361466
0.016,0.0224069261336
0.017,0.0214807192131
0.018,0.0146833584192
0.019,0.0209504033761
0.02,0.0213613154073
0.021,0.0144809575116
0.022,0.0211871742491
0.023,0.0145293300556
0.024,0.0126552758661
0.025,0.0142928137749
0.026,0.014355698082
0.027,0.0142133809659
0.028,0.0139908672637
0.029,0.0141222369094
0.03,0.00909989388592
0.031,0.00825362895916
0.032,0.00954823099061
0.033,0.0112349052204
0.034,0.0143755562842
0.035,0.0118013731692
0.036,0.0141222369094
0.037,0.0149275124699
0.038,0.00912815363528
0.039,0.0140949955294
0.04,0.00777499536642
0.041,0.00878903664297
0.042,0.0140677541493
0.043,0.00834451842332
0.044,0.0108603998932
0.045,0.00843999054953
0.046,0.00874321002238
0.047,0.00841223998484
0.048,0.0140293107065
0.049,0.00871113138797
0.05,0.0139908672637
0.051,0.00806319389141
0.052,0.00830454742648
0.053,0.00782209494869
0.054,0.00982955552249
0.055,0.00799827284559
0.056,0.012991083158
0.057,0.00742009364924
0.058,0.00828367085488
0.059,0.00776532085763
0.06,0.013543293936
0.061,0.00789872724199
0.062,0.00888832765423
0.063,0.00904006468682
0.064,0.010288330913
0.065,0.00947363543599
0.066,0.0079857978211
0.067,0.00790458286573
0.068,0.00765151808319
0.069,0.00739412523092
0.07,0.00808559801703
0.071,0.00848632635479
0.072,0.00777983262082
0.073,0.00789592672629
0.074,0.00751734792181
0.075,0.00774087999332
0.076,0.00779205305297
0.077,0.00802398667158
0.078,0.0081487369165
0.079,0.00754637144819
0.08,0.00792851454537
0.081,0.00779459897634
0.082,0.00764999052917
0.083,0.00834528220033
0.084,0.00767341302413
0.085,0.00865792158963
0.086,0.00738012265241
0.087,0.00795091867099
0.088,0.00813320678397
0.089,0.00934430252902
0.09,0.00754280715547
0.091,0.00775386420249
0.092,0.0083373898379
0.093,0.00744886258328
0.094,0.00800871113138
0.095,0.00779739949203
0.096,0.00784373529729
0.097,0.00767163087778
0.098,0.00789210784124
0.099,0.00781012910886
0.1,0.00776226574959
0.101,0.00791705789022
0.102,0.00706111845468
0.103,0.00787326800834
0.104,0.00714666147977
0.105,0.0074190752799
0.106,0.00847919776936
0.107,0.00847894317703
0.108,0.00779739949203
0.109,0.00963097349999
0.11,0.00714666147977
0.111,0.00773909784697
0.112,0.00886694189795
0.113,0.00854946525426
0.114,0.00763547876598
0.115,0.0071963069854
0.116,0.00766933954674
0.117,0.00775641012585
0.118,0.00807668728525
0.119,0.00742976815803
0.12,0.00710388996723
0.121,0.00761663893307
0.122,0.00770676462022
0.123,0.00710388996723
0.124,0.00799394477587
0.125,0.00646486320244
0.126,0.00771592994433
0.127,0.00755477299529
0.128,0.00748756061844
0.129,0.00782515005672
0.13,0.00766170177664
0.131,0.00761282004802
0.132,0.00754255256313
0.133,0.00883944592561
0.134,0.00779052549895
0.135,0.00752574946892
0.136,0.00757157608951
0.137,0.00822409624812
0.138,0.00748348714105
0.139,0.0071963069854
0.14,0.00750258156629
0.141,0.00936950717036
0.142,0.00740507270138
0.143,0.00709956189751
0.144,0.00767595894749
0.145,0.0074134742485
0.146,0.00786588483058
0.147,0.00612396406379
0.148,0.00736790222025
0.149,0.00731698375293
0.15,0.00750665504367
0.151,0.00833102502948
0.152,0.00779485356867
0.153,0.00767952324021
0.154,0.00719477943138
0.155,0.00728185001049
0.156,0.0076189302641
0.157,0.00773273303855
0.158,0.00788701599451
0.159,0.00710388996723
0.16,0.00727013876301
0.161,0.00773095089219
0.162,0.00792902373004
0.163,0.0112761491789
0.164,0.00782438627972
0.165,0.00711738336107
0.166,0.00805937500636
0.167,0.00807974239329
0.168,0.00749468920385
0.169,0.00772229475275
0.17,0.00759779910017
0.171,0.0077658300423
0.172,0.0075270224306
0.173,0.00807897861628
0.174,0.00715226251117
0.175,0.00741576557953
0.176,0.00790763797378
0.177,0.00777754128979
0.178,0.00770651002788
0.179,0.00836463121791
0.18,0.00764999052917
0.181,0.00750665504367
0.182,0.00810291029592
0.183,0.00801431216279
0.184,0.00764209816673
0.185,0.00752320354555
0.186,0.00743689674345
0.187,0.00788777977152
0.188,0.00769658092676
0.189,0.00773629733126
0.19,0.007663483923
0.191,0.00741067373279
0.192,0.00754408011715
0.193,0.00867396090684
0.194,0.00827017746104
0.195,0.0077553917565
0.196,0.00737503080567
0.197,0.00837532409605
0.198,0.00740990995578
0.199,0.00759983583886
0.2,0.00769378041105
0.201,0.0079857978211
0.202,0.00724697086038
0.203,0.00882264283139
0.204,0.00791603952087
0.205,0.00908665508442
0.206,0.00842700634037
0.207,0.00682460217401
0.208,0.00899449265857
0.209,0.00786308431488
0.21,0.00902657129298
0.211,0.00776150197258
0.212,0.00787224963898
0.213,0.00816554001071
0.214,0.00778034180548
0.215,0.00833484391453
0.216,0.00809170823311
0.217,0.0084216599013
0.218,0.00788930732554
0.219,0.00775691931052
0.22,0.00790661960442
0.221,0.00779408979166
0.222,0.00772713200715
0.223,0.00810851132732
0.224,0.00739845330063
0.225,0.00758532407568
0.226,0.00767850487086
0.227,0.00812582360621
0.228,0.00779256223765
0.229,0.00791094767415
0.23,0.00792622321434
0.231,0.00785722869113
0.232,0.00987207244272
0.233,0.00937994545614
0.234,0.00855557547034
0.235,0.00741067373279
0.236,0.00790152775769
0.237,0.00787886903974
0.238,0.00785086388271
0.239,0.00942322615335
0.24,0.0127863909194
0.241,0.0079308058764
0.242,0.00794379008556
0.243,0.0073111281292
0.244,0.00887839855311
0.245,0.00732360315369
0.246,0.00755782810333
0.247,0.00894815685332
0.248,0.00769505337274
0.249,0.00788803436386
0.25,0.00780147296942
0.251,0.00893364509014
0.252,0.00788803436386
0.253,0.00931604277966
0.254,0.00794684519361
0.255,0.00776506626529
0.256,0.00753109590799
0.257,0.0080199131942
0.258,0.00834884649304
0.259,0.00781878524831
0.26,0.00734473431762
0.261,0.00745293606066
0.262,0.00758074141362
0.263,0.00849141820151
0.264,0.00791451196686
0.265,0.00825184681281
0.266,0.0100383212385
0.267,0.00780198215409
0.268,0.00746948456254
0.269,0.00858256225801
0.27,0.0124391269723
0.271,0.00787912363208
0.272,0.00810647458863
0.273,0.00849421871722
0.274,0.00916405115473
0.275,0.00831014845789
0.276,0.00795397377903
0.277,0.00786410268422
0.278,0.00853622645276
0.279,0.00927836311385
0.28,0.00759958124652
0.281,0.00790687419676
0.282,0.0105110992075
0.283,0.0077365519236
0.284,0.00836514040258
0.285,0.0080359525114
0.286,0.00790560123508
0.287,0.00881449587663
0.288,0.00853037082901
0.289,0.00877146977174
0.29,0.00796721258053
0.291,0.00911160513339
0.292,0.00851102181144
0.293,0.00841020324616
0.294,0.0092564681729
0.295,0.0079934355912
0.296,0.00803417036505
0.297,0.00833509850687
0.298,0.00859096380511
0.299,0.00853622645275


==> figures/best_beta/tables/BMS-POS_0.1_50_TOPK_SUM_RATIO_std.csv <==
beta,original_item_vec
0.001,0.331312970328
0.002,0.15299219312
0.003,0.10593481493
0.004,0.130495567772
0.005,0.111494061275
0.006,0.095926014933
0.007,0.0826531124056
0.008,0.0736637921038
0.009,0.0596590287706
0.01,0.0528538208885
0.011,0.0811268846492
0.012,0.0562879228057
0.013,0.0651328915072
0.014,0.0489371815241
0.015,0.0503250941302
0.016,0.0313760695571
0.017,0.0332480658882
0.018,0.0422471621886
0.019,0.0328711522911
0.02,0.0278188140881
0.021,0.0307143886339
0.022,0.0257921701301
0.023,0.0281422051633
0.024,0.0279584079632
0.025,0.0358008537476
0.026,0.0351047779157
0.027,0.034547160976
0.028,0.0284513785431
0.029,0.0352127968717
0.03,0.0340365164215
0.031,0.0203689716608
0.032,0.0278453631185
0.033,0.0280877926666
0.034,0.0294935964622
0.035,0.0343515790691
0.036,0.0226523260545
0.037,0.0330034707343
0.038,0.0337256811608
0.039,0.0235749578551
0.04,0.0255312595553
0.041,0.0300525532635
0.042,0.032643309957
0.043,0.0216357003767
0.044,0.0212688501985
0.045,0.0210515468962
0.046,0.0219393426439
0.047,0.0357314204418
0.048,0.027841895419
0.049,0.0104533878834
0.05,0.0314371520972
0.051,0.0211329304871
0.052,0.0153752863591
0.053,0.0288627727528
0.054,0.0289892759863
0.055,0.0242774415675
0.056,0.0281219642794
0.057,0.0175976148495
0.058,0.0153457351277
0.059,0.0158254125406
0.06,0.0295923333502
0.061,0.0223778916972
0.062,0.0178132384571
0.063,0.0226105716314
0.064,0.0149604976848
0.065,0.018830025688
0.066,0.020017922325
0.067,0.0175147352285
0.068,0.0303186069207
0.069,0.0227694571971
0.07,0.0290970799161
0.071,0.0184362903347
0.072,0.0298117396952
0.073,0.0180117617949
0.074,0.0124961296284
0.075,0.0283535759511
0.076,0.0172297827489
0.077,0.024517322411
0.078,0.0294493009544
0.079,0.0194349850336
0.08,0.0185140714328
0.081,0.0267435946557
0.082,0.030345757021
0.083,0.0145357126295
0.084,0.0174539201541
0.085,0.0186842758706
0.086,0.011977539877
0.087,0.0256517768507
0.088,0.0177116083471
0.089,0.0224826879274
0.09,0.0310286104486
0.091,0.0255289519852
0.092,0.0266215443156
0.093,0.0180884736187
0.094,0.0314951994413
0.095,0.031251443183
0.096,0.0199768512018
0.097,0.012449307757
0.098,0.0201717437615
0.099,0.0127887045407
0.1,0.0108059551229
0.101,0.0204800227414
0.102,0.0142488717806
0.103,0.0256415359879
0.104,0.0141924391656
0.105,0.0311223265101
0.106,0.0196268668243
0.107,0.019430632908
0.108,0.0180306196299
0.109,0.02111528242
0.11,0.021248322217
0.111,0.02005203966
0.112,0.0139115554681
0.113,0.0354492672998
0.114,0.0180354961374
0.115,0.0136781324541
0.116,0.0231986402853
0.117,0.0133241972145
0.118,0.00865473467184
0.119,0.0208222300109
0.12,0.0196343904695
0.121,0.0144262660281
0.122,0.0145883940654
0.123,0.0252855663688
0.124,0.0137004667609
0.125,0.0102941027373
0.126,0.0213662517301
0.127,0.0295000598156
0.128,0.0209978140419
0.129,0.0248865050579
0.13,0.0104976972259
0.131,0.0186765912465
0.132,0.022192832544
0.133,0.0246369261935
0.134,0.0309989951662
0.135,0.0212039281929
0.136,0.0188883850428
0.137,0.0305939522266
0.138,0.0182374322011
0.139,0.0161324391861
0.14,0.0234632839765
0.141,0.0291502386347
0.142,0.0116178108945
0.143,0.0216271375695
0.144,0.0232173555652
0.145,0.0263784760855
0.146,0.00974777025312
0.147,0.0237421470114
0.148,0.0104500068109
0.149,0.00870475650574
0.15,0.0239975995677
0.151,0.0203963931648
0.152,0.0190383510583
0.153,0.0123346189893
0.154,0.0243118363744
0.155,0.0197422701512
0.156,0.0126505158008
0.157,0.0153226042676
0.158,0.0196927251053
0.159,0.00951869357497
0.16,0.0187317943053
0.161,0.0328917960698
0.162,0.0260595073763
0.163,0.0212550621148
0.164,0.0199433717063
0.165,0.0112718788437
0.166,0.0206321901549
0.167,0.0211720740049
0.168,0.0227311668084
0.169,0.0129809117155
0.17,0.0231234320432
0.171,0.0263801953564
0.172,0.023813529663
0.173,0.013075562223
0.174,0.00875928781779
0.175,0.0104661277834
0.176,0.03022060616
0.177,0.0245969126655
0.178,0.0186954508026
0.179,0.0233938410864
0.18,0.02065721499
0.181,0.022052053739
0.182,0.026727540161
0.183,0.0158369866965
0.184,0.0206337072548
0.185,0.0188934496598
0.186,0.0265148480672
0.187,0.0178921197275
0.188,0.0158659630811
0.189,0.0307465697096
0.19,0.0187248231534
0.191,0.0268102900917
0.192,0.0209293545124
0.193,0.017877135626
0.194,0.0208067710441
0.195,0.0300459817099
0.196,0.0300767646629
0.197,0.0237463901269
0.198,0.0138464044549
0.199,0.0128725402403
0.2,0.0130327363576
0.201,0.013718972722
0.202,0.0134043334409
0.203,0.028665369101
0.204,0.0200111306947
0.205,0.0281346322638
0.206,0.0198288599883
0.207,0.0120521548692
0.208,0.0289924508553
0.209,0.0194808260276
0.21,0.0127227752225
0.211,0.0129006178667
0.212,0.0192315191789
0.213,0.0273524227205
0.214,0.0214059983125
0.215,0.0177731228172
0.216,0.0291903222181
0.217,0.0141525230516
0.218,0.0104044189234
0.219,0.0228478781869
0.22,0.0195008230057
0.221,0.0280412480693
0.222,0.0190992644236
0.223,0.0273386506322
0.224,0.0182727040321
0.225,0.0199486531861
0.226,0.0190881200453
0.227,0.0189905685532
0.228,0.0290459601671
0.229,0.031856407527
0.23,0.025269865353
0.231,0.0281370492936
0.232,0.0231821094268
0.233,0.0205409437881
0.234,0.0290700700654
0.235,0.0272451567965
0.236,0.0130117963439
0.237,0.0110219741627
0.238,0.0229334976286
0.239,0.0300774583641
0.24,0.0275189055401
0.241,0.0231107911654
0.242,0.0173220701152
0.243,0.0146060389071
0.244,0.00976268044842
0.245,0.0141407164137
0.246,0.0117285560465
0.247,0.0250255887901
0.248,0.0206416474053
0.249,0.0225009978168
0.25,0.0199990568237
0.251,0.010532451684
0.252,0.0222245319283
0.253,0.0271322465724
0.254,0.0274232033889
0.255,0.0290559292233
0.256,0.0256387657895
0.257,0.0164452419605
0.258,0.0198958962162
0.259,0.0290940218125
0.26,0.0140838929968
0.261,0.0236873949152
0.262,0.0195608254423
0.263,0.0184920646155
0.264,0.0270765017521
0.265,0.0134559362447
0.266,0.0131861303159
0.267,0.0277998644591
0.268,0.0206988012866
0.269,0.018148895549
0.27,0.0236165304869
0.271,0.0124338136145
0.272,0.0209113057206
0.273,0.0126870784443
0.274,0.0330597562924
0.275,0.0265849834166
0.276,0.0155074194626
0.277,0.0195851930867
0.278,0.0219705307654
0.279,0.0152530785873
0.28,0.0100119147442
0.281,0.0200264535407
0.282,0.0165551128009
0.283,0.0152235957275
0.284,0.0122523496652
0.285,0.0166692880368
0.286,0.0136844090757
0.287,0.028321757856
0.288,0.0129624913746
0.289,0.0279805869613
0.29,0.0250882186172
0.291,0.0314671706225
0.292,0.0202260142592
0.293,0.0137857502941
0.294,0.0135339842584
0.295,0.0204201269314
0.296,0.0166193359495
0.297,0.0159303854803
0.298,0.0133754834998
0.299,0.0277333653897


==> figures/best_beta/tables/BMS-POS_0.5_100_FNR_ALL.csv <==
beta,original_item_vec_avg,original_item_vec_std
0.001,0.1794,0.201217606716
0.002,0.128,0.123893078699
0.003,0.0941,0.0826956816138
0.004,0.057,0.0486899072777
0.005,0.0533,0.0539370190148
0.006,0.0498,0.0386117687612
0.007,0.0385,0.0360800176936
0.008,0.0339,0.0263195207349
0.009,0.0362,0.0311003588923
0.01,0.0363,0.0269550692371
0.011,0.0346,0.0255216287755
0.012,0.0307,0.0240056811458
0.013,0.0283,0.0185893963475
0.014,0.0263,0.0152854985083
0.015,0.0254,0.0180582670847
0.016,0.0254,0.0157902923764
0.017,0.0263,0.0171537904048
0.018,0.0244,0.0128172863073
0.019,0.0252,0.0162977348615
0.02,0.0254,0.0144543866328
0.021,0.0223,0.0126215304263
0.022,0.024,0.0162057478268
0.023,0.0222,0.0131487219489
0.024,0.0228,0.0127191893522
0.025,0.0217,0.0142172892329
0.026,0.0219,0.01051165779
0.027,0.0204,0.0116272059925
0.028,0.0209,0.0107398060664
0.029,0.024,0.0137068883368
0.03,0.0239,0.0118828456273
0.031,0.023,0.0116774841624
0.032,0.0203,0.0110513036847
0.033,0.0238,0.0135423018499
0.034,0.02,0.0117206543066
0.035,0.0221,0.0121684307563
0.036,0.0216,0.0104175454175
0.037,0.0218,0.0129005520201
0.038,0.019,0.0107778298447
0.039,0.0212,0.0119155275997
0.04,0.0223,0.0131698308434
0.041,0.0197,0.00892788164724
0.042,0.0215,0.0116666666667
0.043,0.0198,0.0118900688549
0.044,0.0228,0.0125593540334
0.045,0.0222,0.0115102062746
0.046,0.0209,0.0131114107139
0.047,0.02,0.0115470053838
0.048,0.0206,0.0110846148724
0.049,0.0196,0.00963159783046
0.05,0.0222,0.0131487219489
0.051,0.0219,0.0126087191253
0.052,0.0213,0.00991427906067
0.053,0.0207,0.0101757286985
0.054,0.0226,0.0110663745854
0.055,0.0214,0.0122284648887
0.056,0.0201,0.0104924215075
0.057,0.0222,0.0112438535398
0.058,0.0195,0.00903137069141
0.059,0.0219,0.0113435782572
0.06,0.0227,0.0118794449416
0.061,0.0208,0.011430952133
0.062,0.0204,0.0108171207357
0.063,0.0215,0.00903137069141
0.064,0.0203,0.0120147216095
0.065,0.0196,0.0109101009633
0.066,0.0211,0.00962897563177
0.067,0.0232,0.0117103079862
0.068,0.0235,0.0117529278536
0.069,0.0226,0.0118594462201
0.07,0.0229,0.011746050271
0.071,0.0207,0.0111241842284
0.072,0.0219,0.01098161917
0.073,0.0209,0.00954468491366
0.074,0.0215,0.0116666666667
0.075,0.0192,0.0103162126008
0.076,0.0222,0.012438129711
0.077,0.0215,0.0110439891783
0.078,0.0205,0.0103840398125
0.079,0.0194,0.00885574629403
0.08,0.0187,0.0102153578182
0.081,0.0196,0.0111844047267
0.082,0.0205,0.0123398836005
0.083,0.023,0.0108711461301
0.084,0.0227,0.00993463485474
0.085,0.0218,0.0109526068111
0.086,0.0194,0.0103299114569
0.087,0.0206,0.0109931107903
0.088,0.0203,0.0120985014516
0.089,0.0198,0.0105390088277
0.09,0.0231,0.0113435782572
0.091,0.0193,0.0108483578797
0.092,0.022,0.0117206543066
0.093,0.0201,0.010298082591
0.094,0.0197,0.0106794431058
0.095,0.0213,0.0102153578182
0.096,0.0205,0.0106718737291
0.097,0.0211,0.0103372426623
0.098,0.0212,0.00956424317313
0.099,0.0218,0.00978351530469
0.1,0.0203,0.0120985014516
0.101,0.0205,0.0100879966677
0.102,0.0205,0.0113150476371
0.103,0.0188,0.00879393730552
0.104,0.0207,0.0101757286985
0.105,0.0221,0.0118317327129
0.106,0.0214,0.0103494497975
0.107,0.0204,0.00963159783046
0.108,0.0226,0.0105044483122
0.109,0.0222,0.0129941711874
0.11,0.0228,0.0123157122278
0.111,0.0205,0.0100879966677
0.112,0.0206,0.00972552613414
0.113,0.0207,0.0101757286985
0.114,0.0245,0.00988571053224
0.115,0.0228,0.0113778093434
0.116,0.0214,0.00964207949406
0.117,0.0211,0.0103372426623
0.118,0.0214,0.0101523744548
0.119,0.0218,0.0114926414753
0.12,0.0216,0.00981855592254
0.121,0.0213,0.0103137644618
0.122,0.0217,0.0110146825793
0.123,0.0211,0.0110914472464
0.124,0.0204,0.0102415276638
0.125,0.0205,0.0105767994624
0.126,0.0218,0.0112258719938
0.127,0.0219,0.0110732182141
0.128,0.0224,0.0115574978943
0.129,0.0216,0.010891568419
0.13,0.0209,0.0102587730379
0.131,0.0227,0.010996326292
0.132,0.0212,0.0104717030925
0.133,0.0213,0.0113400158552
0.134,0.0231,0.0127679364825
0.135,0.021,0.0106836985235
0.136,0.0203,0.0109595214818
0.137,0.0237,0.0113400158552
0.138,0.0222,0.0100080775457
0.139,0.0235,0.0116666666667
0.14,0.0202,0.0110991855193
0.141,0.022,0.0103474976236
0.142,0.0228,0.0106439151299
0.143,0.0212,0.010374794631
0.144,0.0207,0.0107548438699
0.145,0.0246,0.0112294706064
0.146,0.0233,0.0113755896728
0.147,0.0229,0.0106642989796
0.148,0.0206,0.0103299114569
0.149,0.0225,0.0125830573921
0.15,0.0217,0.0109225926548
0.151,0.0212,0.0105677229182
0.152,0.0226,0.0122779263211
0.153,0.0241,0.0109262911541
0.154,0.0216,0.0117825414418
0.155,0.0224,0.0108357806094
0.156,0.0232,0.0103357768372
0.157,0.0194,0.00993107560269
0.158,0.0207,0.00966666666667
0.159,0.0232,0.0111807916093
0.16,0.0236,0.010494827971
0.161,0.0211,0.0113613735121
0.162,0.0219,0.0110732182141
0.163,0.0228,0.0110169749647
0.164,0.0214,0.0102513857156
0.165,0.0224,0.0107421571108
0.166,0.0244,0.012253220562
0.167,0.0222,0.0116844021039
0.168,0.0224,0.0109286020805
0.169,0.0214,0.00995139703912
0.17,0.0245,0.0105767994624
0.171,0.0221,0.00967084549175
0.172,0.0242,0.0112976264603
0.173,0.0221,0.0124960599851
0.174,0.0227,0.0109040813414
0.175,0.0239,0.0123823758755
0.176,0.0228,0.00975249255889
0.177,0.0209,0.00995900688733
0.178,0.0218,0.0101881293571
0.179,0.0213,0.0110695688053
0.18,0.0216,0.0114344862039
0.181,0.0228,0.0120671521751
0.182,0.0217,0.0111965903901
0.183,0.0225,0.0129001605189
0.184,0.0229,0.0106642989796
0.185,0.0224,0.0107421571108
0.186,0.025,0.0111464085805
0.187,0.0234,0.011653239026
0.188,0.0219,0.0113435782572
0.189,0.0225,0.0101876336206
0.19,0.0245,0.0107661084385
0.191,0.0241,0.0108334498828
0.192,0.0243,0.0123300568949
0.193,0.0216,0.010891568419
0.194,0.023,0.0120185042515
0.195,0.0224,0.0104562580942
0.196,0.0224,0.0117309915018
0.197,0.0262,0.0127746592593
0.198,0.0237,0.0118624268899
0.199,0.0237,0.0114287427837
0.2,0.0226,0.0102118964097
0.201,0.0213,0.0116908839562
0.202,0.0226,0.0108822903115
0.203,0.0232,0.0122992978366
0.204,0.0229,0.0112182211089
0.205,0.0226,0.0121122694284
0.206,0.0239,0.0108147859877
0.207,0.0247,0.00979125563289
0.208,0.0247,0.0108669641157
0.209,0.0223,0.00972916058335
0.21,0.0231,0.012034881962
0.211,0.0235,0.0109521456779
0.212,0.023,0.0110554159679
0.213,0.0236,0.0113279844775
0.214,0.0226,0.0110663745854
0.215,0.0227,0.0112685313142
0.216,0.0241,0.0119844174922
0.217,0.0251,0.010963207523
0.218,0.0245,0.0121750697424
0.219,0.023,0.0118492210885
0.22,0.0222,0.0112438535398
0.221,0.0241,0.0112001984109
0.222,0.0233,0.0102548337949
0.223,0.023,0.0108711461301
0.224,0.0228,0.00964836302649
0.225,0.0243,0.0106605095866
0.226,0.0247,0.0120147216095
0.227,0.0252,0.00989643339488
0.228,0.0249,0.0122676383014
0.229,0.022,0.0118065210538
0.23,0.0225,0.00967919772951
0.231,0.0228,0.0105485888759
0.232,0.0239,0.0117975344111
0.233,0.023,0.0120185042515
0.234,0.0249,0.010963207523
0.235,0.0231,0.0111640657306
0.236,0.025,0.0114150352738
0.237,0.0233,0.0107360433244
0.238,0.0208,0.0104136662345
0.239,0.0243,0.010565333058
0.24,0.0239,0.0106263442406
0.241,0.0251,0.0115027445122
0.242,0.0243,0.0118283173321
0.243,0.023,0.0108711461301
0.244,0.0237,0.0118624268899
0.245,0.0246,0.0125866692347
0.246,0.0266,0.011653239026
0.247,0.0246,0.0122614613462
0.248,0.024,0.012143918127
0.249,0.0251,0.011054959123
0.25,0.025,0.0116774841624
0.251,0.0262,0.0121256052645
0.252,0.0231,0.0111640657306
0.253,0.0226,0.0124413776885
0.254,0.0246,0.0114961565822
0.255,0.0249,0.0103957061843
0.256,0.0242,0.0107477975193
0.257,0.0239,0.0121351813444
0.258,0.0226,0.0105044483122
0.259,0.0259,0.0118998344781
0.26,0.024,0.0123091490979
0.261,0.0242,0.0112078615987
0.262,0.0255,0.0114922020114
0.263,0.0272,0.0104523932787
0.264,0.0253,0.0120147216095
0.265,0.0239,0.0122181352212
0.266,0.0237,0.0116041615663
0.267,0.0256,0.00977731863017
0.268,0.0256,0.0110389576437
0.269,0.0233,0.0106415423808
0.27,0.0239,0.0113613735121
0.271,0.0252,0.012829889345
0.272,0.0262,0.0108971314917
0.273,0.0266,0.0123271892968
0.274,0.0243,0.011569290594
0.275,0.0243,0.0111241842284
0.276,0.0257,0.0119134081156
0.277,0.0248,0.0126714504523
0.278,0.0235,0.00936089005524
0.279,0.0256,0.0117481999481
0.28,0.0262,0.0130871206639
0.281,0.0245,0.0107661084385
0.282,0.026,0.0115470053838
0.283,0.0236,0.0114168049096
0.284,0.0282,0.0121754845588
0.285,0.0246,0.0120955789569
0.286,0.0263,0.0118624268899
0.287,0.026,0.0110096376513
0.288,0.0251,0.0121850214392
0.289,0.0253,0.0118453843886
0.29,0.0263,0.0133828625526
0.291,0.0262,0.0121256052645
0.292,0.0258,0.0120755199399
0.293,0.0242,0.0123239112249
0.294,0.0259,0.0108334498828
0.295,0.0259,0.0128782174562
0.296,0.0253,0.010391818849
0.297,0.0253,0.0126694574278
0.298,0.0257,0.0128907609229
0.299,0.026,0.0122268127284


==> figures/best_beta/tables/BMS-POS_0.5_100_FNR_avg.csv <==
beta,original_item_vec
0.001,0.1794
0.002,0.128
0.003,0.0941
0.004,0.057
0.005,0.0533
0.006,0.0498
0.007,0.0385
0.008,0.0339
0.009,0.0362
0.01,0.0363
0.011,0.0346
0.012,0.0307
0.013,0.0283
0.014,0.0263
0.015,0.0254
0.016,0.0254
0.017,0.0263
0.018,0.0244
0.019,0.0252
0.02,0.0254
0.021,0.0223
0.022,0.024
0.023,0.0222
0.024,0.0228
0.025,0.0217
0.026,0.0219
0.027,0.0204
0.028,0.0209
0.029,0.024
0.03,0.0239
0.031,0.023
0.032,0.0203
0.033,0.0238
0.034,0.02
0.035,0.0221
0.036,0.0216
0.037,0.0218
0.038,0.019
0.039,0.0212
0.04,0.0223
0.041,0.0197
0.042,0.0215
0.043,0.0198
0.044,0.0228
0.045,0.0222
0.046,0.0209
0.047,0.02
0.048,0.0206
0.049,0.0196
0.05,0.0222
0.051,0.0219
0.052,0.0213
0.053,0.0207
0.054,0.0226
0.055,0.0214
0.056,0.0201
0.057,0.0222
0.058,0.0195
0.059,0.0219
0.06,0.0227
0.061,0.0208
0.062,0.0204
0.063,0.0215
0.064,0.0203
0.065,0.0196
0.066,0.0211
0.067,0.0232
0.068,0.0235
0.069,0.0226
0.07,0.0229
0.071,0.0207
0.072,0.0219
0.073,0.0209
0.074,0.0215
0.075,0.0192
0.076,0.0222
0.077,0.0215
0.078,0.0205
0.079,0.0194
0.08,0.0187
0.081,0.0196
0.082,0.0205
0.083,0.023
0.084,0.0227
0.085,0.0218
0.086,0.0194
0.087,0.0206
0.088,0.0203
0.089,0.0198
0.09,0.0231
0.091,0.0193
0.092,0.022
0.093,0.0201
0.094,0.0197
0.095,0.0213
0.096,0.0205
0.097,0.0211
0.098,0.0212
0.099,0.0218
0.1,0.0203
0.101,0.0205
0.102,0.0205
0.103,0.0188
0.104,0.0207
0.105,0.0221
0.106,0.0214
0.107,0.0204
0.108,0.0226
0.109,0.0222
0.11,0.0228
0.111,0.0205
0.112,0.0206
0.113,0.0207
0.114,0.0245
0.115,0.0228
0.116,0.0214
0.117,0.0211
0.118,0.0214
0.119,0.0218
0.12,0.0216
0.121,0.0213
0.122,0.0217
0.123,0.0211
0.124,0.0204
0.125,0.0205
0.126,0.0218
0.127,0.0219
0.128,0.0224
0.129,0.0216
0.13,0.0209
0.131,0.0227
0.132,0.0212
0.133,0.0213
0.134,0.0231
0.135,0.021
0.136,0.0203
0.137,0.0237
0.138,0.0222
0.139,0.0235
0.14,0.0202
0.141,0.022
0.142,0.0228
0.143,0.0212
0.144,0.0207
0.145,0.0246
0.146,0.0233
0.147,0.0229
0.148,0.0206
0.149,0.0225
0.15,0.0217
0.151,0.0212
0.152,0.0226
0.153,0.0241
0.154,0.0216
0.155,0.0224
0.156,0.0232
0.157,0.0194
0.158,0.0207
0.159,0.0232
0.16,0.0236
0.161,0.0211
0.162,0.0219
0.163,0.0228
0.164,0.0214
0.165,0.0224
0.166,0.0244
0.167,0.0222
0.168,0.0224
0.169,0.0214
0.17,0.0245
0.171,0.0221
0.172,0.0242
0.173,0.0221
0.174,0.0227
0.175,0.0239
0.176,0.0228
0.177,0.0209
0.178,0.0218
0.179,0.0213
0.18,0.0216
0.181,0.0228
0.182,0.0217
0.183,0.0225
0.184,0.0229
0.185,0.0224
0.186,0.025
0.187,0.0234
0.188,0.0219
0.189,0.0225
0.19,0.0245
0.191,0.0241
0.192,0.0243
0.193,0.0216
0.194,0.023
0.195,0.0224
0.196,0.0224
0.197,0.0262
0.198,0.0237
0.199,0.0237
0.2,0.0226
0.201,0.0213
0.202,0.0226
0.203,0.0232
0.204,0.0229
0.205,0.0226
0.206,0.0239
0.207,0.0247
0.208,0.0247
0.209,0.0223
0.21,0.0231
0.211,0.0235
0.212,0.023
0.213,0.0236
0.214,0.0226
0.215,0.0227
0.216,0.0241
0.217,0.0251
0.218,0.0245
0.219,0.023
0.22,0.0222
0.221,0.0241
0.222,0.0233
0.223,0.023
0.224,0.0228
0.225,0.0243
0.226,0.0247
0.227,0.0252
0.228,0.0249
0.229,0.022
0.23,0.0225
0.231,0.0228
0.232,0.0239
0.233,0.023
0.234,0.0249
0.235,0.0231
0.236,0.025
0.237,0.0233
0.238,0.0208
0.239,0.0243
0.24,0.0239
0.241,0.0251
0.242,0.0243
0.243,0.023
0.244,0.0237
0.245,0.0246
0.246,0.0266
0.247,0.0246
0.248,0.024
0.249,0.0251
0.25,0.025
0.251,0.0262
0.252,0.0231
0.253,0.0226
0.254,0.0246
0.255,0.0249
0.256,0.0242
0.257,0.0239
0.258,0.0226
0.259,0.0259
0.26,0.024
0.261,0.0242
0.262,0.0255
0.263,0.0272
0.264,0.0253
0.265,0.0239
0.266,0.0237
0.267,0.0256
0.268,0.0256
0.269,0.0233
0.27,0.0239
0.271,0.0252
0.272,0.0262
0.273,0.0266
0.274,0.0243
0.275,0.0243
0.276,0.0257
0.277,0.0248
0.278,0.0235
0.279,0.0256
0.28,0.0262
0.281,0.0245
0.282,0.026
0.283,0.0236
0.284,0.0282
0.285,0.0246
0.286,0.0263
0.287,0.026
0.288,0.0251
0.289,0.0253
0.29,0.0263
0.291,0.0262
0.292,0.0258
0.293,0.0242
0.294,0.0259
0.295,0.0259
0.296,0.0253
0.297,0.0253
0.298,0.0257
0.299,0.026


==> figures/best_beta/tables/BMS-POS_0.5_100_FNR_median.csv <==
beta,original_item_vec
0.001,0.12
0.002,0.07
0.003,0.06
0.004,0.04
0.005,0.04
0.006,0.04
0.007,0.03
0.008,0.025
0.009,0.03
0.01,0.03
0.011,0.03
0.012,0.02
0.013,0.02
0.014,0.02
0.015,0.02
0.016,0.02
0.017,0.02
0.018,0.02
0.019,0.02
0.02,0.02
0.021,0.02
0.022,0.02
0.023,0.02
0.024,0.02
0.025,0.02
0.026,0.02
0.027,0.02
0.028,0.02
0.029,0.02
0.03,0.02
0.031,0.02
0.032,0.02
0.033,0.02
0.034,0.02
0.035,0.02
0.036,0.02
0.037,0.02
0.038,0.02
0.039,0.02
0.04,0.02
0.041,0.02
0.042,0.02
0.043,0.02
0.044,0.02
0.045,0.02
0.046,0.02
0.047,0.02
0.048,0.02
0.049,0.02
0.05,0.02
0.051,0.02
0.052,0.02
0.053,0.02
0.054,0.02
0.055,0.02
0.056,0.02
0.057,0.02
0.058,0.02
0.059,0.02
0.06,0.02
0.061,0.02
0.062,0.02
0.063,0.02
0.064,0.02
0.065,0.02
0.066,0.02
0.067,0.02
0.068,0.02
0.069,0.02
0.07,0.02
0.071,0.02
0.072,0.02
0.073,0.02
0.074,0.02
0.075,0.02
0.076,0.02
0.077,0.02
0.078,0.02
0.079,0.02
0.08,0.02
0.081,0.02
0.082,0.02
0.083,0.02
0.084,0.02
0.085,0.02
0.086,0.02
0.087,0.02
0.088,0.02
0.089,0.02
0.09,0.02
0.091,0.02
0.092,0.02
0.093,0.02
0.094,0.02
0.095,0.02
0.096,0.02
0.097,0.02
0.098,0.02
0.099,0.02
0.1,0.02
0.101,0.02
0.102,0.02
0.103,0.02
0.104,0.02
0.105,0.02
0.106,0.02
0.107,0.02
0.108,0.02
0.109,0.02
0.11,0.02
0.111,0.02
0.112,0.02
0.113,0.02
0.114,0.02
0.115,0.02
0.116,0.02
0.117,0.02
0.118,0.02
0.119,0.02
0.12,0.02
0.121,0.02
0.122,0.02
0.123,0.02
0.124,0.02
0.125,0.02
0.126,0.02
0.127,0.02
0.128,0.02
0.129,0.02
0.13,0.02
0.131,0.02
0.132,0.02
0.133,0.02
0.134,0.02
0.135,0.02
0.136,0.02
0.137,0.02
0.138,0.02
0.139,0.02
0.14,0.02
0.141,0.02
0.142,0.02
0.143,0.02
0.144,0.02
0.145,0.02
0.146,0.02
0.147,0.02
0.148,0.02
0.149,0.02
0.15,0.02
0.151,0.02
0.152,0.02
0.153,0.02
0.154,0.02
0.155,0.02
0.156,0.02
0.157,0.02
0.158,0.02
0.159,0.02
0.16,0.02
0.161,0.02
0.162,0.02
0.163,0.02
0.164,0.02
0.165,0.02
0.166,0.02
0.167,0.02
0.168,0.02
0.169,0.02
0.17,0.02
0.171,0.02
0.172,0.02
0.173,0.02
0.174,0.02
0.175,0.02
0.176,0.02
0.177,0.02
0.178,0.02
0.179,0.02
0.18,0.02
0.181,0.02
0.182,0.02
0.183,0.02
0.184,0.02
0.185,0.02
0.186,0.02
0.187,0.02
0.188,0.02
0.189,0.02
0.19,0.02
0.191,0.02
0.192,0.02
0.193,0.02
0.194,0.02
0.195,0.02
0.196,0.02
0.197,0.02
0.198,0.02
0.199,0.02
0.2,0.02
0.201,0.02
0.202,0.02
0.203,0.02
0.204,0.02
0.205,0.02
0.206,0.02
0.207,0.03
0.208,0.02
0.209,0.02
0.21,0.02
0.211,0.02
0.212,0.02
0.213,0.02
0.214,0.02
0.215,0.02
0.216,0.02
0.217,0.03
0.218,0.02
0.219,0.02
0.22,0.02
0.221,0.02
0.222,0.02
0.223,0.02
0.224,0.02
0.225,0.02
0.226,0.02
0.227,0.025
0.228,0.02
0.229,0.02
0.23,0.02
0.231,0.02
0.232,0.02
0.233,0.02
0.234,0.02
0.235,0.02
0.236,0.02
0.237,0.02
0.238,0.02
0.239,0.02
0.24,0.02
0.241,0.02
0.242,0.02
0.243,0.02
0.244,0.02
0.245,0.02
0.246,0.03
0.247,0.02
0.248,0.02
0.249,0.02
0.25,0.02
0.251,0.03
0.252,0.02
0.253,0.02
0.254,0.02
0.255,0.02
0.256,0.02
0.257,0.02
0.258,0.02
0.259,0.025
0.26,0.02
0.261,0.02
0.262,0.02
0.263,0.03
0.264,0.02
0.265,0.02
0.266,0.02
0.267,0.02
0.268,0.02
0.269,0.02
0.27,0.02
0.271,0.02
0.272,0.02
0.273,0.03
0.274,0.02
0.275,0.02
0.276,0.02
0.277,0.02
0.278,0.02
0.279,0.03
0.28,0.02
0.281,0.02
0.282,0.03
0.283,0.02
0.284,0.03
0.285,0.02
0.286,0.02
0.287,0.03
0.288,0.02
0.289,0.025
0.29,0.03
0.291,0.03
0.292,0.03
0.293,0.02
0.294,0.03
0.295,0.03
0.296,0.02
0.297,0.025
0.298,0.02
0.299,0.02


==> figures/best_beta/tables/BMS-POS_0.5_100_FNR_std.csv <==
beta,original_item_vec
0.001,0.201217606716
0.002,0.123893078699
0.003,0.0826956816138
0.004,0.0486899072777
0.005,0.0539370190148
0.006,0.0386117687612
0.007,0.0360800176936
0.008,0.0263195207349
0.009,0.0311003588923
0.01,0.0269550692371
0.011,0.0255216287755
0.012,0.0240056811458
0.013,0.0185893963475
0.014,0.0152854985083
0.015,0.0180582670847
0.016,0.0157902923764
0.017,0.0171537904048
0.018,0.0128172863073
0.019,0.0162977348615
0.02,0.0144543866328
0.021,0.0126215304263
0.022,0.0162057478268
0.023,0.0131487219489
0.024,0.0127191893522
0.025,0.0142172892329
0.026,0.01051165779
0.027,0.0116272059925
0.028,0.0107398060664
0.029,0.0137068883368
0.03,0.0118828456273
0.031,0.0116774841624
0.032,0.0110513036847
0.033,0.0135423018499
0.034,0.0117206543066
0.035,0.0121684307563
0.036,0.0104175454175
0.037,0.0129005520201
0.038,0.0107778298447
0.039,0.0119155275997
0.04,0.0131698308434
0.041,0.00892788164724
0.042,0.0116666666667
0.043,0.0118900688549
0.044,0.0125593540334
0.045,0.0115102062746
0.046,0.0131114107139
0.047,0.0115470053838
0.048,0.0110846148724
0.049,0.00963159783046
0.05,0.0131487219489
0.051,0.0126087191253
0.052,0.00991427906067
0.053,0.0101757286985
0.054,0.0110663745854
0.055,0.0122284648887
0.056,0.0104924215075
0.057,0.0112438535398
0.058,0.00903137069141
0.059,0.0113435782572
0.06,0.0118794449416
0.061,0.011430952133
0.062,0.0108171207357
0.063,0.00903137069141
0.064,0.0120147216095
0.065,0.0109101009633
0.066,0.00962897563177
0.067,0.0117103079862
0.068,0.0117529278536
0.069,0.0118594462201
0.07,0.011746050271
0.071,0.0111241842284
0.072,0.01098161917
0.073,0.00954468491366
0.074,0.0116666666667
0.075,0.0103162126008
0.076,0.012438129711
0.077,0.0110439891783
0.078,0.0103840398125
0.079,0.00885574629403
0.08,0.0102153578182
0.081,0.0111844047267
0.082,0.0123398836005
0.083,0.0108711461301
0.084,0.00993463485474
0.085,0.0109526068111
0.086,0.0103299114569
0.087,0.0109931107903
0.088,0.0120985014516
0.089,0.0105390088277
0.09,0.0113435782572
0.091,0.0108483578797
0.092,0.0117206543066
0.093,0.010298082591
0.094,0.0106794431058
0.095,0.0102153578182
0.096,0.0106718737291
0.097,0.0103372426623
0.098,0.00956424317313
0.099,0.00978351530469
0.1,0.0120985014516
0.101,0.0100879966677
0.102,0.0113150476371
0.103,0.00879393730552
0.104,0.0101757286985
0.105,0.0118317327129
0.106,0.0103494497975
0.107,0.00963159783046
0.108,0.0105044483122
0.109,0.0129941711874
0.11,0.0123157122278
0.111,0.0100879966677
0.112,0.00972552613414
0.113,0.0101757286985
0.114,0.00988571053224
0.115,0.0113778093434
0.116,0.00964207949406
0.117,0.0103372426623
0.118,0.0101523744548
0.119,0.0114926414753
0.12,0.00981855592254
0.121,0.0103137644618
0.122,0.0110146825793
0.123,0.0110914472464
0.124,0.0102415276638
0.125,0.0105767994624
0.126,0.0112258719938
0.127,0.0110732182141
0.128,0.0115574978943
0.129,0.010891568419
0.13,0.0102587730379
0.131,0.010996326292
0.132,0.0104717030925
0.133,0.0113400158552
0.134,0.0127679364825
0.135,0.0106836985235
0.136,0.0109595214818
0.137,0.0113400158552
0.138,0.0100080775457
0.139,0.0116666666667
0.14,0.0110991855193
0.141,0.0103474976236
0.142,0.0106439151299
0.143,0.010374794631
0.144,0.0107548438699
0.145,0.0112294706064
0.146,0.0113755896728
0.147,0.0106642989796
0.148,0.0103299114569
0.149,0.0125830573921
0.15,0.0109225926548
0.151,0.0105677229182
0.152,0.0122779263211
0.153,0.0109262911541
0.154,0.0117825414418
0.155,0.0108357806094
0.156,0.0103357768372
0.157,0.00993107560269
0.158,0.00966666666667
0.159,0.0111807916093
0.16,0.010494827971
0.161,0.0113613735121
0.162,0.0110732182141
0.163,0.0110169749647
0.164,0.0102513857156
0.165,0.0107421571108
0.166,0.012253220562
0.167,0.0116844021039
0.168,0.0109286020805
0.169,0.00995139703912
0.17,0.0105767994624
0.171,0.00967084549175
0.172,0.0112976264603
0.173,0.0124960599851
0.174,0.0109040813414
0.175,0.0123823758755
0.176,0.00975249255889
0.177,0.00995900688733
0.178,0.0101881293571
0.179,0.0110695688053
0.18,0.0114344862039
0.181,0.0120671521751
0.182,0.0111965903901
0.183,0.0129001605189
0.184,0.0106642989796
0.185,0.0107421571108
0.186,0.0111464085805
0.187,0.011653239026
0.188,0.0113435782572
0.189,0.0101876336206
0.19,0.0107661084385
0.191,0.0108334498828
0.192,0.0123300568949
0.193,0.010891568419
0.194,0.0120185042515
0.195,0.0104562580942
0.196,0.0117309915018
0.197,0.0127746592593
0.198,0.0118624268899
0.199,0.0114287427837
0.2,0.0102118964097
0.201,0.0116908839562
0.202,0.0108822903115
0.203,0.0122992978366
0.204,0.0112182211089
0.205,0.0121122694284
0.206,0.0108147859877
0.207,0.00979125563289
0.208,0.0108669641157
0.209,0.00972916058335
0.21,0.012034881962
0.211,0.0109521456779
0.212,0.0110554159679
0.213,0.0113279844775
0.214,0.0110663745854
0.215,0.0112685313142
0.216,0.0119844174922
0.217,0.010963207523
0.218,0.0121750697424
0.219,0.0118492210885
0.22,0.0112438535398
0.221,0.0112001984109
0.222,0.0102548337949
0.223,0.0108711461301
0.224,0.00964836302649
0.225,0.0106605095866
0.226,0.0120147216095
0.227,0.00989643339488
0.228,0.0122676383014
0.229,0.0118065210538
0.23,0.00967919772951
0.231,0.0105485888759
0.232,0.0117975344111
0.233,0.0120185042515
0.234,0.010963207523
0.235,0.0111640657306
0.236,0.0114150352738
0.237,0.0107360433244
0.238,0.0104136662345
0.239,0.010565333058
0.24,0.0106263442406
0.241,0.0115027445122
0.242,0.0118283173321
0.243,0.0108711461301
0.244,0.0118624268899
0.245,0.0125866692347
0.246,0.011653239026
0.247,0.0122614613462
0.248,0.012143918127
0.249,0.011054959123
0.25,0.0116774841624
0.251,0.0121256052645
0.252,0.0111640657306
0.253,0.0124413776885
0.254,0.0114961565822
0.255,0.0103957061843
0.256,0.0107477975193
0.257,0.0121351813444
0.258,0.0105044483122
0.259,0.0118998344781
0.26,0.0123091490979
0.261,0.0112078615987
0.262,0.0114922020114
0.263,0.0104523932787
0.264,0.0120147216095
0.265,0.0122181352212
0.266,0.0116041615663
0.267,0.00977731863017
0.268,0.0110389576437
0.269,0.0106415423808
0.27,0.0113613735121
0.271,0.012829889345
0.272,0.0108971314917
0.273,0.0123271892968
0.274,0.011569290594
0.275,0.0111241842284
0.276,0.0119134081156
0.277,0.0126714504523
0.278,0.00936089005524
0.279,0.0117481999481
0.28,0.0130871206639
0.281,0.0107661084385
0.282,0.0115470053838
0.283,0.0114168049096
0.284,0.0121754845588
0.285,0.0120955789569
0.286,0.0118624268899
0.287,0.0110096376513
0.288,0.0121850214392
0.289,0.0118453843886
0.29,0.0133828625526
0.291,0.0121256052645
0.292,0.0120755199399
0.293,0.0123239112249
0.294,0.0108334498828
0.295,0.0128782174562
0.296,0.010391818849
0.297,0.0126694574278
0.298,0.0128907609229
0.299,0.0122268127284


==> figures/best_beta/tables/BMS-POS_0.5_100_TOPK_SUM_RATIO_ALL.csv <==
beta,original_item_vec_avg,original_item_vec_std
0.001,0.114127294126,0.174669728244
0.002,0.0797369750221,0.104898140155
0.003,0.0502284236879,0.0590027021829
0.004,0.0315993593345,0.0438587111004
0.005,0.0275893866659,0.0447546910832
0.006,0.032875038997,0.043879373252
0.007,0.018084072737,0.0293182548216
0.008,0.0184328767835,0.0331219188007
0.009,0.0162046088805,0.0226658007884
0.01,0.0174541783421,0.0246249277232
0.011,0.0161993186844,0.0243976604933
0.012,0.0167143419893,0.0331179472243
0.013,0.0156989854102,0.0290986104719
0.014,0.0126629564975,0.0221088434524
0.015,0.0146389096354,0.0309751422388
0.016,0.0137391543881,0.0229357143373
0.017,0.0119358222948,0.0155374932319
0.018,0.0119665857586,0.0198517768523
0.019,0.010897321108,0.0177774245227
0.02,0.0100045072146,0.0165731415606
0.021,0.00982948854271,0.0138456589413
0.022,0.0133049810198,0.0254265819908
0.023,0.00960464303956,0.0145531901774
0.024,0.00963038000566,0.0173098825529
0.025,0.0106615463194,0.0207457243664
0.026,0.00876394406835,0.0111219809638
0.027,0.00848770171408,0.0143901675896
0.028,0.00803696808478,0.0120696750979
0.029,0.0116060248193,0.0237965098662
0.03,0.0132798647592,0.027580321682
0.031,0.0101333218658,0.0181997867376
0.032,0.0103849266736,0.022126896329
0.033,0.0117380606482,0.0185190753947
0.034,0.00844044695665,0.0166278072108
0.035,0.0120152969427,0.0251533425969
0.036,0.00840539940777,0.00973262995488
0.037,0.0101859682418,0.0174242419137
0.038,0.0109566694808,0.0208563037929
0.039,0.0122907076327,0.0250656254838
0.04,0.0102955734771,0.0176935797105
0.041,0.00874378533813,0.0208079320525
0.042,0.00903170344718,0.0182104694442
0.043,0.00873849514206,0.0206749242523
0.044,0.0113105973905,0.0243104498355
0.045,0.0150881462691,0.0289848814736
0.046,0.0102573128644,0.0201086316508
0.047,0.00787723580765,0.0121460313482
0.048,0.0126159370402,0.023628868464
0.049,0.00993311796609,0.017408671937
0.05,0.0101145871071,0.0172546481472
0.051,0.00798354684116,0.0104812514264
0.052,0.0065190591078,0.00730651384923
0.053,0.00809696961829,0.0112072299401
0.054,0.0107209230905,0.0194508712807
0.055,0.00919127344837,0.0157032904329
0.056,0.0081178788748,0.0161354172514
0.057,0.00830334406113,0.0109533496917
0.058,0.00662534579991,0.01184710232
0.059,0.011026586075,0.0214418220796
0.06,0.0116297455067,0.0206981637551
0.061,0.0085843532715,0.0154277720342
0.062,0.00922159065323,0.0191300452257
0.063,0.00786041996205,0.00934204748224
0.064,0.00683886849846,0.00838332722109
0.065,0.00866598213261,0.0157504650567
0.066,0.00952215817281,0.0179844745326
0.067,0.0106479800498,0.0168847564581
0.068,0.0114055775056,0.0232954363383
0.069,0.01321207398,0.025855058447
0.07,0.00945175880762,0.0176199093528
0.071,0.00919577254916,0.0189393661709
0.072,0.0106175127397,0.0199358679632
0.073,0.00571456795853,0.00797739309167
0.074,0.0145374749943,0.0277887077062
0.075,0.00951077857162,0.0206543267399
0.076,0.00661036772948,0.00965657345884
0.077,0.01121214457,0.0201035432227
0.078,0.00826508344838,0.0194945170246
0.079,0.00760975635483,0.00981552868676
0.08,0.00832540142,0.0152683532652
0.081,0.00781548980765,0.0112927080015
0.082,0.00975310930867,0.026616045238
0.083,0.0107295683419,0.0195799626459
0.084,0.00806347180475,0.0121737617911
0.085,0.0106501099217,0.0197968835487
0.086,0.00828294191697,0.0158255104439
0.087,0.0124093881507,0.0278547044621
0.088,0.00864860237807,0.018823802968
0.089,0.00706745851922,0.0110339794423
0.09,0.00943892683667,0.0155594426249
0.091,0.00784422076508,0.0152878632632
0.092,0.00918844578989,0.01507050952
0.093,0.00896864706887,0.0198700896484
0.094,0.0107071823742,0.0224670079635
0.095,0.00927026532524,0.0225389026565
0.096,0.0105306910481,0.0212789828942
0.097,0.0140918449437,0.0243508267851
0.098,0.00945970221551,0.0161696268762
0.099,0.0111416356686,0.0184469057627
0.1,0.00872683561486,0.0126092275567
0.101,0.00806034393577,0.0176317327796
0.102,0.00973557539199,0.0210757594294
0.103,0.00842798416349,0.0194146358794
0.104,0.00811229252512,0.0127487689859
0.105,0.00925026075717,0.017599460546
0.106,0.00931426644982,0.0163343334483
0.107,0.00891926649647,0.0215634579003
0.108,0.0109016133069,0.0218448779707
0.109,0.0106082548966,0.0166690497081
0.11,0.011436434278,0.021477085127
0.111,0.00823536260765,0.0119412541777
0.112,0.00747428838952,0.0162178322545
0.113,0.00859286464522,0.0148961280773
0.114,0.00877413094128,0.0112857003612
0.115,0.0105864368947,0.0130764480752
0.116,0.0100536930559,0.0193150138928
0.117,0.00743717993604,0.00964467254383
0.118,0.00801330419398,0.0116248527726
0.119,0.0103172373168,0.0226848912401
0.12,0.00996134992497,0.019684176514
0.121,0.00960028998713,0.0199182863378
0.122,0.00816550686691,0.0113915924
0.123,0.00950362625901,0.017046882416
0.124,0.0073422931296,0.0115083570824
0.125,0.00707491104235,0.0102117829448
0.126,0.00840685989135,0.0103487807367
0.127,0.00646986920964,0.0147020635545
0.128,0.00998297319567,0.0159626996865
0.129,0.00985514437083,0.0205878158352
0.13,0.00921608138464,0.019819903759
0.131,0.0100753082127,0.0166479549466
0.132,0.00881550725231,0.0129712874812
0.133,0.00857325765324,0.0127108210496
0.134,0.00952968372011,0.0138545069753
0.135,0.00726399903933,0.0140730668384
0.136,0.00741321583473,0.0152043435548
0.137,0.0080825432861,0.0111431572557
0.138,0.00919795516072,0.0155589860392
0.139,0.0087839932623,0.0101485893119
0.14,0.00684376517534,0.0142298624562
0.141,0.011731415448,0.0253746904927
0.142,0.00858605311211,0.011867820392
0.143,0.00897556002446,0.0183987473116
0.144,0.00891853219779,0.0197718643816
0.145,0.0093874001648,0.0153124626033
0.146,0.0117761265298,0.0209398200601
0.147,0.00940800515388,0.0164773090909
0.148,0.0083709969058,0.0136969973426
0.149,0.00777354958768,0.00922277125609
0.15,0.00814021210278,0.0120451417045
0.151,0.00903979290343,0.0183410698832
0.152,0.00759293645233,0.00969445281946
0.153,0.0119668940829,0.0218337926249
0.154,0.0126971602114,0.0244503486777
0.155,0.00908394413326,0.0185016985161
0.156,0.0118348217419,0.0205493347361
0.157,0.00646157285155,0.0133308910598
0.158,0.00740762948505,0.00940003449615
0.159,0.0097070837916,0.0154357500951
0.16,0.0106062102196,0.0191596055144
0.161,0.00841843016678,0.0153965740792
0.162,0.00935780914482,0.0149690426474
0.163,0.0117367137578,0.022085310961
0.164,0.00921361479016,0.0198126949801
0.165,0.00855266889174,0.0158547495829
0.166,0.00936263279751,0.0160559758229
0.167,0.012403120242,0.0203220245004
0.168,0.00782335613446,0.0102172847635
0.169,0.00690717856075,0.00928422535923
0.17,0.010977189275,0.0133056228597
0.171,0.00949827115257,0.0160931753467
0.172,0.00822045756139,0.0140266488636
0.173,0.0083085652899,0.0149770090416
0.174,0.00858170817347,0.0188867120583
0.175,0.00729189427559,0.00921341645661
0.176,0.00968036099908,0.0167638712837
0.177,0.00717303931095,0.0154464660362
0.178,0.0116799942554,0.0198300142301
0.179,0.00927481310881,0.0182617951427
0.18,0.0102133117398,0.0223202966819
0.181,0.00800179477204,0.0134618093891
0.182,0.0116054325121,0.0196541917848
0.183,0.00861662184469,0.0121352079165
0.184,0.0100675676498,0.0172113652446
0.185,0.00947287902287,0.0166299931417
0.186,0.00920553750461,0.0153440167153
0.187,0.00949361383273,0.0109557508687
0.188,0.0108675191293,0.0220816835748
0.189,0.00853302944456,0.0154268147357
0.19,0.00869395850685,0.0123931917875
0.191,0.00961355198937,0.0167714537577
0.192,0.0114297728502,0.0188618510459
0.193,0.00987664593456,0.0162039745562
0.194,0.011011149575,0.0235661147013
0.195,0.0102034697033,0.0155329191852
0.196,0.00908464191985,0.0168887217728
0.197,0.0108750811887,0.0175536479639
0.198,0.0110670982666,0.0219092027092
0.199,0.0132790006398,0.0278229057927
0.2,0.0099790785728,0.0125469173596
0.201,0.0101647019782,0.0227668696187
0.202,0.00811320938426,0.0151769233959
0.203,0.010200913857,0.0163905760904
0.204,0.00831298730962,0.0163547086829
0.205,0.00878671544141,0.0113106149951
0.206,0.00983414586255,0.0173557213146
0.207,0.011028472533,0.0206647731711
0.208,0.0105667041389,0.0210119219848
0.209,0.00893200110186,0.0154697932868
0.21,0.00712019820385,0.00942605229538
0.211,0.0108545370531,0.0147490297825
0.212,0.00947352812668,0.016459110102
0.213,0.0100982905445,0.0156699058005
0.214,0.00762713205247,0.0147853430016
0.215,0.0123923654032,0.0252249853376
0.216,0.0102403063445,0.0173488373574
0.217,0.0112586934271,0.0146413559379
0.218,0.0126249149573,0.0205820288594
0.219,0.00755885038847,0.0116927478051
0.22,0.00892742086309,0.0126101876709
0.221,0.0102258597279,0.0177235071285
0.222,0.0128439306968,0.0243776937534
0.223,0.010616977229,0.020857247346
0.224,0.00949694454665,0.0167504405597
0.225,0.00848053317387,0.011725638787
0.226,0.00942354307636,0.0117459404203
0.227,0.00909540487242,0.0152401467735
0.228,0.0084893407012,0.0111334220396
0.229,0.00931587703865,0.0194881022974
0.23,0.0139545838291,0.0280930484631
0.231,0.0102474221451,0.0208271880695
0.232,0.00831152276914,0.0137261838496
0.233,0.00791599136205,0.00997814079477
0.234,0.0102864292272,0.0219753062546
0.235,0.00716034933144,0.0108377606058
0.236,0.0117210906405,0.019786253841
0.237,0.0104406644064,0.0213855317931
0.238,0.00676368604959,0.0140572583007
0.239,0.0107534837604,0.0198624080461
0.24,0.0111434288179,0.0232815638911
0.241,0.0170493322953,0.0324229777166
0.242,0.009462128241,0.0171860440214
0.243,0.00991471587306,0.0200522320352
0.244,0.00759988592001,0.0106105038208
0.245,0.0111019916533,0.0171766515676
0.246,0.011595691898,0.0212679344224
0.247,0.0093561661008,0.0125531841206
0.248,0.00919257165599,0.0158060704251
0.249,0.00828436588846,0.0156079125489
0.25,0.00799269920489,0.0100119884119
0.251,0.0128749132331,0.0156182567889
0.252,0.00972568061577,0.0175817966274
0.253,0.00792531411554,0.012230734688
0.254,0.00808544802565,0.0113545270661
0.255,0.00807002369634,0.0106476705841
0.256,0.0101290458945,0.0167712356497
0.257,0.0118317871816,0.0241768652864
0.258,0.0111791984947,0.0198953265084
0.259,0.0137038471977,0.0212953980472
0.26,0.0107710257909,0.0182371787836
0.261,0.0103102391664,0.0192097614808
0.262,0.0110163789176,0.0151543406889
0.263,0.00976857420697,0.0153657062002
0.264,0.00980038435059,0.0163739783683
0.265,0.0123528146967,0.0251950940752
0.266,0.0120149074804,0.0205526518948
0.267,0.0120486487079,0.0227202117461
0.268,0.0107566562553,0.0187130188451
0.269,0.00811240611829,0.0154759748577
0.27,0.0113874309972,0.0237204762868
0.271,0.0135800306458,0.0240489197303
0.272,0.00930791740316,0.0121561825803
0.273,0.0121199689891,0.0231107525822
0.274,0.00970404111748,0.0122403231734
0.275,0.00847036252853,0.0108780387938
0.276,0.0139531558007,0.0230518662143
0.277,0.0102376612465,0.0179410052552
0.278,0.00686394824695,0.00844028534522
0.279,0.0145164967705,0.0271673131826
0.28,0.0138197041141,0.0234532426317
0.281,0.00808118016809,0.0122788476519
0.282,0.0112366522958,0.0223454860706
0.283,0.00913579130014,0.0131080771732
0.284,0.0108129660109,0.0126161640444
0.285,0.00810297788543,0.0149016384898
0.286,0.0120291066263,0.0205377480601
0.287,0.0101169806774,0.0168803892855
0.288,0.0129302493329,0.0247829449848
0.289,0.00827639408229,0.0149468786056
0.29,0.0100137326025,0.0197529664737
0.291,0.0110659014815,0.0164168967621
0.292,0.010623431755,0.0184452444631
0.293,0.00919784562446,0.0170468736961
0.294,0.0127249783666,0.0209864450255
0.295,0.0122198011552,0.0225231902715
0.296,0.00911797340054,0.0158069574072
0.297,0.011539962279,0.018058483947
0.298,0.010904899395,0.0230038113626
0.299,0.00842544454483,0.0102494097869


==> figures/best_beta/tables/BMS-POS_0.5_100_TOPK_SUM_RATIO_avg.csv <==
beta,original_item_vec
0.001,0.114127294126
0.002,0.0797369750221
0.003,0.0502284236879
0.004,0.0315993593345
0.005,0.0275893866659
0.006,0.032875038997
0.007,0.018084072737
0.008,0.0184328767835
0.009,0.0162046088805
0.01,0.0174541783421
0.011,0.0161993186844
0.012,0.0167143419893
0.013,0.0156989854102
0.014,0.0126629564975
0.015,0.0146389096354
0.016,0.0137391543881
0.017,0.0119358222948
0.018,0.0119665857586
0.019,0.010897321108
0.02,0.0100045072146
0.021,0.00982948854271
0.022,0.0133049810198
0.023,0.00960464303956
0.024,0.00963038000566
0.025,0.0106615463194
0.026,0.00876394406835
0.027,0.00848770171408
0.028,0.00803696808478
0.029,0.0116060248193
0.03,0.0132798647592
0.031,0.0101333218658
0.032,0.0103849266736
0.033,0.0117380606482
0.034,0.00844044695665
0.035,0.0120152969427
0.036,0.00840539940777
0.037,0.0101859682418
0.038,0.0109566694808
0.039,0.0122907076327
0.04,0.0102955734771
0.041,0.00874378533813
0.042,0.00903170344718
0.043,0.00873849514206
0.044,0.0113105973905
0.045,0.0150881462691
0.046,0.0102573128644
0.047,0.00787723580765
0.048,0.0126159370402
0.049,0.00993311796609
0.05,0.0101145871071
0.051,0.00798354684116
0.052,0.0065190591078
0.053,0.00809696961829
0.054,0.0107209230905
0.055,0.00919127344837
0.056,0.0081178788748
0.057,0.00830334406113
0.058,0.00662534579991
0.059,0.011026586075
0.06,0.0116297455067
0.061,0.0085843532715
0.062,0.00922159065323
0.063,0.00786041996205
0.064,0.00683886849846
0.065,0.00866598213261
0.066,0.00952215817281
0.067,0.0106479800498
0.068,0.0114055775056
0.069,0.01321207398
0.07,0.00945175880762
0.071,0.00919577254916
0.072,0.0106175127397
0.073,0.00571456795853
0.074,0.0145374749943
0.075,0.00951077857162
0.076,0.00661036772948
0.077,0.01121214457
0.078,0.00826508344838
0.079,0.00760975635483
0.08,0.00832540142
0.081,0.00781548980765
0.082,0.00975310930867
0.083,0.0107295683419
0.084,0.00806347180475
0.085,0.0106501099217
0.086,0.00828294191697
0.087,0.0124093881507
0.088,0.00864860237807
0.089,0.00706745851922
0.09,0.00943892683667
0.091,0.00784422076508
0.092,0.00918844578989
0.093,0.00896864706887
0.094,0.0107071823742
0.095,0.00927026532524
0.096,0.0105306910481
0.097,0.0140918449437
0.098,0.00945970221551
0.099,0.0111416356686
0.1,0.00872683561486
0.101,0.00806034393577
0.102,0.00973557539199
0.103,0.00842798416349
0.104,0.00811229252512
0.105,0.00925026075717
0.106,0.00931426644982
0.107,0.00891926649647
0.108,0.0109016133069
0.109,0.0106082548966
0.11,0.011436434278
0.111,0.00823536260765
0.112,0.00747428838952
0.113,0.00859286464522
0.114,0.00877413094128
0.115,0.0105864368947
0.116,0.0100536930559
0.117,0.00743717993604
0.118,0.00801330419398
0.119,0.0103172373168
0.12,0.00996134992497
0.121,0.00960028998713
0.122,0.00816550686691
0.123,0.00950362625901
0.124,0.0073422931296
0.125,0.00707491104235
0.126,0.00840685989135
0.127,0.00646986920964
0.128,0.00998297319567
0.129,0.00985514437083
0.13,0.00921608138464
0.131,0.0100753082127
0.132,0.00881550725231
0.133,0.00857325765324
0.134,0.00952968372011
0.135,0.00726399903933
0.136,0.00741321583473
0.137,0.0080825432861
0.138,0.00919795516072
0.139,0.0087839932623
0.14,0.00684376517534
0.141,0.011731415448
0.142,0.00858605311211
0.143,0.00897556002446
0.144,0.00891853219779
0.145,0.0093874001648
0.146,0.0117761265298
0.147,0.00940800515388
0.148,0.0083709969058
0.149,0.00777354958768
0.15,0.00814021210278
0.151,0.00903979290343
0.152,0.00759293645233
0.153,0.0119668940829
0.154,0.0126971602114
0.155,0.00908394413326
0.156,0.0118348217419
0.157,0.00646157285155
0.158,0.00740762948505
0.159,0.0097070837916
0.16,0.0106062102196
0.161,0.00841843016678
0.162,0.00935780914482
0.163,0.0117367137578
0.164,0.00921361479016
0.165,0.00855266889174
0.166,0.00936263279751
0.167,0.012403120242
0.168,0.00782335613446
0.169,0.00690717856075
0.17,0.010977189275
0.171,0.00949827115257
0.172,0.00822045756139
0.173,0.0083085652899
0.174,0.00858170817347
0.175,0.00729189427559
0.176,0.00968036099908
0.177,0.00717303931095
0.178,0.0116799942554
0.179,0.00927481310881
0.18,0.0102133117398
0.181,0.00800179477204
0.182,0.0116054325121
0.183,0.00861662184469
0.184,0.0100675676498
0.185,0.00947287902287
0.186,0.00920553750461
0.187,0.00949361383273
0.188,0.0108675191293
0.189,0.00853302944456
0.19,0.00869395850685
0.191,0.00961355198937
0.192,0.0114297728502
0.193,0.00987664593456
0.194,0.011011149575
0.195,0.0102034697033
0.196,0.00908464191985
0.197,0.0108750811887
0.198,0.0110670982666
0.199,0.0132790006398
0.2,0.0099790785728
0.201,0.0101647019782
0.202,0.00811320938426
0.203,0.010200913857
0.204,0.00831298730962
0.205,0.00878671544141
0.206,0.00983414586255
0.207,0.011028472533
0.208,0.0105667041389
0.209,0.00893200110186
0.21,0.00712019820385
0.211,0.0108545370531
0.212,0.00947352812668
0.213,0.0100982905445
0.214,0.00762713205247
0.215,0.0123923654032
0.216,0.0102403063445
0.217,0.0112586934271
0.218,0.0126249149573
0.219,0.00755885038847
0.22,0.00892742086309
0.221,0.0102258597279
0.222,0.0128439306968
0.223,0.010616977229
0.224,0.00949694454665
0.225,0.00848053317387
0.226,0.00942354307636
0.227,0.00909540487242
0.228,0.0084893407012
0.229,0.00931587703865
0.23,0.0139545838291
0.231,0.0102474221451
0.232,0.00831152276914
0.233,0.00791599136205
0.234,0.0102864292272
0.235,0.00716034933144
0.236,0.0117210906405
0.237,0.0104406644064
0.238,0.00676368604959
0.239,0.0107534837604
0.24,0.0111434288179
0.241,0.0170493322953
0.242,0.009462128241
0.243,0.00991471587306
0.244,0.00759988592001
0.245,0.0111019916533
0.246,0.011595691898
0.247,0.0093561661008
0.248,0.00919257165599
0.249,0.00828436588846
0.25,0.00799269920489
0.251,0.0128749132331
0.252,0.00972568061577
0.253,0.00792531411554
0.254,0.00808544802565
0.255,0.00807002369634
0.256,0.0101290458945
0.257,0.0118317871816
0.258,0.0111791984947
0.259,0.0137038471977
0.26,0.0107710257909
0.261,0.0103102391664
0.262,0.0110163789176
0.263,0.00976857420697
0.264,0.00980038435059
0.265,0.0123528146967
0.266,0.0120149074804
0.267,0.0120486487079
0.268,0.0107566562553
0.269,0.00811240611829
0.27,0.0113874309972
0.271,0.0135800306458
0.272,0.00930791740316
0.273,0.0121199689891
0.274,0.00970404111748
0.275,0.00847036252853
0.276,0.0139531558007
0.277,0.0102376612465
0.278,0.00686394824695
0.279,0.0145164967705
0.28,0.0138197041141
0.281,0.00808118016809
0.282,0.0112366522958
0.283,0.00913579130014
0.284,0.0108129660109
0.285,0.00810297788543
0.286,0.0120291066263
0.287,0.0101169806774
0.288,0.0129302493329
0.289,0.00827639408229
0.29,0.0100137326025
0.291,0.0110659014815
0.292,0.010623431755
0.293,0.00919784562446
0.294,0.0127249783666
0.295,0.0122198011552
0.296,0.00911797340054
0.297,0.011539962279
0.298,0.010904899395
0.299,0.00842544454483


==> figures/best_beta/tables/BMS-POS_0.5_100_TOPK_SUM_RATIO_median.csv <==
beta,original_item_vec
0.001,0.0447346118786
0.002,0.0402178635802
0.003,0.0252485154793
0.004,0.0129423186069
0.005,0.0107280632324
0.006,0.0151105281799
0.007,0.00880306474364
0.008,0.00811582608399
0.009,0.00882659475678
0.01,0.00878724283826
0.011,0.0088872453941
0.012,0.00592428934289
0.013,0.0061561411103
0.014,0.00545936873843
0.015,0.00580461082778
0.016,0.00607297468454
0.017,0.00584619404066
0.018,0.00584619404066
0.019,0.00435913777918
0.02,0.00393539469771
0.021,0.00580461082778
0.022,0.00574538010505
0.023,0.0043309423324
0.024,0.00337432559128
0.025,0.00303435747039
0.026,0.00363335858077
0.027,0.00317492901441
0.028,0.00307330369904
0.029,0.00357209940863
0.03,0.00496321001308
0.031,0.00438976736525
0.032,0.00309805078183
0.033,0.00373599812085
0.034,0.0032795970039
0.035,0.00335038988826
0.036,0.00514009080151
0.037,0.00343497622861
0.038,0.00308425732585
0.039,0.00299520839681
0.04,0.0042410820236
0.041,0.00310433897499
0.042,0.00323517396185
0.043,0.00288932333768
0.044,0.00305991593294
0.045,0.00585045378441
0.046,0.00308080896185
0.047,0.0033217887516
0.048,0.00469261486196
0.049,0.00296843286461
0.05,0.00425021004594
0.051,0.00367413041388
0.052,0.00343517907354
0.053,0.00306153869247
0.054,0.00531311753606
0.055,0.00330982090009
0.056,0.00300961038761
0.057,0.00299987383045
0.058,0.00288932333768
0.059,0.00402728345593
0.06,0.00321062972401
0.061,0.00351449144542
0.062,0.00366743653083
0.063,0.00324267922466
0.064,0.0036270703876
0.065,0.0032473446583
0.066,0.00303577738498
0.067,0.0038856976872
0.068,0.0038524311169
0.069,0.00462243051242
0.07,0.00317269772007
0.071,0.0031664095269
0.072,0.00430010990139
0.073,0.00307776628773
0.074,0.00347392245725
0.075,0.00304449971744
0.076,0.00314287951376
0.077,0.00480600518391
0.078,0.00299216572269
0.079,0.00304003712873
0.08,0.00306275576211
0.081,0.00298263201048
0.082,0.00285179702362
0.083,0.00491168739809
0.084,0.00351023170167
0.085,0.00324612758866
0.086,0.0030820260315
0.087,0.00296924424438
0.088,0.00259763231271
0.089,0.00295687070299
0.09,0.00366824791059
0.091,0.00288932333768
0.092,0.00559588338363
0.093,0.00305991593294
0.094,0.00304774523649
0.095,0.00300778478314
0.096,0.00347087978314
0.097,0.00556525379756
0.098,0.00357088233898
0.099,0.00491554145197
0.1,0.00308385163596
0.101,0.00298628321941
0.102,0.00304693385673
0.103,0.00291001352165
0.104,0.00328345105777
0.105,0.00322543740469
0.106,0.00303963143886
0.107,0.00313719985541
0.108,0.00321468662282
0.109,0.00324369344936
0.11,0.00314571934293
0.111,0.00305991593294
0.112,0.00307289800916
0.113,0.00349806100521
0.114,0.00530459804855
0.115,0.00580461082778
0.116,0.00339542146513
0.117,0.00405710166223
0.118,0.00282055890273
0.119,0.00309602233242
0.12,0.00317817453347
0.121,0.00297796657684
0.122,0.00342889088037
0.123,0.00337351421152
0.124,0.00293070370562
0.125,0.00315890426409
0.126,0.00351854834424
0.127,0.00291691024964
0.128,0.00446238585408
0.129,0.00322624878446
0.13,0.00309764509194
0.131,0.00527477984224
0.132,0.00313618563071
0.133,0.00338142516421
0.134,0.00316539530219
0.135,0.00317168349536
0.136,0.00290230541389
0.137,0.00322138050587
0.138,0.00324917026277
0.139,0.00391389313399
0.14,0.00311792958603
0.141,0.00315525305515
0.142,0.0039179500328
0.143,0.0033193546123
0.144,0.00307026102492
0.145,0.00498876847563
0.146,0.00343558476343
0.147,0.00428692498024
0.148,0.00307269516421
0.149,0.00339055318655
0.15,0.00361043710245
0.151,0.0030497736859
0.152,0.00333477082781
0.153,0.00465245156367
0.154,0.00490783334422
0.155,0.00334288462545
0.156,0.00592733201701
0.157,0.00294186017736
0.158,0.0037591224441
0.159,0.00522244584751
0.16,0.00434716992767
0.161,0.00299581693163
0.162,0.00452912183963
0.163,0.0040668382194
0.164,0.00312705760837
0.165,0.00291528749011
0.166,0.00375831106434
0.167,0.00592043528901
0.168,0.00319440212873
0.169,0.00314511080811
0.17,0.00587094112345
0.171,0.0043319565571
0.172,0.00385283680678
0.173,0.00306904395528
0.174,0.00309419672795
0.175,0.00334045048616
0.176,0.00299358563728
0.177,0.00296843286461
0.178,0.00338264223385
0.179,0.00345242089351
0.18,0.00318567979628
0.181,0.00319886471744
0.182,0.00335586670166
0.183,0.00342219699733
0.184,0.00376480210244
0.185,0.0038767725098
0.186,0.00466766493424
0.187,0.00333111961888
0.188,0.00321590369247
0.189,0.00342300837709
0.19,0.00483521485539
0.191,0.00331996314713
0.192,0.00348041349535
0.193,0.00350110367933
0.194,0.00309155974372
0.195,0.0033629662746
0.196,0.00313496856107
0.197,0.00377413296973
0.198,0.00332260013136
0.199,0.00366520523648
0.2,0.0043076151642
0.201,0.00370597706959
0.202,0.00340110112347
0.203,0.00320718136001
0.204,0.0031207694152
0.205,0.00314957339681
0.206,0.0035858928646
0.207,0.00470539409324
0.208,0.00503846548613
0.209,0.0033516069579
0.21,0.0031962277332
0.211,0.005052664632
0.212,0.00370820836394
0.213,0.00474251471742
0.214,0.00293029801573
0.215,0.00299845391586
0.216,0.00338913327196
0.217,0.0045041719119
0.218,0.00538431611031
0.219,0.00298324054529
0.22,0.00296234751639
0.221,0.00466502795
0.222,0.00361429115633
0.223,0.00348913582781
0.224,0.0033173261629
0.225,0.00417049198418
0.226,0.00521027515105
0.227,0.00422951986197
0.228,0.00415548145855
0.229,0.0028988570499
0.23,0.00428185385671
0.231,0.00372261035475
0.232,0.00293516629431
0.233,0.00328730511165
0.234,0.00327026613662
0.235,0.00340454948748
0.236,0.00589142846247
0.237,0.00306153869247
0.238,0.00306478421152
0.239,0.00392362969115
0.24,0.0031073816491
0.241,0.00591252433632
0.242,0.00323537680679
0.243,0.0036846783508
0.244,0.00332239728643
0.245,0.0059184068396
0.246,0.0044739480157
0.247,0.00349684393556
0.248,0.00354106413267
0.249,0.00313212873189
0.25,0.00336438618918
0.251,0.0060916364191
0.252,0.00319034522992
0.253,0.00312279786461
0.254,0.00346702572925
0.255,0.00349136712216
0.256,0.00400720180678
0.257,0.00386155913924
0.258,0.00462953008535
0.259,0.00612287454
0.26,0.00379664875817
0.261,0.00483095511163
0.262,0.00482588398811
0.263,0.00551109419836
0.264,0.00369522628774
0.265,0.0038946228646
0.266,0.0044530549868
0.267,0.00550602307483
0.268,0.00554517214842
0.269,0.00335566385673
0.27,0.00336215489483
0.271,0.00394533409982
0.272,0.00409807634029
0.273,0.0034662143495
0.274,0.00438571046644
0.275,0.00333132246382
0.276,0.00480458526932
0.277,0.00446258869902
0.278,0.00326986044674
0.279,0.00500357615631
0.28,0.00595167340991
0.281,0.00340678078182
0.282,0.00471005952687
0.283,0.003557088883
0.284,0.00572712406038
0.285,0.00334775290403
0.286,0.00440173521676
0.287,0.00386825302229
0.288,0.00374593752294
0.289,0.00347655944148
0.29,0.00328588519706
0.291,0.00610279289085
0.292,0.0055699192312
0.293,0.00330008434293
0.294,0.00517518297628
0.295,0.00388326354792
0.296,0.00402525500652
0.297,0.00496625268719
0.298,0.00341347466487
0.299,0.00376703339679


==> figures/best_beta/tables/BMS-POS_0.5_100_TOPK_SUM_RATIO_std.csv <==
beta,original_item_vec
0.001,0.174669728244
0.002,0.104898140155
0.003,0.0590027021829
0.004,0.0438587111004
0.005,0.0447546910832
0.006,0.043879373252
0.007,0.0293182548216
0.008,0.0331219188007
0.009,0.0226658007884
0.01,0.0246249277232
0.011,0.0243976604933
0.012,0.0331179472243
0.013,0.0290986104719
0.014,0.0221088434524
0.015,0.0309751422388
0.016,0.0229357143373
0.017,0.0155374932319
0.018,0.0198517768523
0.019,0.0177774245227
0.02,0.0165731415606
0.021,0.0138456589413
0.022,0.0254265819908
0.023,0.0145531901774
0.024,0.0173098825529
0.025,0.0207457243664
0.026,0.0111219809638
0.027,0.0143901675896
0.028,0.0120696750979
0.029,0.0237965098662
0.03,0.027580321682
0.031,0.0181997867376
0.032,0.022126896329
0.033,0.0185190753947
0.034,0.0166278072108
0.035,0.0251533425969
0.036,0.00973262995488
0.037,0.0174242419137
0.038,0.0208563037929
0.039,0.0250656254838
0.04,0.0176935797105
0.041,0.0208079320525
0.042,0.0182104694442
0.043,0.0206749242523
0.044,0.0243104498355
0.045,0.0289848814736
0.046,0.0201086316508
0.047,0.0121460313482
0.048,0.023628868464
0.049,0.017408671937
0.05,0.0172546481472
0.051,0.0104812514264
0.052,0.00730651384923
0.053,0.0112072299401
0.054,0.0194508712807
0.055,0.0157032904329
0.056,0.0161354172514
0.057,0.0109533496917
0.058,0.01184710232
0.059,0.0214418220796
0.06,0.0206981637551
0.061,0.0154277720342
0.062,0.0191300452257
0.063,0.00934204748224
0.064,0.00838332722109
0.065,0.0157504650567
0.066,0.0179844745326
0.067,0.0168847564581
0.068,0.0232954363383
0.069,0.025855058447
0.07,0.0176199093528
0.071,0.0189393661709
0.072,0.0199358679632
0.073,0.00797739309167
0.074,0.0277887077062
0.075,0.0206543267399
0.076,0.00965657345884
0.077,0.0201035432227
0.078,0.0194945170246
0.079,0.00981552868676
0.08,0.0152683532652
0.081,0.0112927080015
0.082,0.026616045238
0.083,0.0195799626459
0.084,0.0121737617911
0.085,0.0197968835487
0.086,0.0158255104439
0.087,0.0278547044621
0.088,0.018823802968
0.089,0.0110339794423
0.09,0.0155594426249
0.091,0.0152878632632
0.092,0.01507050952
0.093,0.0198700896484
0.094,0.0224670079635
0.095,0.0225389026565
0.096,0.0212789828942
0.097,0.0243508267851
0.098,0.0161696268762
0.099,0.0184469057627
0.1,0.0126092275567
0.101,0.0176317327796
0.102,0.0210757594294
0.103,0.0194146358794
0.104,0.0127487689859
0.105,0.017599460546
0.106,0.0163343334483
0.107,0.0215634579003
0.108,0.0218448779707
0.109,0.0166690497081
0.11,0.021477085127
0.111,0.0119412541777
0.112,0.0162178322545
0.113,0.0148961280773
0.114,0.0112857003612
0.115,0.0130764480752
0.116,0.0193150138928
0.117,0.00964467254383
0.118,0.0116248527726
0.119,0.0226848912401
0.12,0.019684176514
0.121,0.0199182863378
0.122,0.0113915924
0.123,0.017046882416
0.124,0.0115083570824
0.125,0.0102117829448
0.126,0.0103487807367
0.127,0.0147020635545
0.128,0.0159626996865
0.129,0.0205878158352
0.13,0.019819903759
0.131,0.0166479549466
0.132,0.0129712874812
0.133,0.0127108210496
0.134,0.0138545069753
0.135,0.0140730668384
0.136,0.0152043435548
0.137,0.0111431572557
0.138,0.0155589860392
0.139,0.0101485893119
0.14,0.0142298624562
0.141,0.0253746904927
0.142,0.011867820392
0.143,0.0183987473116
0.144,0.0197718643816
0.145,0.0153124626033
0.146,0.0209398200601
0.147,0.0164773090909
0.148,0.0136969973426
0.149,0.00922277125609
0.15,0.0120451417045
0.151,0.0183410698832
0.152,0.00969445281946
0.153,0.0218337926249
0.154,0.0244503486777
0.155,0.0185016985161
0.156,0.0205493347361
0.157,0.0133308910598
0.158,0.00940003449615
0.159,0.0154357500951
0.16,0.0191596055144
0.161,0.0153965740792
0.162,0.0149690426474
0.163,0.022085310961
0.164,0.0198126949801
0.165,0.0158547495829
0.166,0.0160559758229
0.167,0.0203220245004
0.168,0.0102172847635
0.169,0.00928422535923
0.17,0.0133056228597
0.171,0.0160931753467
0.172,0.0140266488636
0.173,0.0149770090416
0.174,0.0188867120583
0.175,0.00921341645661
0.176,0.0167638712837
0.177,0.0154464660362
0.178,0.0198300142301
0.179,0.0182617951427
0.18,0.0223202966819
0.181,0.0134618093891
0.182,0.0196541917848
0.183,0.0121352079165
0.184,0.0172113652446
0.185,0.0166299931417
0.186,0.0153440167153
0.187,0.0109557508687
0.188,0.0220816835748
0.189,0.0154268147357
0.19,0.0123931917875
0.191,0.0167714537577
0.192,0.0188618510459
0.193,0.0162039745562
0.194,0.0235661147013
0.195,0.0155329191852
0.196,0.0168887217728
0.197,0.0175536479639
0.198,0.0219092027092
0.199,0.0278229057927
0.2,0.0125469173596
0.201,0.0227668696187
0.202,0.0151769233959
0.203,0.0163905760904
0.204,0.0163547086829
0.205,0.0113106149951
0.206,0.0173557213146
0.207,0.0206647731711
0.208,0.0210119219848
0.209,0.0154697932868
0.21,0.00942605229538
0.211,0.0147490297825
0.212,0.016459110102
0.213,0.0156699058005
0.214,0.0147853430016
0.215,0.0252249853376
0.216,0.0173488373574
0.217,0.0146413559379
0.218,0.0205820288594
0.219,0.0116927478051
0.22,0.0126101876709
0.221,0.0177235071285
0.222,0.0243776937534
0.223,0.020857247346
0.224,0.0167504405597
0.225,0.011725638787
0.226,0.0117459404203
0.227,0.0152401467735
0.228,0.0111334220396
0.229,0.0194881022974
0.23,0.0280930484631
0.231,0.0208271880695
0.232,0.0137261838496
0.233,0.00997814079477
0.234,0.0219753062546
0.235,0.0108377606058
0.236,0.019786253841
0.237,0.0213855317931
0.238,0.0140572583007
0.239,0.0198624080461
0.24,0.0232815638911
0.241,0.0324229777166
0.242,0.0171860440214
0.243,0.0200522320352
0.244,0.0106105038208
0.245,0.0171766515676
0.246,0.0212679344224
0.247,0.0125531841206
0.248,0.0158060704251
0.249,0.0156079125489
0.25,0.0100119884119
0.251,0.0156182567889
0.252,0.0175817966274
0.253,0.012230734688
0.254,0.0113545270661
0.255,0.0106476705841
0.256,0.0167712356497
0.257,0.0241768652864
0.258,0.0198953265084
0.259,0.0212953980472
0.26,0.0182371787836
0.261,0.0192097614808
0.262,0.0151543406889
0.263,0.0153657062002
0.264,0.0163739783683
0.265,0.0251950940752
0.266,0.0205526518948
0.267,0.0227202117461
0.268,0.0187130188451
0.269,0.0154759748577
0.27,0.0237204762868
0.271,0.0240489197303
0.272,0.0121561825803
0.273,0.0231107525822
0.274,0.0122403231734
0.275,0.0108780387938
0.276,0.0230518662143
0.277,0.0179410052552
0.278,0.00844028534522
0.279,0.0271673131826
0.28,0.0234532426317
0.281,0.0122788476519
0.282,0.0223454860706
0.283,0.0131080771732
0.284,0.0126161640444
0.285,0.0149016384898
0.286,0.0205377480601
0.287,0.0168803892855
0.288,0.0247829449848
0.289,0.0149468786056
0.29,0.0197529664737
0.291,0.0164168967621
0.292,0.0184452444631
0.293,0.0170468736961
0.294,0.0209864450255
0.295,0.0225231902715
0.296,0.0158069574072
0.297,0.018058483947
0.298,0.0230038113626
0.299,0.0102494097869


==> figures/best_beta/tables/BMS-POS_0.5_200_FNR_ALL.csv <==
beta,original_item_vec_avg,original_item_vec_std
0.001,0.31565,0.262545479466
0.002,0.2354,0.211024054352
0.003,0.1601,0.127439785742
0.004,0.12175,0.0980192080743
0.005,0.10245,0.0837881377058
0.006,0.0842,0.0458572664786
0.007,0.0869,0.0571184309266
0.008,0.07915,0.0445349425857
0.009,0.0748,0.0436926825115
0.01,0.0699,0.0283376110853
0.011,0.0706,0.0273240930427
0.012,0.06485,0.0281092295853
0.013,0.06305,0.0261492897329
0.014,0.0678,0.0286067026122
0.015,0.06415,0.0214270550209
0.016,0.06265,0.0188488806838
0.017,0.0596,0.0192757763931
0.018,0.0627,0.0251402128676
0.019,0.05995,0.0197137981724
0.02,0.05995,0.020393787428
0.021,0.0594,0.0171487844491
0.022,0.06175,0.0202306772756
0.023,0.062,0.0183814794801
0.024,0.05855,0.0179828060416
0.025,0.06,0.0151590890161
0.026,0.05565,0.0148843182341
0.027,0.061,0.0178518029534
0.028,0.0602,0.0159056561949
0.029,0.05625,0.0139511231943
0.03,0.06,0.0179505493571
0.031,0.05695,0.0157135822353
0.032,0.0587,0.0151360830501
0.033,0.0566,0.0153885698104
0.034,0.0557,0.0140529302455
0.035,0.0588,0.0149091525005
0.036,0.05835,0.0145826623222
0.037,0.05555,0.014388108867
0.038,0.06045,0.0147726029521
0.039,0.05985,0.0156582020976
0.04,0.05705,0.0156200951898
0.041,0.05885,0.012590179755
0.042,0.0599,0.0165599614502
0.043,0.05795,0.0168039046689
0.044,0.05935,0.0144364682718
0.045,0.0573,0.0152159538815
0.046,0.05785,0.0158791999137
0.047,0.05785,0.0156710986639
0.048,0.0552,0.0148718430994
0.049,0.05745,0.0148306092153
0.05,0.0589,0.0150852794659
0.051,0.0591,0.0145362660372
0.052,0.06155,0.0171401678386
0.053,0.05815,0.0162159511194
0.054,0.0597,0.0133866358807
0.055,0.05815,0.0121990022775
0.056,0.0613,0.0135702437396
0.057,0.0575,0.0133048939124
0.058,0.0598,0.0142651655965
0.059,0.05785,0.0164109934821
0.06,0.05875,0.0127401179767
0.061,0.06005,0.0140434930473
0.062,0.0609,0.0153639352072
0.063,0.0567,0.0153448573296
0.064,0.05785,0.0143592964291
0.065,0.05975,0.015608450832
0.066,0.06035,0.0125580470398
0.067,0.06005,0.0147623428925
0.068,0.05935,0.0123430551364
0.069,0.0607,0.013817351118
0.07,0.0585,0.0140435829553
0.071,0.06165,0.014806069599
0.072,0.0612,0.0138556774638
0.073,0.0595,0.0140615529984
0.074,0.0595,0.0135493859118
0.075,0.0621,0.0129719978135
0.076,0.0611,0.0152517592958
0.077,0.0625,0.0146938453411
0.078,0.0598,0.0135572113577
0.079,0.061,0.0150084151479
0.08,0.06005,0.0130169857952
0.081,0.06125,0.0149134709629
0.082,0.0606,0.014289220349
0.083,0.0611,0.0139185944954
0.084,0.06055,0.0142292734257
0.085,0.05815,0.014348740838
0.086,0.06105,0.0138223760913
0.087,0.05945,0.0138150664351
0.088,0.0606,0.0138221020489
0.089,0.06325,0.0123373253163
0.09,0.0617,0.0143586808994
0.091,0.05925,0.0132645003561
0.092,0.063,0.0156347191994
0.093,0.06265,0.0151833075541
0.094,0.06325,0.0155110745709
0.095,0.0626,0.0142573744874
0.096,0.0638,0.0161608080606
0.097,0.0649,0.0161273342215
0.098,0.0609,0.0141131788829
0.099,0.06175,0.0145535409971
0.1,0.0632,0.0158834136219
0.101,0.0624,0.0169145206879
0.102,0.0606,0.0136010991832
0.103,0.0633,0.0127370453101
0.104,0.06195,0.0144406657839
0.105,0.06195,0.0128883119864
0.106,0.0634,0.0148881350631
0.107,0.0615,0.0138989862286
0.108,0.06435,0.0141716568751
0.109,0.06305,0.0136310511537
0.11,0.06445,0.0154052168784
0.111,0.0662,0.0149091525005
0.112,0.06305,0.0134820306896
0.113,0.06355,0.0142540974084
0.114,0.06415,0.0131244047484
0.115,0.06555,0.0172312700248
0.116,0.06115,0.0145097494218
0.117,0.06405,0.0150369074566
0.118,0.06305,0.0163746385572
0.119,0.06435,0.0174317572728
0.12,0.0646,0.0149524498854
0.121,0.0649,0.0164835393865
0.122,0.06325,0.0156730322336
0.123,0.06645,0.0160538078808
0.124,0.0626,0.0149996632959
0.125,0.06695,0.0148544283096
0.126,0.06635,0.0147855888068
0.127,0.0667,0.0170296829392
0.128,0.0636,0.0134103834337
0.129,0.066,0.0153741222957
0.13,0.06625,0.0138603241614
0.131,0.06505,0.014555623024
0.132,0.0676,0.013934913641
0.133,0.06525,0.0143085585747
0.134,0.0648,0.014140707053
0.135,0.06535,0.0133381620044
0.136,0.0692,0.0155978501497
0.137,0.0684,0.013463005803
0.138,0.0672,0.0144130972985
0.139,0.0676,0.0155453068692
0.14,0.06815,0.0137740606749
0.141,0.0647,0.0146993437633
0.142,0.06675,0.0155436011064
0.143,0.068,0.0150755672289
0.144,0.06785,0.0141466882301
0.145,0.0657,0.0135776851986
0.146,0.06805,0.0160632430654
0.147,0.0673,0.0131889914303
0.148,0.0651,0.0136696227402
0.149,0.0685,0.0143636043984
0.15,0.06725,0.015148673976
0.151,0.0687,0.0161842297601
0.152,0.06605,0.0145868177655
0.153,0.07035,0.0142533887518
0.154,0.06785,0.0140211780655
0.155,0.0677,0.0148972914629
0.156,0.0687,0.0159326232884
0.157,0.07135,0.0165580551974
0.158,0.07075,0.0144665235295
0.159,0.06715,0.0151633362977
0.16,0.0688,0.015685031145
0.161,0.071,0.0158273513421
0.162,0.06655,0.0159179556832
0.163,0.0725,0.0153823327755
0.164,0.07015,0.0148639452598
0.165,0.0685,0.0147795244658
0.166,0.0712,0.0149936013288
0.167,0.07135,0.0137410209434
0.168,0.0724,0.0172544826557
0.169,0.07045,0.0145660286942
0.17,0.0695,0.0140615529984
0.171,0.06825,0.0164128398862
0.172,0.0692,0.0147319483786
0.173,0.0689,0.016569108411
0.174,0.0721,0.0142874529966
0.175,0.0698,0.017363028177
0.176,0.07025,0.0152649165333
0.177,0.07115,0.0162034882141
0.178,0.07075,0.0159920276855
0.179,0.07105,0.0156717432136
0.18,0.0725,0.0168849344121
0.181,0.0735,0.0140974243654
0.182,0.07305,0.0160002367407
0.183,0.0712,0.0159563799342
0.184,0.0701,0.0150584718932
0.185,0.0747,0.0163426071384
0.186,0.0739,0.0182100538331
0.187,0.0733,0.0145161004308
0.188,0.07285,0.0150965746332
0.189,0.07585,0.0169975488429
0.19,0.07275,0.0151319950016
0.191,0.07375,0.0179276745606
0.192,0.07375,0.013509723397
0.193,0.0718,0.0145386979257
0.194,0.07405,0.0152867375013
0.195,0.07345,0.014524361284
0.196,0.0743,0.0156350422275
0.197,0.07335,0.0156032727725
0.198,0.0747,0.0176786694504
0.199,0.072,0.0160176670138
0.2,0.07405,0.014136688424
0.201,0.0716,0.0143174683164
0.202,0.07885,0.0168752852576
0.203,0.07365,0.0162034882141
0.204,0.07475,0.0165964429681
0.205,0.0772,0.0148446500923
0.206,0.0746,0.0163095064303
0.207,0.07805,0.0167858616554
0.208,0.0769,0.0169785961514
0.209,0.0764,0.0156682784471
0.21,0.07695,0.0163900530318
0.211,0.0768,0.0173280877844
0.212,0.0769,0.0168741629048
0.213,0.0773,0.0156576376303
0.214,0.07415,0.0136525240942
0.215,0.07555,0.0162352497158
0.216,0.07585,0.0151932833379
0.217,0.0748,0.0144934677031
0.218,0.0774,0.0173857017765
0.219,0.07855,0.0176282458147
0.22,0.0779,0.0163327148924
0.221,0.08155,0.0174033405594
0.222,0.07875,0.0162892881702
0.223,0.07975,0.0154294582477
0.224,0.0797,0.0151727427057
0.225,0.0802,0.0170548728189
0.226,0.081,0.0166059500107
0.227,0.07835,0.0153914412791
0.228,0.07845,0.0153691117492
0.229,0.07925,0.0159920276855
0.23,0.0774,0.0172251871022
0.231,0.0803,0.0173761127105
0.232,0.0821,0.0150618254491
0.233,0.08275,0.0165048967328
0.234,0.0795,0.0168998834495
0.235,0.0803,0.0187732347621
0.236,0.0797,0.0160777781268
0.237,0.0809,0.012580648921
0.238,0.08325,0.0161804065325
0.239,0.08185,0.0177191188189
0.24,0.08415,0.0184918081781
0.241,0.08355,0.0157681272948
0.242,0.08125,0.0173696443675
0.243,0.0829,0.0175979222832
0.244,0.07995,0.0148646248088
0.245,0.08335,0.0171749024081
0.246,0.08445,0.0163437659941
0.247,0.083,0.0156185592786
0.248,0.08175,0.0173405433722
0.249,0.0841,0.0151320784422
0.25,0.0806,0.0165797734873
0.251,0.08485,0.017900609436
0.252,0.0803,0.0156962969319
0.253,0.0828,0.0178704654487
0.254,0.08195,0.0182144215257
0.255,0.08555,0.0176368387419
0.256,0.0834,0.0188545737023
0.257,0.0843,0.0178662256843
0.258,0.08425,0.0171501833191
0.259,0.08285,0.0155091208095
0.26,0.08595,0.0154183250541
0.261,0.084,0.0170412452715
0.262,0.08685,0.0166007027964
0.263,0.0891,0.0180680531728
0.264,0.0833,0.0168057830354
0.265,0.0889,0.0187430795309
0.266,0.08785,0.0163955986949
0.267,0.08855,0.0171342736448
0.268,0.08945,0.0173481143271
0.269,0.0872,0.0165956060876
0.27,0.08475,0.0173259745452
0.271,0.0896,0.0171546736571
0.272,0.08745,0.0177025792791
0.273,0.0914,0.0150601487645
0.274,0.09075,0.0165812203618
0.275,0.08725,0.0182487719249
0.276,0.0888,0.0179381653961
0.277,0.08835,0.0169231029702
0.278,0.0929,0.0190053155775
0.279,0.09165,0.0158601049584
0.28,0.08975,0.0187403173652
0.281,0.08805,0.016405453023
0.282,0.08785,0.0174693815841
0.283,0.08655,0.0178191674124
0.284,0.09275,0.0176723118482
0.285,0.09035,0.0158791999137
0.286,0.0895,0.0181811868577
0.287,0.09055,0.0166802217605
0.288,0.0915,0.0160884549861
0.289,0.0897,0.0189606184104
0.29,0.0947,0.0187597785949
0.291,0.0925,0.0184705607972
0.292,0.092,0.0187217801105
0.293,0.0954,0.0177052180861
0.294,0.0951,0.0189760614747
0.295,0.0922,0.0174703211537
0.296,0.0933,0.0181772974178
0.297,0.0953,0.017068193587
0.298,0.09255,0.0165830478124
0.299,0.0943,0.0183404944692


==> figures/best_beta/tables/BMS-POS_0.5_200_FNR_avg.csv <==
beta,original_item_vec
0.001,0.31565
0.002,0.2354
0.003,0.1601
0.004,0.12175
0.005,0.10245
0.006,0.0842
0.007,0.0869
0.008,0.07915
0.009,0.0748
0.01,0.0699
0.011,0.0706
0.012,0.06485
0.013,0.06305
0.014,0.0678
0.015,0.06415
0.016,0.06265
0.017,0.0596
0.018,0.0627
0.019,0.05995
0.02,0.05995
0.021,0.0594
0.022,0.06175
0.023,0.062
0.024,0.05855
0.025,0.06
0.026,0.05565
0.027,0.061
0.028,0.0602
0.029,0.05625
0.03,0.06
0.031,0.05695
0.032,0.0587
0.033,0.0566
0.034,0.0557
0.035,0.0588
0.036,0.05835
0.037,0.05555
0.038,0.06045
0.039,0.05985
0.04,0.05705
0.041,0.05885
0.042,0.0599
0.043,0.05795
0.044,0.05935
0.045,0.0573
0.046,0.05785
0.047,0.05785
0.048,0.0552
0.049,0.05745
0.05,0.0589
0.051,0.0591
0.052,0.06155
0.053,0.05815
0.054,0.0597
0.055,0.05815
0.056,0.0613
0.057,0.0575
0.058,0.0598
0.059,0.05785
0.06,0.05875
0.061,0.06005
0.062,0.0609
0.063,0.0567
0.064,0.05785
0.065,0.05975
0.066,0.06035
0.067,0.06005
0.068,0.05935
0.069,0.0607
0.07,0.0585
0.071,0.06165
0.072,0.0612
0.073,0.0595
0.074,0.0595
0.075,0.0621
0.076,0.0611
0.077,0.0625
0.078,0.0598
0.079,0.061
0.08,0.06005
0.081,0.06125
0.082,0.0606
0.083,0.0611
0.084,0.06055
0.085,0.05815
0.086,0.06105
0.087,0.05945
0.088,0.0606
0.089,0.06325
0.09,0.0617
0.091,0.05925
0.092,0.063
0.093,0.06265
0.094,0.06325
0.095,0.0626
0.096,0.0638
0.097,0.0649
0.098,0.0609
0.099,0.06175
0.1,0.0632
0.101,0.0624
0.102,0.0606
0.103,0.0633
0.104,0.06195
0.105,0.06195
0.106,0.0634
0.107,0.0615
0.108,0.06435
0.109,0.06305
0.11,0.06445
0.111,0.0662
0.112,0.06305
0.113,0.06355
0.114,0.06415
0.115,0.06555
0.116,0.06115
0.117,0.06405
0.118,0.06305
0.119,0.06435
0.12,0.0646
0.121,0.0649
0.122,0.06325
0.123,0.06645
0.124,0.0626
0.125,0.06695
0.126,0.06635
0.127,0.0667
0.128,0.0636
0.129,0.066
0.13,0.06625
0.131,0.06505
0.132,0.0676
0.133,0.06525
0.134,0.0648
0.135,0.06535
0.136,0.0692
0.137,0.0684
0.138,0.0672
0.139,0.0676
0.14,0.06815
0.141,0.0647
0.142,0.06675
0.143,0.068
0.144,0.06785
0.145,0.0657
0.146,0.06805
0.147,0.0673
0.148,0.0651
0.149,0.0685
0.15,0.06725
0.151,0.0687
0.152,0.06605
0.153,0.07035
0.154,0.06785
0.155,0.0677
0.156,0.0687
0.157,0.07135
0.158,0.07075
0.159,0.06715
0.16,0.0688
0.161,0.071
0.162,0.06655
0.163,0.0725
0.164,0.07015
0.165,0.0685
0.166,0.0712
0.167,0.07135
0.168,0.0724
0.169,0.07045
0.17,0.0695
0.171,0.06825
0.172,0.0692
0.173,0.0689
0.174,0.0721
0.175,0.0698
0.176,0.07025
0.177,0.07115
0.178,0.07075
0.179,0.07105
0.18,0.0725
0.181,0.0735
0.182,0.07305
0.183,0.0712
0.184,0.0701
0.185,0.0747
0.186,0.0739
0.187,0.0733
0.188,0.07285
0.189,0.07585
0.19,0.07275
0.191,0.07375
0.192,0.07375
0.193,0.0718
0.194,0.07405
0.195,0.07345
0.196,0.0743
0.197,0.07335
0.198,0.0747
0.199,0.072
0.2,0.07405
0.201,0.0716
0.202,0.07885
0.203,0.07365
0.204,0.07475
0.205,0.0772
0.206,0.0746
0.207,0.07805
0.208,0.0769
0.209,0.0764
0.21,0.07695
0.211,0.0768
0.212,0.0769
0.213,0.0773
0.214,0.07415
0.215,0.07555
0.216,0.07585
0.217,0.0748
0.218,0.0774
0.219,0.07855
0.22,0.0779
0.221,0.08155
0.222,0.07875
0.223,0.07975
0.224,0.0797
0.225,0.0802
0.226,0.081
0.227,0.07835
0.228,0.07845
0.229,0.07925
0.23,0.0774
0.231,0.0803
0.232,0.0821
0.233,0.08275
0.234,0.0795
0.235,0.0803
0.236,0.0797
0.237,0.0809
0.238,0.08325
0.239,0.08185
0.24,0.08415
0.241,0.08355
0.242,0.08125
0.243,0.0829
0.244,0.07995
0.245,0.08335
0.246,0.08445
0.247,0.083
0.248,0.08175
0.249,0.0841
0.25,0.0806
0.251,0.08485
0.252,0.0803
0.253,0.0828
0.254,0.08195
0.255,0.08555
0.256,0.0834
0.257,0.0843
0.258,0.08425
0.259,0.08285
0.26,0.08595
0.261,0.084
0.262,0.08685
0.263,0.0891
0.264,0.0833
0.265,0.0889
0.266,0.08785
0.267,0.08855
0.268,0.08945
0.269,0.0872
0.27,0.08475
0.271,0.0896
0.272,0.08745
0.273,0.0914
0.274,0.09075
0.275,0.08725
0.276,0.0888
0.277,0.08835
0.278,0.0929
0.279,0.09165
0.28,0.08975
0.281,0.08805
0.282,0.08785
0.283,0.08655
0.284,0.09275
0.285,0.09035
0.286,0.0895
0.287,0.09055
0.288,0.0915
0.289,0.0897
0.29,0.0947
0.291,0.0925
0.292,0.092
0.293,0.0954
0.294,0.0951
0.295,0.0922
0.296,0.0933
0.297,0.0953
0.298,0.09255
0.299,0.0943


==> figures/best_beta/tables/BMS-POS_0.5_200_FNR_median.csv <==
beta,original_item_vec
0.001,0.215
0.002,0.1575
0.003,0.1325
0.004,0.095
0.005,0.0825
0.006,0.08
0.007,0.065
0.008,0.07
0.009,0.065
0.01,0.06
0.011,0.065
0.012,0.06
0.013,0.055
0.014,0.06
0.015,0.06
0.016,0.06
0.017,0.055
0.018,0.06
0.019,0.055
0.02,0.055
0.021,0.055
0.022,0.06
0.023,0.06
0.024,0.055
0.025,0.06
0.026,0.055
0.027,0.06
0.028,0.06
0.029,0.055
0.03,0.055
0.031,0.055
0.032,0.055
0.033,0.055
0.034,0.055
0.035,0.055
0.036,0.055
0.037,0.055
0.038,0.06
0.039,0.06
0.04,0.055
0.041,0.06
0.042,0.055
0.043,0.055
0.044,0.06
0.045,0.06
0.046,0.06
0.047,0.055
0.048,0.055
0.049,0.0575
0.05,0.06
0.051,0.0575
0.052,0.06
0.053,0.055
0.054,0.0575
0.055,0.055
0.056,0.06
0.057,0.055
0.058,0.06
0.059,0.055
0.06,0.06
0.061,0.06
0.062,0.055
0.063,0.055
0.064,0.055
0.065,0.06
0.066,0.06
0.067,0.06
0.068,0.06
0.069,0.06
0.07,0.055
0.071,0.06
0.072,0.06
0.073,0.055
0.074,0.06
0.075,0.06
0.076,0.06
0.077,0.06
0.078,0.06
0.079,0.06
0.08,0.06
0.081,0.06
0.082,0.06
0.083,0.06
0.084,0.06
0.085,0.06
0.086,0.06
0.087,0.06
0.088,0.06
0.089,0.065
0.09,0.06
0.091,0.06
0.092,0.06
0.093,0.06
0.094,0.06
0.095,0.0625
0.096,0.065
0.097,0.065
0.098,0.06
0.099,0.06
0.1,0.065
0.101,0.06
0.102,0.06
0.103,0.065
0.104,0.06
0.105,0.06
0.106,0.06
0.107,0.06
0.108,0.065
0.109,0.0625
0.11,0.065
0.111,0.065
0.112,0.06
0.113,0.0625
0.114,0.065
0.115,0.065
0.116,0.06
0.117,0.065
0.118,0.06
0.119,0.06
0.12,0.065
0.121,0.065
0.122,0.06
0.123,0.065
0.124,0.06
0.125,0.065
0.126,0.065
0.127,0.065
0.128,0.065
0.129,0.065
0.13,0.07
0.131,0.065
0.132,0.065
0.133,0.065
0.134,0.065
0.135,0.065
0.136,0.07
0.137,0.065
0.138,0.065
0.139,0.0675
0.14,0.07
0.141,0.065
0.142,0.065
0.143,0.065
0.144,0.065
0.145,0.065
0.146,0.07
0.147,0.065
0.148,0.065
0.149,0.0675
0.15,0.065
0.151,0.07
0.152,0.065
0.153,0.07
0.154,0.07
0.155,0.065
0.156,0.07
0.157,0.07
0.158,0.07
0.159,0.065
0.16,0.07
0.161,0.07
0.162,0.065
0.163,0.075
0.164,0.07
0.165,0.07
0.166,0.07
0.167,0.07
0.168,0.07
0.169,0.07
0.17,0.07
0.171,0.07
0.172,0.07
0.173,0.07
0.174,0.075
0.175,0.07
0.176,0.07
0.177,0.07
0.178,0.07
0.179,0.07
0.18,0.07
0.181,0.075
0.182,0.075
0.183,0.07
0.184,0.07
0.185,0.07
0.186,0.0725
0.187,0.07
0.188,0.075
0.189,0.075
0.19,0.07
0.191,0.075
0.192,0.075
0.193,0.075
0.194,0.075
0.195,0.075
0.196,0.0725
0.197,0.07
0.198,0.0725
0.199,0.07
0.2,0.075
0.201,0.07
0.202,0.08
0.203,0.0725
0.204,0.075
0.205,0.075
0.206,0.0725
0.207,0.075
0.208,0.0775
0.209,0.075
0.21,0.075
0.211,0.075
0.212,0.08
0.213,0.075
0.214,0.075
0.215,0.075
0.216,0.075
0.217,0.075
0.218,0.08
0.219,0.0775
0.22,0.075
0.221,0.08
0.222,0.075
0.223,0.08
0.224,0.08
0.225,0.08
0.226,0.08
0.227,0.08
0.228,0.08
0.229,0.08
0.23,0.075
0.231,0.08
0.232,0.085
0.233,0.08
0.234,0.0775
0.235,0.08
0.236,0.08
0.237,0.08
0.238,0.085
0.239,0.08
0.24,0.085
0.241,0.085
0.242,0.08
0.243,0.085
0.244,0.08
0.245,0.0825
0.246,0.085
0.247,0.085
0.248,0.08
0.249,0.085
0.25,0.08
0.251,0.085
0.252,0.08
0.253,0.085
0.254,0.08
0.255,0.085
0.256,0.085
0.257,0.0825
0.258,0.085
0.259,0.0825
0.26,0.085
0.261,0.085
0.262,0.085
0.263,0.09
0.264,0.085
0.265,0.0875
0.266,0.085
0.267,0.09
0.268,0.09
0.269,0.085
0.27,0.085
0.271,0.09
0.272,0.085
0.273,0.09
0.274,0.09
0.275,0.0875
0.276,0.085
0.277,0.09
0.278,0.09
0.279,0.09
0.28,0.09
0.281,0.0875
0.282,0.085
0.283,0.085
0.284,0.09
0.285,0.09
0.286,0.09
0.287,0.09
0.288,0.09
0.289,0.09
0.29,0.095
0.291,0.09
0.292,0.09
0.293,0.095
0.294,0.095
0.295,0.09
0.296,0.095
0.297,0.095
0.298,0.09
0.299,0.095


==> figures/best_beta/tables/BMS-POS_0.5_200_FNR_std.csv <==
beta,original_item_vec
0.001,0.262545479466
0.002,0.211024054352
0.003,0.127439785742
0.004,0.0980192080743
0.005,0.0837881377058
0.006,0.0458572664786
0.007,0.0571184309266
0.008,0.0445349425857
0.009,0.0436926825115
0.01,0.0283376110853
0.011,0.0273240930427
0.012,0.0281092295853
0.013,0.0261492897329
0.014,0.0286067026122
0.015,0.0214270550209
0.016,0.0188488806838
0.017,0.0192757763931
0.018,0.0251402128676
0.019,0.0197137981724
0.02,0.020393787428
0.021,0.0171487844491
0.022,0.0202306772756
0.023,0.0183814794801
0.024,0.0179828060416
0.025,0.0151590890161
0.026,0.0148843182341
0.027,0.0178518029534
0.028,0.0159056561949
0.029,0.0139511231943
0.03,0.0179505493571
0.031,0.0157135822353
0.032,0.0151360830501
0.033,0.0153885698104
0.034,0.0140529302455
0.035,0.0149091525005
0.036,0.0145826623222
0.037,0.014388108867
0.038,0.0147726029521
0.039,0.0156582020976
0.04,0.0156200951898
0.041,0.012590179755
0.042,0.0165599614502
0.043,0.0168039046689
0.044,0.0144364682718
0.045,0.0152159538815
0.046,0.0158791999137
0.047,0.0156710986639
0.048,0.0148718430994
0.049,0.0148306092153
0.05,0.0150852794659
0.051,0.0145362660372
0.052,0.0171401678386
0.053,0.0162159511194
0.054,0.0133866358807
0.055,0.0121990022775
0.056,0.0135702437396
0.057,0.0133048939124
0.058,0.0142651655965
0.059,0.0164109934821
0.06,0.0127401179767
0.061,0.0140434930473
0.062,0.0153639352072
0.063,0.0153448573296
0.064,0.0143592964291
0.065,0.015608450832
0.066,0.0125580470398
0.067,0.0147623428925
0.068,0.0123430551364
0.069,0.013817351118
0.07,0.0140435829553
0.071,0.014806069599
0.072,0.0138556774638
0.073,0.0140615529984
0.074,0.0135493859118
0.075,0.0129719978135
0.076,0.0152517592958
0.077,0.0146938453411
0.078,0.0135572113577
0.079,0.0150084151479
0.08,0.0130169857952
0.081,0.0149134709629
0.082,0.014289220349
0.083,0.0139185944954
0.084,0.0142292734257
0.085,0.014348740838
0.086,0.0138223760913
0.087,0.0138150664351
0.088,0.0138221020489
0.089,0.0123373253163
0.09,0.0143586808994
0.091,0.0132645003561
0.092,0.0156347191994
0.093,0.0151833075541
0.094,0.0155110745709
0.095,0.0142573744874
0.096,0.0161608080606
0.097,0.0161273342215
0.098,0.0141131788829
0.099,0.0145535409971
0.1,0.0158834136219
0.101,0.0169145206879
0.102,0.0136010991832
0.103,0.0127370453101
0.104,0.0144406657839
0.105,0.0128883119864
0.106,0.0148881350631
0.107,0.0138989862286
0.108,0.0141716568751
0.109,0.0136310511537
0.11,0.0154052168784
0.111,0.0149091525005
0.112,0.0134820306896
0.113,0.0142540974084
0.114,0.0131244047484
0.115,0.0172312700248
0.116,0.0145097494218
0.117,0.0150369074566
0.118,0.0163746385572
0.119,0.0174317572728
0.12,0.0149524498854
0.121,0.0164835393865
0.122,0.0156730322336
0.123,0.0160538078808
0.124,0.0149996632959
0.125,0.0148544283096
0.126,0.0147855888068
0.127,0.0170296829392
0.128,0.0134103834337
0.129,0.0153741222957
0.13,0.0138603241614
0.131,0.014555623024
0.132,0.013934913641
0.133,0.0143085585747
0.134,0.014140707053
0.135,0.0133381620044
0.136,0.0155978501497
0.137,0.013463005803
0.138,0.0144130972985
0.139,0.0155453068692
0.14,0.0137740606749
0.141,0.0146993437633
0.142,0.0155436011064
0.143,0.0150755672289
0.144,0.0141466882301
0.145,0.0135776851986
0.146,0.0160632430654
0.147,0.0131889914303
0.148,0.0136696227402
0.149,0.0143636043984
0.15,0.015148673976
0.151,0.0161842297601
0.152,0.0145868177655
0.153,0.0142533887518
0.154,0.0140211780655
0.155,0.0148972914629
0.156,0.0159326232884
0.157,0.0165580551974
0.158,0.0144665235295
0.159,0.0151633362977
0.16,0.015685031145
0.161,0.0158273513421
0.162,0.0159179556832
0.163,0.0153823327755
0.164,0.0148639452598
0.165,0.0147795244658
0.166,0.0149936013288
0.167,0.0137410209434
0.168,0.0172544826557
0.169,0.0145660286942
0.17,0.0140615529984
0.171,0.0164128398862
0.172,0.0147319483786
0.173,0.016569108411
0.174,0.0142874529966
0.175,0.017363028177
0.176,0.0152649165333
0.177,0.0162034882141
0.178,0.0159920276855
0.179,0.0156717432136
0.18,0.0168849344121
0.181,0.0140974243654
0.182,0.0160002367407
0.183,0.0159563799342
0.184,0.0150584718932
0.185,0.0163426071384
0.186,0.0182100538331
0.187,0.0145161004308
0.188,0.0150965746332
0.189,0.0169975488429
0.19,0.0151319950016
0.191,0.0179276745606
0.192,0.013509723397
0.193,0.0145386979257
0.194,0.0152867375013
0.195,0.014524361284
0.196,0.0156350422275
0.197,0.0156032727725
0.198,0.0176786694504
0.199,0.0160176670138
0.2,0.014136688424
0.201,0.0143174683164
0.202,0.0168752852576
0.203,0.0162034882141
0.204,0.0165964429681
0.205,0.0148446500923
0.206,0.0163095064303
0.207,0.0167858616554
0.208,0.0169785961514
0.209,0.0156682784471
0.21,0.0163900530318
0.211,0.0173280877844
0.212,0.0168741629048
0.213,0.0156576376303
0.214,0.0136525240942
0.215,0.0162352497158
0.216,0.0151932833379
0.217,0.0144934677031
0.218,0.0173857017765
0.219,0.0176282458147
0.22,0.0163327148924
0.221,0.0174033405594
0.222,0.0162892881702
0.223,0.0154294582477
0.224,0.0151727427057
0.225,0.0170548728189
0.226,0.0166059500107
0.227,0.0153914412791
0.228,0.0153691117492
0.229,0.0159920276855
0.23,0.0172251871022
0.231,0.0173761127105
0.232,0.0150618254491
0.233,0.0165048967328
0.234,0.0168998834495
0.235,0.0187732347621
0.236,0.0160777781268
0.237,0.012580648921
0.238,0.0161804065325
0.239,0.0177191188189
0.24,0.0184918081781
0.241,0.0157681272948
0.242,0.0173696443675
0.243,0.0175979222832
0.244,0.0148646248088
0.245,0.0171749024081
0.246,0.0163437659941
0.247,0.0156185592786
0.248,0.0173405433722
0.249,0.0151320784422
0.25,0.0165797734873
0.251,0.017900609436
0.252,0.0156962969319
0.253,0.0178704654487
0.254,0.0182144215257
0.255,0.0176368387419
0.256,0.0188545737023
0.257,0.0178662256843
0.258,0.0171501833191
0.259,0.0155091208095
0.26,0.0154183250541
0.261,0.0170412452715
0.262,0.0166007027964
0.263,0.0180680531728
0.264,0.0168057830354
0.265,0.0187430795309
0.266,0.0163955986949
0.267,0.0171342736448
0.268,0.0173481143271
0.269,0.0165956060876
0.27,0.0173259745452
0.271,0.0171546736571
0.272,0.0177025792791
0.273,0.0150601487645
0.274,0.0165812203618
0.275,0.0182487719249
0.276,0.0179381653961
0.277,0.0169231029702
0.278,0.0190053155775
0.279,0.0158601049584
0.28,0.0187403173652
0.281,0.016405453023
0.282,0.0174693815841
0.283,0.0178191674124
0.284,0.0176723118482
0.285,0.0158791999137
0.286,0.0181811868577
0.287,0.0166802217605
0.288,0.0160884549861
0.289,0.0189606184104
0.29,0.0187597785949
0.291,0.0184705607972
0.292,0.0187217801105
0.293,0.0177052180861
0.294,0.0189760614747
0.295,0.0174703211537
0.296,0.0181772974178
0.297,0.017068193587
0.298,0.0165830478124
0.299,0.0183404944692


==> figures/best_beta/tables/BMS-POS_0.5_200_TOPK_SUM_RATIO_ALL.csv <==
beta,original_item_vec_avg,original_item_vec_std
0.001,0.202725996192,0.263416375857
0.002,0.166439364885,0.213395095031
0.003,0.0996405276758,0.134839120262
0.004,0.0750599789201,0.110515702505
0.005,0.0571811607507,0.0919409394613
0.006,0.0394246736026,0.0522545363958
0.007,0.0459471746226,0.0604570716703
0.008,0.0415405412757,0.0490318675827
0.009,0.0335262239902,0.0436837646505
0.01,0.0338888106895,0.0359153414945
0.011,0.0388016523868,0.0422428483053
0.012,0.0304715456276,0.0355323525372
0.013,0.0330959370325,0.0344275721401
0.014,0.0348635148919,0.0453899019829
0.015,0.0299022235822,0.0358316301248
0.016,0.0272192710458,0.0251746331043
0.017,0.0244927070583,0.0283596032326
0.018,0.0272306677547,0.0319235380656
0.019,0.02409000068,0.0271863501528
0.02,0.0237407112743,0.0279172948617
0.021,0.0235508975928,0.0243393757673
0.022,0.0288260505916,0.0294829768569
0.023,0.0305259043928,0.0322171098474
0.024,0.0232110363117,0.0259159390013
0.025,0.0272457160343,0.0309924777205
0.026,0.0172926696586,0.0175133190719
0.027,0.0255662824697,0.0263676255634
0.028,0.0253867231062,0.0276973731761
0.029,0.0223408132735,0.0233674673208
0.03,0.0287063579491,0.0325650295553
0.031,0.0256688868489,0.0302307516071
0.032,0.025238004896,0.0272955446187
0.033,0.024143495852,0.0250735703406
0.034,0.019890874473,0.024121920953
0.035,0.0246427308582,0.0257057054051
0.036,0.0238192778458,0.0259301631873
0.037,0.0223077281382,0.021995096584
0.038,0.0292913164695,0.0322788096675
0.039,0.0258724398205,0.0290104833166
0.04,0.0269855161159,0.0293174655234
0.041,0.0213636168911,0.0201904702221
0.042,0.0276147660819,0.0291650753083
0.043,0.0248646776826,0.029014777685
0.044,0.0267498096015,0.030692306123
0.045,0.0214771963824,0.0206595482377
0.046,0.0243569257446,0.0263068639586
0.047,0.0250473174215,0.0234484094199
0.048,0.0198704508364,0.0201903130162
0.049,0.0220432238542,0.0214446660383
0.05,0.024549248606,0.024126902357
0.051,0.0248686080511,0.028683298049
0.052,0.0292380082959,0.0252785491269
0.053,0.0247787977696,0.0257313428672
0.054,0.0245039473684,0.0217612433924
0.055,0.0231341323269,0.021947200323
0.056,0.0247164320685,0.0239774183159
0.057,0.0220878994968,0.0206472801839
0.058,0.0267098497212,0.0218461584508
0.059,0.0241143954848,0.0262391724207
0.06,0.022931745546,0.0246305526332
0.061,0.0279116653067,0.027241994745
0.062,0.0254946008432,0.0254625856998
0.063,0.021925129199,0.0257781040702
0.064,0.0245809159527,0.0248666044386
0.065,0.0241137800898,0.0240933836147
0.066,0.0247362097103,0.0258869106523
0.067,0.0297157860737,0.0292797277489
0.068,0.0241708418333,0.0195730850639
0.069,0.0286722664219,0.0268264167894
0.07,0.0246372807018,0.0268111007677
0.071,0.0288135896913,0.0265580583876
0.072,0.0254112947096,0.0273659829575
0.073,0.0270414286686,0.0254465239872
0.074,0.0256081769346,0.0267493124039
0.075,0.0266096015232,0.0259273280526
0.076,0.0248202332381,0.023106376319
0.077,0.0264447334421,0.0311056939761
0.078,0.0212268359853,0.0184332253191
0.079,0.025113875289,0.0236965937158
0.08,0.0217370869033,0.0182742336868
0.081,0.0288984836121,0.0246309618807
0.082,0.0233470318237,0.0244478320586
0.083,0.0298620733034,0.0291854893958
0.084,0.0240970794234,0.0214019122828
0.085,0.0226404426765,0.0240174578521
0.086,0.0226511151911,0.0190151486294
0.087,0.0263793485652,0.0297323127514
0.088,0.0285081531348,0.0279228026201
0.089,0.0283936930505,0.0230429745162
0.09,0.0248930198558,0.0217959368428
0.091,0.0238143342853,0.0260090923778
0.092,0.0303028933769,0.0302388973246
0.093,0.0246294063648,0.0238570405792
0.094,0.0259499830001,0.019849723704
0.095,0.0253118557052,0.0245392932157
0.096,0.032320879233,0.0304556790533
0.097,0.0298953862369,0.0284889138391
0.098,0.0242927580579,0.0229692161693
0.099,0.0264742724058,0.0244954607604
0.1,0.0329138480892,0.0336724857769
0.101,0.0301627804977,0.0315179594638
0.102,0.0240376478988,0.0213335609704
0.103,0.0239400448796,0.0173027874177
0.104,0.0270608459132,0.0269572367905
0.105,0.0231469400245,0.0201743714942
0.106,0.0263258329933,0.025783534728
0.107,0.0231874677003,0.0266686874146
0.108,0.0265494118047,0.022389766639
0.109,0.0297996396029,0.0304677928431
0.11,0.026518002856,0.0254233415475
0.111,0.0287866789066,0.0267739790622
0.112,0.0278923398613,0.0260807579257
0.113,0.0252668672651,0.0166934093838
0.114,0.0273225554196,0.0234133641065
0.115,0.0270480960152,0.0293224425457
0.116,0.0219152182783,0.0231495743869
0.117,0.0285266591867,0.020789265482
0.118,0.0241151060791,0.0193615481162
0.119,0.0285718210254,0.0301797698848
0.12,0.0342530327757,0.0388755060311
0.121,0.0279550285598,0.0240967378686
0.122,0.0255390248878,0.0259647791484
0.123,0.026587375901,0.0227354799002
0.124,0.026817377261,0.0296209069182
0.125,0.0272721508228,0.0243151236967
0.126,0.0260389874881,0.0235638549424
0.127,0.0310877770978,0.0307887425014
0.128,0.0283803175575,0.0249124350091
0.129,0.0280860499116,0.0253684487922
0.13,0.0313804093567,0.0319360335558
0.131,0.0260360907113,0.0200280777633
0.132,0.0331750169999,0.0308794538563
0.133,0.0325312015504,0.0337219426239
0.134,0.0291799571603,0.0301547119302
0.135,0.0253671766626,0.0182939141628
0.136,0.0315459404325,0.0270129442686
0.137,0.0343470998232,0.0271515389215
0.138,0.0318152216782,0.0340238065831
0.139,0.031805256358,0.0316967698521
0.14,0.0281849449204,0.0224029718689
0.141,0.0269695872433,0.0231194242699
0.142,0.0339379028968,0.0362424089279
0.143,0.0333179450564,0.0298301787797
0.144,0.0279326465388,0.0249850187406
0.145,0.0275667754658,0.0255453513066
0.146,0.0315538317693,0.0228921234469
0.147,0.0268596695226,0.0247092541665
0.148,0.0293746566027,0.0272380030283
0.149,0.0249685128519,0.0170864132861
0.15,0.0265142390861,0.0178635198048
0.151,0.0334088297294,0.0254902735183
0.152,0.0260948660411,0.0246988076026
0.153,0.0350985890113,0.030985268503
0.154,0.0279836835305,0.0224422871379
0.155,0.0309858187135,0.0291498988229
0.156,0.0279192676459,0.0271492398293
0.157,0.0358463110295,0.0321999326158
0.158,0.0324006935945,0.023452775963
0.159,0.0302025805794,0.0229509631672
0.16,0.033693628451,0.028836825291
0.161,0.0296744424045,0.0278148247585
0.162,0.0291209336325,0.02433155621
0.163,0.0368326431389,0.0324228306734
0.164,0.035356126751,0.0314985398427
0.165,0.0294145348837,0.0236972192978
0.166,0.0295243540052,0.023753544602
0.167,0.0353710220318,0.0270017689931
0.168,0.0332027029784,0.0251141873271
0.169,0.0304921018632,0.0268533128798
0.17,0.030941503468,0.028422225954
0.171,0.0324771555828,0.0296844672459
0.172,0.029653879369,0.0217811538866
0.173,0.0296013973888,0.0239659826922
0.174,0.0280127940976,0.0204716257121
0.175,0.0291967598259,0.024297119202
0.176,0.0280321161431,0.0198209608642
0.177,0.0319719910241,0.0247809794077
0.178,0.0287664490684,0.0254518949371
0.179,0.0323498130015,0.0304174389237
0.18,0.0309579729362,0.029340279531
0.181,0.0344496498028,0.0291162332178
0.182,0.0336608425132,0.0302871199615
0.183,0.0287016829865,0.0194668167705
0.184,0.0277217020264,0.0237966476261
0.185,0.0312149156807,0.0267493346488
0.186,0.0345681014552,0.0258648907546
0.187,0.0367428124575,0.030076946418
0.188,0.0360890656875,0.0337876886047
0.189,0.0335148340813,0.0240826292711
0.19,0.0343381884945,0.0291327222108
0.191,0.0368767441861,0.0315749043293
0.192,0.0333825241398,0.024491695956
0.193,0.0363842037264,0.0334614528716
0.194,0.0380369611043,0.0334517470829
0.195,0.0297188052496,0.0244547021984
0.196,0.0366263361893,0.0310004465021
0.197,0.0339537161703,0.0262199159311
0.198,0.0347734190126,0.0327986330145
0.199,0.0336006153951,0.0261430564538
0.2,0.0370790425677,0.0296712263637
0.201,0.0339431116551,0.0307563883253
0.202,0.0358115157079,0.0261879818139
0.203,0.0322949850401,0.0216133893897
0.204,0.0411580137359,0.0348063729203
0.205,0.0308944886441,0.0188739062047
0.206,0.0363375628995,0.032531174607
0.207,0.0382625798994,0.0324329549548
0.208,0.0387571875425,0.032092401447
0.209,0.0373072725418,0.0294831301056
0.21,0.0422639364885,0.033232454562
0.211,0.0315006357949,0.0224912503931
0.212,0.036653127975,0.028170897647
0.213,0.0371625526996,0.0328235502012
0.214,0.0329402998776,0.0256215826194
0.215,0.0367325683394,0.0307769018443
0.216,0.0389106521148,0.0291508717614
0.217,0.033473871209,0.0289994475531
0.218,0.0376226166191,0.0307168543454
0.219,0.0404319835441,0.0370638913954
0.22,0.0358451142391,0.0243448355645
0.221,0.0370434720522,0.0257189280316
0.222,0.038539623283,0.0320503831042
0.223,0.0419040867673,0.028309453264
0.224,0.044736376309,0.0384264381181
0.225,0.0389011389909,0.0304923648086
0.226,0.0408219230246,0.0321827165151
0.227,0.0410281585747,0.0344603741653
0.228,0.0412837957296,0.0338022163868
0.229,0.0345215660275,0.0220175249075
0.23,0.0351279035768,0.0253671466216
0.231,0.0452128620971,0.0351600610396
0.232,0.0439960798314,0.0329003999694
0.233,0.0459566537468,0.0345289482073
0.234,0.0377329389365,0.0280586709127
0.235,0.0391362641099,0.0329043550084
0.236,0.037535995512,0.029528432488
0.237,0.0365293315653,0.0242590731197
0.238,0.0387463212294,0.0304971536174
0.239,0.0433567863457,0.0329564323545
0.24,0.0450330953352,0.0335714375779
0.241,0.0433313103495,0.0344482968696
0.242,0.0366206174351,0.0317875410493
0.243,0.0444263531892,0.0372919870361
0.244,0.039845127839,0.0299422242461
0.245,0.0427012987896,0.0340261642139
0.246,0.0453577825377,0.0307487901749
0.247,0.0384969434244,0.025924494022
0.248,0.0425610771114,0.032534067877
0.249,0.0381504249966,0.0242333883691
0.25,0.0403023969808,0.0355042888347
0.251,0.0421869577043,0.0315623135133
0.252,0.0430323473412,0.0353121317471
0.253,0.0386524037808,0.0302416488392
0.254,0.0395773119815,0.0290129758389
0.255,0.0445049843601,0.0339147445584
0.256,0.0452492214062,0.0335114201789
0.257,0.0421442982456,0.0358158659699
0.258,0.0394729906161,0.0258788974221
0.259,0.0399387120903,0.0281273315773
0.26,0.0463250679995,0.0376854974346
0.261,0.03975749354,0.0243284452817
0.262,0.0472334591323,0.0382968272619
0.263,0.0455215490276,0.0325639564968
0.264,0.0418383108935,0.0334841930586
0.265,0.0408815449476,0.0251719822932
0.266,0.0515353291174,0.0448923010258
0.267,0.0408195668435,0.0271939956251
0.268,0.0455767917857,0.0314625845753
0.269,0.0472952264382,0.0362901094757
0.27,0.0443882802937,0.0352298176054
0.271,0.0515804875561,0.0345247114963
0.272,0.0460194886441,0.0322808084595
0.273,0.0483392186862,0.0315376230708
0.274,0.0528903168775,0.0380116987187
0.275,0.0494712668299,0.0381540070449
0.276,0.0467268631851,0.0325468845322
0.277,0.0474316673466,0.0341684381115
0.278,0.0499971168231,0.0323891477808
0.279,0.0505604107167,0.0344377712676
0.28,0.0499044233646,0.0365691650798
0.281,0.0468844553244,0.0284273207577
0.282,0.0457474398205,0.0318678999378
0.283,0.0479099653203,0.0392688725692
0.284,0.0465021521828,0.0301725425866
0.285,0.0455170882633,0.0287787300921
0.286,0.0502455324357,0.0389138087107
0.287,0.0501491364069,0.0362098521718
0.288,0.0512843567251,0.0355423262885
0.289,0.0484669148647,0.0316144564111
0.29,0.0498028593771,0.0374893357496
0.291,0.0489298245614,0.0344763060676
0.292,0.0516419556644,0.0329389496396
0.293,0.0536000883993,0.0305545873295
0.294,0.0521032367741,0.0326216470332
0.295,0.0492661838705,0.033328286109
0.296,0.057824503604,0.0426680985515
0.297,0.0521245274038,0.0305607847925
0.298,0.0451839861281,0.0279697625174
0.299,0.0470962770298,0.0350162605303


==> figures/best_beta/tables/BMS-POS_0.5_200_TOPK_SUM_RATIO_avg.csv <==
beta,original_item_vec
0.001,0.202725996192
0.002,0.166439364885
0.003,0.0996405276758
0.004,0.0750599789201
0.005,0.0571811607507
0.006,0.0394246736026
0.007,0.0459471746226
0.008,0.0415405412757
0.009,0.0335262239902
0.01,0.0338888106895
0.011,0.0388016523868
0.012,0.0304715456276
0.013,0.0330959370325
0.014,0.0348635148919
0.015,0.0299022235822
0.016,0.0272192710458
0.017,0.0244927070583
0.018,0.0272306677547
0.019,0.02409000068
0.02,0.0237407112743
0.021,0.0235508975928
0.022,0.0288260505916
0.023,0.0305259043928
0.024,0.0232110363117
0.025,0.0272457160343
0.026,0.0172926696586
0.027,0.0255662824697
0.028,0.0253867231062
0.029,0.0223408132735
0.03,0.0287063579491
0.031,0.0256688868489
0.032,0.025238004896
0.033,0.024143495852
0.034,0.019890874473
0.035,0.0246427308582
0.036,0.0238192778458
0.037,0.0223077281382
0.038,0.0292913164695
0.039,0.0258724398205
0.04,0.0269855161159
0.041,0.0213636168911
0.042,0.0276147660819
0.043,0.0248646776826
0.044,0.0267498096015
0.045,0.0214771963824
0.046,0.0243569257446
0.047,0.0250473174215
0.048,0.0198704508364
0.049,0.0220432238542
0.05,0.024549248606
0.051,0.0248686080511
0.052,0.0292380082959
0.053,0.0247787977696
0.054,0.0245039473684
0.055,0.0231341323269
0.056,0.0247164320685
0.057,0.0220878994968
0.058,0.0267098497212
0.059,0.0241143954848
0.06,0.022931745546
0.061,0.0279116653067
0.062,0.0254946008432
0.063,0.021925129199
0.064,0.0245809159527
0.065,0.0241137800898
0.066,0.0247362097103
0.067,0.0297157860737
0.068,0.0241708418333
0.069,0.0286722664219
0.07,0.0246372807018
0.071,0.0288135896913
0.072,0.0254112947096
0.073,0.0270414286686
0.074,0.0256081769346
0.075,0.0266096015232
0.076,0.0248202332381
0.077,0.0264447334421
0.078,0.0212268359853
0.079,0.025113875289
0.08,0.0217370869033
0.081,0.0288984836121
0.082,0.0233470318237
0.083,0.0298620733034
0.084,0.0240970794234
0.085,0.0226404426765
0.086,0.0226511151911
0.087,0.0263793485652
0.088,0.0285081531348
0.089,0.0283936930505
0.09,0.0248930198558
0.091,0.0238143342853
0.092,0.0303028933769
0.093,0.0246294063648
0.094,0.0259499830001
0.095,0.0253118557052
0.096,0.032320879233
0.097,0.0298953862369
0.098,0.0242927580579
0.099,0.0264742724058
0.1,0.0329138480892
0.101,0.0301627804977
0.102,0.0240376478988
0.103,0.0239400448796
0.104,0.0270608459132
0.105,0.0231469400245
0.106,0.0263258329933
0.107,0.0231874677003
0.108,0.0265494118047
0.109,0.0297996396029
0.11,0.026518002856
0.111,0.0287866789066
0.112,0.0278923398613
0.113,0.0252668672651
0.114,0.0273225554196
0.115,0.0270480960152
0.116,0.0219152182783
0.117,0.0285266591867
0.118,0.0241151060791
0.119,0.0285718210254
0.12,0.0342530327757
0.121,0.0279550285598
0.122,0.0255390248878
0.123,0.026587375901
0.124,0.026817377261
0.125,0.0272721508228
0.126,0.0260389874881
0.127,0.0310877770978
0.128,0.0283803175575
0.129,0.0280860499116
0.13,0.0313804093567
0.131,0.0260360907113
0.132,0.0331750169999
0.133,0.0325312015504
0.134,0.0291799571603
0.135,0.0253671766626
0.136,0.0315459404325
0.137,0.0343470998232
0.138,0.0318152216782
0.139,0.031805256358
0.14,0.0281849449204
0.141,0.0269695872433
0.142,0.0339379028968
0.143,0.0333179450564
0.144,0.0279326465388
0.145,0.0275667754658
0.146,0.0315538317693
0.147,0.0268596695226
0.148,0.0293746566027
0.149,0.0249685128519
0.15,0.0265142390861
0.151,0.0334088297294
0.152,0.0260948660411
0.153,0.0350985890113
0.154,0.0279836835305
0.155,0.0309858187135
0.156,0.0279192676459
0.157,0.0358463110295
0.158,0.0324006935945
0.159,0.0302025805794
0.16,0.033693628451
0.161,0.0296744424045
0.162,0.0291209336325
0.163,0.0368326431389
0.164,0.035356126751
0.165,0.0294145348837
0.166,0.0295243540052
0.167,0.0353710220318
0.168,0.0332027029784
0.169,0.0304921018632
0.17,0.030941503468
0.171,0.0324771555828
0.172,0.029653879369
0.173,0.0296013973888
0.174,0.0280127940976
0.175,0.0291967598259
0.176,0.0280321161431
0.177,0.0319719910241
0.178,0.0287664490684
0.179,0.0323498130015
0.18,0.0309579729362
0.181,0.0344496498028
0.182,0.0336608425132
0.183,0.0287016829865
0.184,0.0277217020264
0.185,0.0312149156807
0.186,0.0345681014552
0.187,0.0367428124575
0.188,0.0360890656875
0.189,0.0335148340813
0.19,0.0343381884945
0.191,0.0368767441861
0.192,0.0333825241398
0.193,0.0363842037264
0.194,0.0380369611043
0.195,0.0297188052496
0.196,0.0366263361893
0.197,0.0339537161703
0.198,0.0347734190126
0.199,0.0336006153951
0.2,0.0370790425677
0.201,0.0339431116551
0.202,0.0358115157079
0.203,0.0322949850401
0.204,0.0411580137359
0.205,0.0308944886441
0.206,0.0363375628995
0.207,0.0382625798994
0.208,0.0387571875425
0.209,0.0373072725418
0.21,0.0422639364885
0.211,0.0315006357949
0.212,0.036653127975
0.213,0.0371625526996
0.214,0.0329402998776
0.215,0.0367325683394
0.216,0.0389106521148
0.217,0.033473871209
0.218,0.0376226166191
0.219,0.0404319835441
0.22,0.0358451142391
0.221,0.0370434720522
0.222,0.038539623283
0.223,0.0419040867673
0.224,0.044736376309
0.225,0.0389011389909
0.226,0.0408219230246
0.227,0.0410281585747
0.228,0.0412837957296
0.229,0.0345215660275
0.23,0.0351279035768
0.231,0.0452128620971
0.232,0.0439960798314
0.233,0.0459566537468
0.234,0.0377329389365
0.235,0.0391362641099
0.236,0.037535995512
0.237,0.0365293315653
0.238,0.0387463212294
0.239,0.0433567863457
0.24,0.0450330953352
0.241,0.0433313103495
0.242,0.0366206174351
0.243,0.0444263531892
0.244,0.039845127839
0.245,0.0427012987896
0.246,0.0453577825377
0.247,0.0384969434244
0.248,0.0425610771114
0.249,0.0381504249966
0.25,0.0403023969808
0.251,0.0421869577043
0.252,0.0430323473412
0.253,0.0386524037808
0.254,0.0395773119815
0.255,0.0445049843601
0.256,0.0452492214062
0.257,0.0421442982456
0.258,0.0394729906161
0.259,0.0399387120903
0.26,0.0463250679995
0.261,0.03975749354
0.262,0.0472334591323
0.263,0.0455215490276
0.264,0.0418383108935
0.265,0.0408815449476
0.266,0.0515353291174
0.267,0.0408195668435
0.268,0.0455767917857
0.269,0.0472952264382
0.27,0.0443882802937
0.271,0.0515804875561
0.272,0.0460194886441
0.273,0.0483392186862
0.274,0.0528903168775
0.275,0.0494712668299
0.276,0.0467268631851
0.277,0.0474316673466
0.278,0.0499971168231
0.279,0.0505604107167
0.28,0.0499044233646
0.281,0.0468844553244
0.282,0.0457474398205
0.283,0.0479099653203
0.284,0.0465021521828
0.285,0.0455170882633
0.286,0.0502455324357
0.287,0.0501491364069
0.288,0.0512843567251
0.289,0.0484669148647
0.29,0.0498028593771
0.291,0.0489298245614
0.292,0.0516419556644
0.293,0.0536000883993
0.294,0.0521032367741
0.295,0.0492661838705
0.296,0.057824503604
0.297,0.0521245274038
0.298,0.0451839861281
0.299,0.0470962770298


==> figures/best_beta/tables/BMS-POS_0.5_200_TOPK_SUM_RATIO_median.csv <==
beta,original_item_vec
0.001,0.0907859037127
0.002,0.0842676458588
0.003,0.0444340745274
0.004,0.0391105671155
0.005,0.0292339861281
0.006,0.0198330613355
0.007,0.0193070855433
0.008,0.019691622467
0.009,0.0168307153543
0.01,0.0174685502516
0.011,0.024568883449
0.012,0.0172696518428
0.013,0.0199099007208
0.014,0.0205108459132
0.015,0.0191744866041
0.016,0.0173903508772
0.017,0.0120945532435
0.018,0.0164145586835
0.019,0.0144403644771
0.02,0.0154375764994
0.021,0.0140015979872
0.022,0.0189417584659
0.023,0.0200433496532
0.024,0.0128694070447
0.025,0.0178966068272
0.026,0.011432238542
0.027,0.0155224058208
0.028,0.0150164898681
0.029,0.0159113627091
0.03,0.0172087923297
0.031,0.0156436148511
0.032,0.017180742554
0.033,0.0132826737386
0.034,0.012008873929
0.035,0.0190780973752
0.036,0.0160203318374
0.037,0.0139800081599
0.038,0.0177017883857
0.039,0.0154902760778
0.04,0.0165315177479
0.041,0.0160592615259
0.042,0.017213382293
0.043,0.013887868897
0.044,0.018050115599
0.045,0.0160347817218
0.046,0.0169526043791
0.047,0.0186576907385
0.048,0.0130536855705
0.049,0.0138370393037
0.05,0.0171785325718
0.051,0.0171572827417
0.052,0.0227084183326
0.053,0.0142319461444
0.054,0.0196763225894
0.055,0.0154430164559
0.056,0.0202038283694
0.057,0.0180135658914
0.058,0.0213074595404
0.059,0.016114001088
0.06,0.0153411872705
0.061,0.0216576567388
0.062,0.0179941860465
0.063,0.0147076023392
0.064,0.0169959540323
0.065,0.0185920712634
0.066,0.0179423364613
0.067,0.0220370937033
0.068,0.0200118999048
0.069,0.0215374677003
0.07,0.0166613967089
0.071,0.0211587107303
0.072,0.0168774649803
0.073,0.0213655990752
0.074,0.0182763837889
0.075,0.0200503195975
0.076,0.017827757378
0.077,0.01491874065
0.078,0.0170081939345
0.079,0.0174048007616
0.08,0.0174481504148
0.081,0.0232366041071
0.082,0.0171759825921
0.083,0.0215495376037
0.084,0.0189815381477
0.085,0.0140534475724
0.086,0.0185665714674
0.087,0.0151953284374
0.088,0.020178498572
0.089,0.0235451516388
0.09,0.0185820413436
0.091,0.0171431728547
0.092,0.0227051883585
0.093,0.0188472392221
0.094,0.0242256561947
0.095,0.0209045627635
0.096,0.02226625187
0.097,0.0216226370189
0.098,0.0172584319326
0.099,0.018660750714
0.1,0.0243014755882
0.101,0.018620121039
0.102,0.0172749218006
0.103,0.020342377261
0.104,0.019498504012
0.105,0.0190461376309
0.106,0.0185048619611
0.107,0.0146511627907
0.108,0.0213695090439
0.109,0.0191994764042
0.11,0.0190935672514
0.111,0.0209047327621
0.112,0.0219969740242
0.113,0.0225283897729
0.114,0.0216736366109
0.115,0.0185080919352
0.116,0.0147866517068
0.117,0.0230315857473
0.118,0.0211272609819
0.119,0.0199658302734
0.12,0.0192319461444
0.121,0.0197251121991
0.122,0.0179453964368
0.123,0.0205776553788
0.124,0.0178838569292
0.125,0.0201385488916
0.126,0.0199779001768
0.127,0.0233238134095
0.128,0.0199364205087
0.129,0.0201693186455
0.13,0.0205764653883
0.131,0.0194284645723
0.132,0.0225693594451
0.133,0.0231541547668
0.134,0.0194944240446
0.135,0.0205965252278
0.136,0.0262945396437
0.137,0.0278665170679
0.138,0.0213400992792
0.139,0.0222132122943
0.14,0.0221730926153
0.141,0.0222954916361
0.142,0.021179620563
0.143,0.0250985992112
0.144,0.0222354821162
0.145,0.0216381068951
0.146,0.0258950428396
0.147,0.0205599755202
0.148,0.0195284237726
0.149,0.0226995784033
0.15,0.0216952264382
0.151,0.0268079355365
0.152,0.0187955596355
0.153,0.0286599007208
0.154,0.0244978240174
0.155,0.0229064667483
0.156,0.0208941928464
0.157,0.0256340949273
0.158,0.0276120291038
0.159,0.0241942064464
0.16,0.027026383789
0.161,0.0199592003264
0.162,0.0219973140215
0.163,0.0266554467564
0.164,0.0251988984088
0.165,0.0246577927377
0.166,0.024438494492
0.167,0.0273684210526
0.168,0.0307904936761
0.169,0.0246159730722
0.17,0.0231737046103
0.171,0.0241086971304
0.172,0.0253707670338
0.173,0.0254266965864
0.174,0.0236750305997
0.175,0.0215019379845
0.176,0.023293383653
0.177,0.0284744322045
0.178,0.0222433020536
0.179,0.0232547939616
0.18,0.02347375221
0.181,0.026415748674
0.182,0.0271700326397
0.183,0.0265374677002
0.184,0.0198310213518
0.185,0.0240952672379
0.186,0.0292367061063
0.187,0.028469502244
0.188,0.0243897048824
0.189,0.0289856181151
0.19,0.0259232626139
0.191,0.0268618251054
0.192,0.0301803685571
0.193,0.0280802053584
0.194,0.0268980348157
0.195,0.0229923160615
0.196,0.0278881068951
0.197,0.0290867673059
0.198,0.0236748606011
0.199,0.0256901944785
0.2,0.0288848089216
0.201,0.0232738338093
0.202,0.0321243030056
0.203,0.0286321909425
0.204,0.0296933224535
0.205,0.0270848633211
0.206,0.0300746294029
0.207,0.0322523119815
0.208,0.0287525499796
0.209,0.0312668298653
0.21,0.0329256765946
0.211,0.0273974908201
0.212,0.0315367877057
0.213,0.0280519855841
0.214,0.025839623283
0.215,0.0313423092616
0.216,0.031056371549
0.217,0.0275933292534
0.218,0.0308425132599
0.219,0.0325407996736
0.22,0.0320852033184
0.221,0.028524241806
0.222,0.0288142594859
0.223,0.0359467224262
0.224,0.0373997008023
0.225,0.0300098599211
0.226,0.0331539847681
0.227,0.0308435332517
0.228,0.0321676526588
0.229,0.0301739086087
0.23,0.0304899360805
0.231,0.03483000136
0.232,0.0350566095471
0.233,0.0370037739698
0.234,0.0315566775466
0.235,0.0319859241126
0.236,0.0325064599483
0.237,0.0303707670338
0.238,0.0324590303277
0.239,0.0358134434924
0.24,0.0384125526996
0.241,0.0346452128383
0.242,0.0284905820753
0.243,0.0373014415885
0.244,0.0314953080375
0.245,0.0361031211751
0.246,0.0365507275941
0.247,0.0356065551475
0.248,0.0352901876785
0.249,0.0330728954169
0.25,0.030384876921
0.251,0.0357041343669
0.252,0.0309448524412
0.253,0.0315087379301
0.254,0.0321834625323
0.255,0.0356476948184
0.256,0.0377400380797
0.257,0.032780497756
0.258,0.0345738134095
0.259,0.03165374677
0.26,0.0358015435877
0.261,0.0374974500204
0.262,0.0374267305862
0.263,0.036897864817
0.264,0.0338409492724
0.265,0.0366678566571
0.266,0.0373714810281
0.267,0.0363253093975
0.268,0.0355922752618
0.269,0.0390157078743
0.27,0.0366964164287
0.271,0.0431400448796
0.272,0.0392254861961
0.273,0.0418754249966
0.274,0.0441092071263
0.275,0.0365199578404
0.276,0.0400997892016
0.277,0.0389062287502
0.278,0.0444930640555
0.279,0.0423855909153
0.28,0.0390393376853
0.281,0.0425219298245
0.282,0.0371450428397
0.283,0.038556881545
0.284,0.0402408880729
0.285,0.0419855841153
0.286,0.0413635590915
0.287,0.0413773289813
0.288,0.0452104583163
0.289,0.0410640214878
0.29,0.0430783353733
0.291,0.043035495716
0.292,0.0443854549164
0.293,0.0499629402965
0.294,0.0441071671427
0.295,0.041211750306
0.296,0.0436627906977
0.297,0.0478653270774
0.298,0.0395886032912
0.299,0.0412856997144


==> figures/best_beta/tables/BMS-POS_0.5_200_TOPK_SUM_RATIO_std.csv <==
beta,original_item_vec
0.001,0.263416375857
0.002,0.213395095031
0.003,0.134839120262
0.004,0.110515702505
0.005,0.0919409394613
0.006,0.0522545363958
0.007,0.0604570716703
0.008,0.0490318675827
0.009,0.0436837646505
0.01,0.0359153414945
0.011,0.0422428483053
0.012,0.0355323525372
0.013,0.0344275721401
0.014,0.0453899019829
0.015,0.0358316301248
0.016,0.0251746331043
0.017,0.0283596032326
0.018,0.0319235380656
0.019,0.0271863501528
0.02,0.0279172948617
0.021,0.0243393757673
0.022,0.0294829768569
0.023,0.0322171098474
0.024,0.0259159390013
0.025,0.0309924777205
0.026,0.0175133190719
0.027,0.0263676255634
0.028,0.0276973731761
0.029,0.0233674673208
0.03,0.0325650295553
0.031,0.0302307516071
0.032,0.0272955446187
0.033,0.0250735703406
0.034,0.024121920953
0.035,0.0257057054051
0.036,0.0259301631873
0.037,0.021995096584
0.038,0.0322788096675
0.039,0.0290104833166
0.04,0.0293174655234
0.041,0.0201904702221
0.042,0.0291650753083
0.043,0.029014777685
0.044,0.030692306123
0.045,0.0206595482377
0.046,0.0263068639586
0.047,0.0234484094199
0.048,0.0201903130162
0.049,0.0214446660383
0.05,0.024126902357
0.051,0.028683298049
0.052,0.0252785491269
0.053,0.0257313428672
0.054,0.0217612433924
0.055,0.021947200323
0.056,0.0239774183159
0.057,0.0206472801839
0.058,0.0218461584508
0.059,0.0262391724207
0.06,0.0246305526332
0.061,0.027241994745
0.062,0.0254625856998
0.063,0.0257781040702
0.064,0.0248666044386
0.065,0.0240933836147
0.066,0.0258869106523
0.067,0.0292797277489
0.068,0.0195730850639
0.069,0.0268264167894
0.07,0.0268111007677
0.071,0.0265580583876
0.072,0.0273659829575
0.073,0.0254465239872
0.074,0.0267493124039
0.075,0.0259273280526
0.076,0.023106376319
0.077,0.0311056939761
0.078,0.0184332253191
0.079,0.0236965937158
0.08,0.0182742336868
0.081,0.0246309618807
0.082,0.0244478320586
0.083,0.0291854893958
0.084,0.0214019122828
0.085,0.0240174578521
0.086,0.0190151486294
0.087,0.0297323127514
0.088,0.0279228026201
0.089,0.0230429745162
0.09,0.0217959368428
0.091,0.0260090923778
0.092,0.0302388973246
0.093,0.0238570405792
0.094,0.019849723704
0.095,0.0245392932157
0.096,0.0304556790533
0.097,0.0284889138391
0.098,0.0229692161693
0.099,0.0244954607604
0.1,0.0336724857769
0.101,0.0315179594638
0.102,0.0213335609704
0.103,0.0173027874177
0.104,0.0269572367905
0.105,0.0201743714942
0.106,0.025783534728
0.107,0.0266686874146
0.108,0.022389766639
0.109,0.0304677928431
0.11,0.0254233415475
0.111,0.0267739790622
0.112,0.0260807579257
0.113,0.0166934093838
0.114,0.0234133641065
0.115,0.0293224425457
0.116,0.0231495743869
0.117,0.020789265482
0.118,0.0193615481162
0.119,0.0301797698848
0.12,0.0388755060311
0.121,0.0240967378686
0.122,0.0259647791484
0.123,0.0227354799002
0.124,0.0296209069182
0.125,0.0243151236967
0.126,0.0235638549424
0.127,0.0307887425014
0.128,0.0249124350091
0.129,0.0253684487922
0.13,0.0319360335558
0.131,0.0200280777633
0.132,0.0308794538563
0.133,0.0337219426239
0.134,0.0301547119302
0.135,0.0182939141628
0.136,0.0270129442686
0.137,0.0271515389215
0.138,0.0340238065831
0.139,0.0316967698521
0.14,0.0224029718689
0.141,0.0231194242699
0.142,0.0362424089279
0.143,0.0298301787797
0.144,0.0249850187406
0.145,0.0255453513066
0.146,0.0228921234469
0.147,0.0247092541665
0.148,0.0272380030283
0.149,0.0170864132861
0.15,0.0178635198048
0.151,0.0254902735183
0.152,0.0246988076026
0.153,0.030985268503
0.154,0.0224422871379
0.155,0.0291498988229
0.156,0.0271492398293
0.157,0.0321999326158
0.158,0.023452775963
0.159,0.0229509631672
0.16,0.028836825291
0.161,0.0278148247585
0.162,0.02433155621
0.163,0.0324228306734
0.164,0.0314985398427
0.165,0.0236972192978
0.166,0.023753544602
0.167,0.0270017689931
0.168,0.0251141873271
0.169,0.0268533128798
0.17,0.028422225954
0.171,0.0296844672459
0.172,0.0217811538866
0.173,0.0239659826922
0.174,0.0204716257121
0.175,0.024297119202
0.176,0.0198209608642
0.177,0.0247809794077
0.178,0.0254518949371
0.179,0.0304174389237
0.18,0.029340279531
0.181,0.0291162332178
0.182,0.0302871199615
0.183,0.0194668167705
0.184,0.0237966476261
0.185,0.0267493346488
0.186,0.0258648907546
0.187,0.030076946418
0.188,0.0337876886047
0.189,0.0240826292711
0.19,0.0291327222108
0.191,0.0315749043293
0.192,0.024491695956
0.193,0.0334614528716
0.194,0.0334517470829
0.195,0.0244547021984
0.196,0.0310004465021
0.197,0.0262199159311
0.198,0.0327986330145
0.199,0.0261430564538
0.2,0.0296712263637
0.201,0.0307563883253
0.202,0.0261879818139
0.203,0.0216133893897
0.204,0.0348063729203
0.205,0.0188739062047
0.206,0.032531174607
0.207,0.0324329549548
0.208,0.032092401447
0.209,0.0294831301056
0.21,0.033232454562
0.211,0.0224912503931
0.212,0.028170897647
0.213,0.0328235502012
0.214,0.0256215826194
0.215,0.0307769018443
0.216,0.0291508717614
0.217,0.0289994475531
0.218,0.0307168543454
0.219,0.0370638913954
0.22,0.0243448355645
0.221,0.0257189280316
0.222,0.0320503831042
0.223,0.028309453264
0.224,0.0384264381181
0.225,0.0304923648086
0.226,0.0321827165151
0.227,0.0344603741653
0.228,0.0338022163868
0.229,0.0220175249075
0.23,0.0253671466216
0.231,0.0351600610396
0.232,0.0329003999694
0.233,0.0345289482073
0.234,0.0280586709127
0.235,0.0329043550084
0.236,0.029528432488
0.237,0.0242590731197
0.238,0.0304971536174
0.239,0.0329564323545
0.24,0.0335714375779
0.241,0.0344482968696
0.242,0.0317875410493
0.243,0.0372919870361
0.244,0.0299422242461
0.245,0.0340261642139
0.246,0.0307487901749
0.247,0.025924494022
0.248,0.032534067877
0.249,0.0242333883691
0.25,0.0355042888347
0.251,0.0315623135133
0.252,0.0353121317471
0.253,0.0302416488392
0.254,0.0290129758389
0.255,0.0339147445584
0.256,0.0335114201789
0.257,0.0358158659699
0.258,0.0258788974221
0.259,0.0281273315773
0.26,0.0376854974346
0.261,0.0243284452817
0.262,0.0382968272619
0.263,0.0325639564968
0.264,0.0334841930586
0.265,0.0251719822932
0.266,0.0448923010258
0.267,0.0271939956251
0.268,0.0314625845753
0.269,0.0362901094757
0.27,0.0352298176054
0.271,0.0345247114963
0.272,0.0322808084595
0.273,0.0315376230708
0.274,0.0380116987187
0.275,0.0381540070449
0.276,0.0325468845322
0.277,0.0341684381115
0.278,0.0323891477808
0.279,0.0344377712676
0.28,0.0365691650798
0.281,0.0284273207577
0.282,0.0318678999378
0.283,0.0392688725692
0.284,0.0301725425866
0.285,0.0287787300921
0.286,0.0389138087107
0.287,0.0362098521718
0.288,0.0355423262885
0.289,0.0316144564111
0.29,0.0374893357496
0.291,0.0344763060676
0.292,0.0329389496396
0.293,0.0305545873295
0.294,0.0326216470332
0.295,0.033328286109
0.296,0.0426680985515
0.297,0.0305607847925
0.298,0.0279697625174
0.299,0.0350162605303


==> figures/best_beta/tables/BMS-POS_0.5_50_FNR_ALL.csv <==
beta,original_item_vec_avg,original_item_vec_std
0.001,0.1422,0.117821813761
0.002,0.1064,0.0743391083502
0.003,0.0678,0.0590767348967
0.004,0.05,0.0441759567131
0.005,0.0484,0.037192374585
0.006,0.0376,0.0325706690881
0.007,0.0342,0.0314363233258
0.008,0.035,0.0306660078981
0.009,0.0278,0.0258816264145
0.01,0.0286,0.0264009488657
0.011,0.026,0.0205971460218
0.012,0.023,0.0191485421551
0.013,0.0248,0.0195132692486
0.014,0.0208,0.0198824830269
0.015,0.0204,0.0192757763931
0.016,0.0216,0.0154867163672
0.017,0.0202,0.01569790567
0.018,0.0192,0.0179606753377
0.019,0.012,0.0139262124765
0.02,0.0152,0.0145282726802
0.021,0.0148,0.0146666666667
0.022,0.0168,0.0146941890528
0.023,0.0172,0.0145004353818
0.024,0.0174,0.0149490717931
0.025,0.0174,0.0138257555002
0.026,0.015,0.0140345893053
0.027,0.0142,0.014011539256
0.028,0.015,0.0154069379623
0.029,0.0158,0.013117957466
0.03,0.0162,0.0135423018499
0.031,0.0148,0.0119324699197
0.032,0.0126,0.0138257555002
0.033,0.013,0.0137436854187
0.034,0.0116,0.0133877676717
0.035,0.0124,0.0126427205869
0.036,0.0128,0.0115540014495
0.037,0.0134,0.0110298035185
0.038,0.0138,0.0122910824206
0.039,0.0136,0.0126746386397
0.04,0.0106,0.0118764685429
0.041,0.0104,0.0122202018532
0.042,0.0126,0.0126027093448
0.043,0.0118,0.0114044116929
0.044,0.0118,0.0124218770845
0.045,0.0126,0.0129193301262
0.046,0.0134,0.0147860157793
0.047,0.0112,0.0107571916278
0.048,0.0094,0.0108077787176
0.049,0.0118,0.0124218770845
0.05,0.0128,0.0115540014495
0.051,0.012,0.0113707048723
0.052,0.0106,0.0108077787176
0.053,0.0124,0.0119865244202
0.054,0.0118,0.0110444464768
0.055,0.0146,0.012011778731
0.056,0.012,0.0120604537831
0.057,0.0118,0.0120922380981
0.058,0.011,0.0118492210885
0.059,0.0106,0.0115312487168
0.06,0.0108,0.0107946863097
0.061,0.0124,0.0129583637825
0.062,0.0134,0.011390231505
0.063,0.011,0.0115031835734
0.064,0.0118,0.0124218770845
0.065,0.0124,0.0116445678149
0.066,0.0102,0.0111898222154
0.067,0.0116,0.00992089927498
0.068,0.0126,0.0112474463993
0.069,0.012,0.0123909383638
0.07,0.0108,0.0111627084798
0.071,0.01,0.0111916274622
0.072,0.0114,0.0114609569999
0.073,0.0126,0.0112474463993
0.074,0.011,0.0107778298447
0.075,0.0108,0.0111627084798
0.076,0.0116,0.010704478436
0.077,0.009,0.010396191999
0.078,0.0102,0.0111898222154
0.079,0.0128,0.0122334200311
0.08,0.0118,0.0120922380981
0.081,0.0114,0.0121455815635
0.082,0.0136,0.0123517471058
0.083,0.0112,0.0121671855431
0.084,0.0106,0.0115312487168
0.085,0.011,0.0118492210885
0.086,0.012,0.0117206543066
0.087,0.0116,0.0117825414418
0.088,0.0112,0.0118304520607
0.089,0.0104,0.0108171207357
0.09,0.009,0.0111464085805
0.091,0.01,0.0111916274622
0.092,0.0102,0.0111898222154
0.093,0.0104,0.0125464792438
0.094,0.0136,0.0120201850437
0.095,0.0128,0.0122334200311
0.096,0.0124,0.0119865244202
0.097,0.0114,0.0118082320198
0.098,0.0108,0.0118645554813
0.099,0.013,0.0118492210885
0.1,0.011,0.0121854359169
0.101,0.0128,0.0128770408797
0.102,0.012,0.0130267789456
0.103,0.0104,0.0118849705617
0.104,0.0118,0.0117533575689
0.105,0.0116,0.0117825414418
0.106,0.0118,0.012742991736
0.107,0.0118,0.0120922380981
0.108,0.0134,0.0127303026696
0.109,0.0124,0.0116445678149
0.11,0.0104,0.0111844047267
0.111,0.011,0.0115031835734
0.112,0.0126,0.0108822903115
0.113,0.009,0.0118492210885
0.114,0.0126,0.0132283747675
0.115,0.0128,0.0125593540334
0.116,0.0108,0.0128456257539
0.117,0.0128,0.0108320512062
0.118,0.0124,0.0123189924814
0.119,0.0104,0.0118849705617
0.12,0.0114,0.0118082320198
0.121,0.0112,0.0111264540532
0.122,0.0128,0.0128770408797
0.123,0.012,0.0106363204696
0.124,0.0126,0.0116011145407
0.125,0.0118,0.0124218770845
0.126,0.0106,0.0108077787176
0.127,0.012,0.0123909383638
0.128,0.0122,0.0123566528108
0.129,0.0126,0.0122779263211
0.13,0.0118,0.0124218770845
0.131,0.0128,0.0115540014495
0.132,0.0106,0.0108077787176
0.133,0.0132,0.0117962500462
0.134,0.012,0.0120604537831
0.135,0.013,0.0111464085805
0.136,0.013,0.0121854359169
0.137,0.0116,0.0114344862039
0.138,0.0116,0.0117825414418
0.139,0.0116,0.0110754984839
0.14,0.011,0.0115031835734
0.141,0.011,0.0107778298447
0.142,0.0104,0.0111844047267
0.143,0.0112,0.0131256553468
0.144,0.013,0.010396191999
0.145,0.0134,0.0127303026696
0.146,0.0138,0.011261806375
0.147,0.0126,0.0122779263211
0.148,0.0118,0.0114044116929
0.149,0.012,0.0120604537831
0.15,0.0122,0.0123566528108
0.151,0.01,0.0115470053838
0.152,0.013,0.010396191999
0.153,0.0132,0.0127825638819
0.154,0.0132,0.0117962500462
0.155,0.0098,0.011545255705
0.156,0.0126,0.0122779263211
0.157,0.0132,0.0130948366723
0.158,0.0122,0.0120252260106
0.159,0.0128,0.0128770408797
0.16,0.0098,0.0111898222154
0.161,0.0126,0.0116011145407
0.162,0.0108,0.0118645554813
0.163,0.0128,0.0125593540334
0.164,0.0122,0.0113333333333
0.165,0.0112,0.0118304520607
0.166,0.0096,0.0125464792438
0.167,0.0118,0.0110444464768
0.168,0.0104,0.0111844047267
0.169,0.011,0.0140345893053
0.17,0.0124,0.0112922606911
0.171,0.0096,0.0118849705617
0.172,0.0114,0.0111028251933
0.173,0.0138,0.0108971314917
0.174,0.0118,0.0106723469724
0.175,0.0134,0.0120788654227
0.176,0.012,0.0117206543066
0.177,0.0126,0.0112474463993
0.178,0.0102,0.011545255705
0.179,0.0088,0.0111264540532
0.18,0.0108,0.0131564018292
0.181,0.011,0.0111464085805
0.182,0.0118,0.0110444464768
0.183,0.0112,0.0121671855431
0.184,0.0128,0.0122334200311
0.185,0.012,0.0123909383638
0.186,0.011,0.0121854359169
0.187,0.0106,0.0115312487168
0.188,0.01,0.0118917678002
0.189,0.0102,0.011545255705
0.19,0.0134,0.0142290072199
0.191,0.012,0.0117206543066
0.192,0.0114,0.010732749843
0.193,0.0102,0.010442724982
0.194,0.0134,0.0124088596567
0.195,0.0102,0.0111898222154
0.196,0.0126,0.0119443152448
0.197,0.0124,0.0126427205869
0.198,0.0126,0.0112474463993
0.199,0.0122,0.0123566528108
0.2,0.0114,0.010732749843
0.201,0.012,0.0117206543066
0.202,0.0124,0.0126427205869
0.203,0.0112,0.0121671855431
0.204,0.0118,0.0117533575689
0.205,0.0116,0.0114344862039
0.206,0.0124,0.0119865244202
0.207,0.0126,0.0119443152448
0.208,0.0128,0.0122334200311
0.209,0.0132,0.0121339327191
0.21,0.0126,0.0108822903115
0.211,0.013,0.0118492210885
0.212,0.0114,0.0114609569999
0.213,0.0128,0.0140762713153
0.214,0.0122,0.0129941711874
0.215,0.0116,0.0114344862039
0.216,0.014,0.0125529182892
0.217,0.0126,0.0116011145407
0.218,0.0102,0.010442724982
0.219,0.0134,0.0130438266679
0.22,0.012,0.0120604537831
0.221,0.0106,0.0122119332266
0.222,0.0138,0.0116150372754
0.223,0.0126,0.0122779263211
0.224,0.0138,0.0126155267489
0.225,0.0122,0.0123566528108
0.226,0.0134,0.0124088596567
0.227,0.0122,0.0123566528108
0.228,0.0136,0.0129895062542
0.229,0.0144,0.0127382348174
0.23,0.0128,0.0131870766244
0.231,0.0116,0.0121206060455
0.232,0.012,0.0120604537831
0.233,0.011,0.0115031835734
0.234,0.0126,0.0132283747675
0.235,0.0138,0.0126155267489
0.236,0.0112,0.010374794631
0.237,0.0102,0.0108227220759
0.238,0.0116,0.0117825414418
0.239,0.0148,0.0119324699197
0.24,0.011,0.0125126198922
0.241,0.0108,0.0125271422491
0.242,0.0134,0.0117395988781
0.243,0.012,0.0120604537831
0.244,0.0132,0.0117962500462
0.245,0.0134,0.0124088596567
0.246,0.0134,0.0117395988781
0.247,0.0114,0.0114609569999
0.248,0.0126,0.0126027093448
0.249,0.0124,0.0123189924814
0.25,0.0138,0.0105198225587
0.251,0.0126,0.0129193301262
0.252,0.0136,0.0123517471058
0.253,0.014,0.0118917678002
0.254,0.013,0.0118492210885
0.255,0.0114,0.0118082320198
0.256,0.0142,0.0137201466553
0.257,0.012,0.0117206543066
0.258,0.014,0.0128707639888
0.259,0.0154,0.0113190641009
0.26,0.012,0.0123909383638
0.261,0.0154,0.0123435665982
0.262,0.0122,0.0123566528108
0.263,0.0148,0.014104945762
0.264,0.0132,0.0110900811084
0.265,0.0118,0.0124218770845
0.266,0.0138,0.0116150372754
0.267,0.0154,0.0113190641009
0.268,0.013,0.0128314638544
0.269,0.0126,0.0126027093448
0.27,0.0136,0.0123517471058
0.271,0.013,0.0118492210885
0.272,0.0162,0.0138374400622
0.273,0.0118,0.0106723469724
0.274,0.014,0.0128707639888
0.275,0.0144,0.013357553759
0.276,0.0108,0.0122003477347
0.277,0.0172,0.0127191893522
0.278,0.0138,0.012931833715
0.279,0.0114,0.0118082320198
0.28,0.013,0.0118492210885
0.281,0.014,0.0134839972493
0.282,0.0148,0.0129083795508
0.283,0.0144,0.014236104336
0.284,0.0116,0.0114344862039
0.285,0.0128,0.0115540014495
0.286,0.0136,0.0120201850437
0.287,0.0134,0.0127303026696
0.288,0.0138,0.0105198225587
0.289,0.0136,0.0120201850437
0.29,0.0134,0.0120788654227
0.291,0.0146,0.0116705621202
0.292,0.0128,0.0125593540334
0.293,0.0126,0.0122779263211
0.294,0.0164,0.0128330381706
0.295,0.0146,0.0116705621202
0.296,0.014,0.0122268127284
0.297,0.0142,0.0121588808629
0.298,0.016,0.0117206543066
0.299,0.0162,0.0119578383912


==> figures/best_beta/tables/BMS-POS_0.5_50_FNR_avg.csv <==
beta,original_item_vec
0.001,0.1422
0.002,0.1064
0.003,0.0678
0.004,0.05
0.005,0.0484
0.006,0.0376
0.007,0.0342
0.008,0.035
0.009,0.0278
0.01,0.0286
0.011,0.026
0.012,0.023
0.013,0.0248
0.014,0.0208
0.015,0.0204
0.016,0.0216
0.017,0.0202
0.018,0.0192
0.019,0.012
0.02,0.0152
0.021,0.0148
0.022,0.0168
0.023,0.0172
0.024,0.0174
0.025,0.0174
0.026,0.015
0.027,0.0142
0.028,0.015
0.029,0.0158
0.03,0.0162
0.031,0.0148
0.032,0.0126
0.033,0.013
0.034,0.0116
0.035,0.0124
0.036,0.0128
0.037,0.0134
0.038,0.0138
0.039,0.0136
0.04,0.0106
0.041,0.0104
0.042,0.0126
0.043,0.0118
0.044,0.0118
0.045,0.0126
0.046,0.0134
0.047,0.0112
0.048,0.0094
0.049,0.0118
0.05,0.0128
0.051,0.012
0.052,0.0106
0.053,0.0124
0.054,0.0118
0.055,0.0146
0.056,0.012
0.057,0.0118
0.058,0.011
0.059,0.0106
0.06,0.0108
0.061,0.0124
0.062,0.0134
0.063,0.011
0.064,0.0118
0.065,0.0124
0.066,0.0102
0.067,0.0116
0.068,0.0126
0.069,0.012
0.07,0.0108
0.071,0.01
0.072,0.0114
0.073,0.0126
0.074,0.011
0.075,0.0108
0.076,0.0116
0.077,0.009
0.078,0.0102
0.079,0.0128
0.08,0.0118
0.081,0.0114
0.082,0.0136
0.083,0.0112
0.084,0.0106
0.085,0.011
0.086,0.012
0.087,0.0116
0.088,0.0112
0.089,0.0104
0.09,0.009
0.091,0.01
0.092,0.0102
0.093,0.0104
0.094,0.0136
0.095,0.0128
0.096,0.0124
0.097,0.0114
0.098,0.0108
0.099,0.013
0.1,0.011
0.101,0.0128
0.102,0.012
0.103,0.0104
0.104,0.0118
0.105,0.0116
0.106,0.0118
0.107,0.0118
0.108,0.0134
0.109,0.0124
0.11,0.0104
0.111,0.011
0.112,0.0126
0.113,0.009
0.114,0.0126
0.115,0.0128
0.116,0.0108
0.117,0.0128
0.118,0.0124
0.119,0.0104
0.12,0.0114
0.121,0.0112
0.122,0.0128
0.123,0.012
0.124,0.0126
0.125,0.0118
0.126,0.0106
0.127,0.012
0.128,0.0122
0.129,0.0126
0.13,0.0118
0.131,0.0128
0.132,0.0106
0.133,0.0132
0.134,0.012
0.135,0.013
0.136,0.013
0.137,0.0116
0.138,0.0116
0.139,0.0116
0.14,0.011
0.141,0.011
0.142,0.0104
0.143,0.0112
0.144,0.013
0.145,0.0134
0.146,0.0138
0.147,0.0126
0.148,0.0118
0.149,0.012
0.15,0.0122
0.151,0.01
0.152,0.013
0.153,0.0132
0.154,0.0132
0.155,0.0098
0.156,0.0126
0.157,0.0132
0.158,0.0122
0.159,0.0128
0.16,0.0098
0.161,0.0126
0.162,0.0108
0.163,0.0128
0.164,0.0122
0.165,0.0112
0.166,0.0096
0.167,0.0118
0.168,0.0104
0.169,0.011
0.17,0.0124
0.171,0.0096
0.172,0.0114
0.173,0.0138
0.174,0.0118
0.175,0.0134
0.176,0.012
0.177,0.0126
0.178,0.0102
0.179,0.0088
0.18,0.0108
0.181,0.011
0.182,0.0118
0.183,0.0112
0.184,0.0128
0.185,0.012
0.186,0.011
0.187,0.0106
0.188,0.01
0.189,0.0102
0.19,0.0134
0.191,0.012
0.192,0.0114
0.193,0.0102
0.194,0.0134
0.195,0.0102
0.196,0.0126
0.197,0.0124
0.198,0.0126
0.199,0.0122
0.2,0.0114
0.201,0.012
0.202,0.0124
0.203,0.0112
0.204,0.0118
0.205,0.0116
0.206,0.0124
0.207,0.0126
0.208,0.0128
0.209,0.0132
0.21,0.0126
0.211,0.013
0.212,0.0114
0.213,0.0128
0.214,0.0122
0.215,0.0116
0.216,0.014
0.217,0.0126
0.218,0.0102
0.219,0.0134
0.22,0.012
0.221,0.0106
0.222,0.0138
0.223,0.0126
0.224,0.0138
0.225,0.0122
0.226,0.0134
0.227,0.0122
0.228,0.0136
0.229,0.0144
0.23,0.0128
0.231,0.0116
0.232,0.012
0.233,0.011
0.234,0.0126
0.235,0.0138
0.236,0.0112
0.237,0.0102
0.238,0.0116
0.239,0.0148
0.24,0.011
0.241,0.0108
0.242,0.0134
0.243,0.012
0.244,0.0132
0.245,0.0134
0.246,0.0134
0.247,0.0114
0.248,0.0126
0.249,0.0124
0.25,0.0138
0.251,0.0126
0.252,0.0136
0.253,0.014
0.254,0.013
0.255,0.0114
0.256,0.0142
0.257,0.012
0.258,0.014
0.259,0.0154
0.26,0.012
0.261,0.0154
0.262,0.0122
0.263,0.0148
0.264,0.0132
0.265,0.0118
0.266,0.0138
0.267,0.0154
0.268,0.013
0.269,0.0126
0.27,0.0136
0.271,0.013
0.272,0.0162
0.273,0.0118
0.274,0.014
0.275,0.0144
0.276,0.0108
0.277,0.0172
0.278,0.0138
0.279,0.0114
0.28,0.013
0.281,0.014
0.282,0.0148
0.283,0.0144
0.284,0.0116
0.285,0.0128
0.286,0.0136
0.287,0.0134
0.288,0.0138
0.289,0.0136
0.29,0.0134
0.291,0.0146
0.292,0.0128
0.293,0.0126
0.294,0.0164
0.295,0.0146
0.296,0.014
0.297,0.0142
0.298,0.016
0.299,0.0162


==> figures/best_beta/tables/BMS-POS_0.5_50_FNR_median.csv <==
beta,original_item_vec
0.001,0.12
0.002,0.12
0.003,0.04
0.004,0.04
0.005,0.04
0.006,0.02
0.007,0.02
0.008,0.02
0.009,0.02
0.01,0.02
0.011,0.02
0.012,0.02
0.013,0.02
0.014,0.02
0.015,0.02
0.016,0.02
0.017,0.02
0.018,0.02
0.019,0.0
0.02,0.02
0.021,0.02
0.022,0.02
0.023,0.02
0.024,0.02
0.025,0.02
0.026,0.02
0.027,0.02
0.028,0.02
0.029,0.02
0.03,0.02
0.031,0.02
0.032,0.02
0.033,0.02
0.034,0.0
0.035,0.02
0.036,0.02
0.037,0.02
0.038,0.02
0.039,0.02
0.04,0.0
0.041,0.0
0.042,0.02
0.043,0.02
0.044,0.02
0.045,0.02
0.046,0.02
0.047,0.02
0.048,0.0
0.049,0.02
0.05,0.02
0.051,0.02
0.052,0.02
0.053,0.02
0.054,0.02
0.055,0.02
0.056,0.02
0.057,0.02
0.058,0.02
0.059,0.0
0.06,0.02
0.061,0.02
0.062,0.02
0.063,0.02
0.064,0.02
0.065,0.02
0.066,0.0
0.067,0.02
0.068,0.02
0.069,0.02
0.07,0.02
0.071,0.0
0.072,0.02
0.073,0.02
0.074,0.02
0.075,0.02
0.076,0.02
0.077,0.0
0.078,0.0
0.079,0.02
0.08,0.02
0.081,0.02
0.082,0.02
0.083,0.01
0.084,0.0
0.085,0.01
0.086,0.02
0.087,0.02
0.088,0.02
0.089,0.01
0.09,0.0
0.091,0.0
0.092,0.0
0.093,0.0
0.094,0.02
0.095,0.02
0.096,0.02
0.097,0.02
0.098,0.0
0.099,0.02
0.1,0.0
0.101,0.02
0.102,0.02
0.103,0.0
0.104,0.02
0.105,0.02
0.106,0.02
0.107,0.02
0.108,0.02
0.109,0.02
0.11,0.0
0.111,0.02
0.112,0.02
0.113,0.0
0.114,0.02
0.115,0.02
0.116,0.0
0.117,0.02
0.118,0.02
0.119,0.0
0.12,0.02
0.121,0.02
0.122,0.02
0.123,0.02
0.124,0.02
0.125,0.02
0.126,0.02
0.127,0.02
0.128,0.02
0.129,0.02
0.13,0.02
0.131,0.02
0.132,0.02
0.133,0.02
0.134,0.02
0.135,0.02
0.136,0.02
0.137,0.02
0.138,0.02
0.139,0.02
0.14,0.02
0.141,0.02
0.142,0.0
0.143,0.0
0.144,0.02
0.145,0.02
0.146,0.02
0.147,0.02
0.148,0.02
0.149,0.02
0.15,0.02
0.151,0.0
0.152,0.02
0.153,0.02
0.154,0.02
0.155,0.0
0.156,0.02
0.157,0.02
0.158,0.02
0.159,0.02
0.16,0.0
0.161,0.02
0.162,0.01
0.163,0.02
0.164,0.02
0.165,0.02
0.166,0.0
0.167,0.02
0.168,0.0
0.169,0.0
0.17,0.02
0.171,0.0
0.172,0.02
0.173,0.02
0.174,0.02
0.175,0.02
0.176,0.02
0.177,0.02
0.178,0.0
0.179,0.0
0.18,0.0
0.181,0.02
0.182,0.02
0.183,0.01
0.184,0.02
0.185,0.02
0.186,0.0
0.187,0.0
0.188,0.0
0.189,0.0
0.19,0.02
0.191,0.02
0.192,0.02
0.193,0.01
0.194,0.02
0.195,0.0
0.196,0.02
0.197,0.02
0.198,0.02
0.199,0.02
0.2,0.02
0.201,0.02
0.202,0.02
0.203,0.02
0.204,0.02
0.205,0.02
0.206,0.02
0.207,0.02
0.208,0.02
0.209,0.02
0.21,0.02
0.211,0.02
0.212,0.02
0.213,0.02
0.214,0.02
0.215,0.02
0.216,0.02
0.217,0.02
0.218,0.01
0.219,0.02
0.22,0.02
0.221,0.0
0.222,0.02
0.223,0.02
0.224,0.02
0.225,0.02
0.226,0.02
0.227,0.02
0.228,0.02
0.229,0.02
0.23,0.02
0.231,0.02
0.232,0.02
0.233,0.02
0.234,0.02
0.235,0.02
0.236,0.02
0.237,0.0
0.238,0.02
0.239,0.02
0.24,0.0
0.241,0.0
0.242,0.02
0.243,0.02
0.244,0.02
0.245,0.02
0.246,0.02
0.247,0.02
0.248,0.02
0.249,0.02
0.25,0.02
0.251,0.02
0.252,0.02
0.253,0.02
0.254,0.02
0.255,0.02
0.256,0.02
0.257,0.02
0.258,0.02
0.259,0.02
0.26,0.02
0.261,0.02
0.262,0.02
0.263,0.02
0.264,0.02
0.265,0.02
0.266,0.02
0.267,0.02
0.268,0.02
0.269,0.02
0.27,0.02
0.271,0.02
0.272,0.02
0.273,0.02
0.274,0.02
0.275,0.02
0.276,0.0
0.277,0.02
0.278,0.02
0.279,0.02
0.28,0.02
0.281,0.02
0.282,0.02
0.283,0.02
0.284,0.02
0.285,0.02
0.286,0.02
0.287,0.02
0.288,0.02
0.289,0.02
0.29,0.02
0.291,0.02
0.292,0.02
0.293,0.02
0.294,0.02
0.295,0.02
0.296,0.02
0.297,0.02
0.298,0.02
0.299,0.02


==> figures/best_beta/tables/BMS-POS_0.5_50_FNR_std.csv <==
beta,original_item_vec
0.001,0.117821813761
0.002,0.0743391083502
0.003,0.0590767348967
0.004,0.0441759567131
0.005,0.037192374585
0.006,0.0325706690881
0.007,0.0314363233258
0.008,0.0306660078981
0.009,0.0258816264145
0.01,0.0264009488657
0.011,0.0205971460218
0.012,0.0191485421551
0.013,0.0195132692486
0.014,0.0198824830269
0.015,0.0192757763931
0.016,0.0154867163672
0.017,0.01569790567
0.018,0.0179606753377
0.019,0.0139262124765
0.02,0.0145282726802
0.021,0.0146666666667
0.022,0.0146941890528
0.023,0.0145004353818
0.024,0.0149490717931
0.025,0.0138257555002
0.026,0.0140345893053
0.027,0.014011539256
0.028,0.0154069379623
0.029,0.013117957466
0.03,0.0135423018499
0.031,0.0119324699197
0.032,0.0138257555002
0.033,0.0137436854187
0.034,0.0133877676717
0.035,0.0126427205869
0.036,0.0115540014495
0.037,0.0110298035185
0.038,0.0122910824206
0.039,0.0126746386397
0.04,0.0118764685429
0.041,0.0122202018532
0.042,0.0126027093448
0.043,0.0114044116929
0.044,0.0124218770845
0.045,0.0129193301262
0.046,0.0147860157793
0.047,0.0107571916278
0.048,0.0108077787176
0.049,0.0124218770845
0.05,0.0115540014495
0.051,0.0113707048723
0.052,0.0108077787176
0.053,0.0119865244202
0.054,0.0110444464768
0.055,0.012011778731
0.056,0.0120604537831
0.057,0.0120922380981
0.058,0.0118492210885
0.059,0.0115312487168
0.06,0.0107946863097
0.061,0.0129583637825
0.062,0.011390231505
0.063,0.0115031835734
0.064,0.0124218770845
0.065,0.0116445678149
0.066,0.0111898222154
0.067,0.00992089927498
0.068,0.0112474463993
0.069,0.0123909383638
0.07,0.0111627084798
0.071,0.0111916274622
0.072,0.0114609569999
0.073,0.0112474463993
0.074,0.0107778298447
0.075,0.0111627084798
0.076,0.010704478436
0.077,0.010396191999
0.078,0.0111898222154
0.079,0.0122334200311
0.08,0.0120922380981
0.081,0.0121455815635
0.082,0.0123517471058
0.083,0.0121671855431
0.084,0.0115312487168
0.085,0.0118492210885
0.086,0.0117206543066
0.087,0.0117825414418
0.088,0.0118304520607
0.089,0.0108171207357
0.09,0.0111464085805
0.091,0.0111916274622
0.092,0.0111898222154
0.093,0.0125464792438
0.094,0.0120201850437
0.095,0.0122334200311
0.096,0.0119865244202
0.097,0.0118082320198
0.098,0.0118645554813
0.099,0.0118492210885
0.1,0.0121854359169
0.101,0.0128770408797
0.102,0.0130267789456
0.103,0.0118849705617
0.104,0.0117533575689
0.105,0.0117825414418
0.106,0.012742991736
0.107,0.0120922380981
0.108,0.0127303026696
0.109,0.0116445678149
0.11,0.0111844047267
0.111,0.0115031835734
0.112,0.0108822903115
0.113,0.0118492210885
0.114,0.0132283747675
0.115,0.0125593540334
0.116,0.0128456257539
0.117,0.0108320512062
0.118,0.0123189924814
0.119,0.0118849705617
0.12,0.0118082320198
0.121,0.0111264540532
0.122,0.0128770408797
0.123,0.0106363204696
0.124,0.0116011145407
0.125,0.0124218770845
0.126,0.0108077787176
0.127,0.0123909383638
0.128,0.0123566528108
0.129,0.0122779263211
0.13,0.0124218770845
0.131,0.0115540014495
0.132,0.0108077787176
0.133,0.0117962500462
0.134,0.0120604537831
0.135,0.0111464085805
0.136,0.0121854359169
0.137,0.0114344862039
0.138,0.0117825414418
0.139,0.0110754984839
0.14,0.0115031835734
0.141,0.0107778298447
0.142,0.0111844047267
0.143,0.0131256553468
0.144,0.010396191999
0.145,0.0127303026696
0.146,0.011261806375
0.147,0.0122779263211
0.148,0.0114044116929
0.149,0.0120604537831
0.15,0.0123566528108
0.151,0.0115470053838
0.152,0.010396191999
0.153,0.0127825638819
0.154,0.0117962500462
0.155,0.011545255705
0.156,0.0122779263211
0.157,0.0130948366723
0.158,0.0120252260106
0.159,0.0128770408797
0.16,0.0111898222154
0.161,0.0116011145407
0.162,0.0118645554813
0.163,0.0125593540334
0.164,0.0113333333333
0.165,0.0118304520607
0.166,0.0125464792438
0.167,0.0110444464768
0.168,0.0111844047267
0.169,0.0140345893053
0.17,0.0112922606911
0.171,0.0118849705617
0.172,0.0111028251933
0.173,0.0108971314917
0.174,0.0106723469724
0.175,0.0120788654227
0.176,0.0117206543066
0.177,0.0112474463993
0.178,0.011545255705
0.179,0.0111264540532
0.18,0.0131564018292
0.181,0.0111464085805
0.182,0.0110444464768
0.183,0.0121671855431
0.184,0.0122334200311
0.185,0.0123909383638
0.186,0.0121854359169
0.187,0.0115312487168
0.188,0.0118917678002
0.189,0.011545255705
0.19,0.0142290072199
0.191,0.0117206543066
0.192,0.010732749843
0.193,0.010442724982
0.194,0.0124088596567
0.195,0.0111898222154
0.196,0.0119443152448
0.197,0.0126427205869
0.198,0.0112474463993
0.199,0.0123566528108
0.2,0.010732749843
0.201,0.0117206543066
0.202,0.0126427205869
0.203,0.0121671855431
0.204,0.0117533575689
0.205,0.0114344862039
0.206,0.0119865244202
0.207,0.0119443152448
0.208,0.0122334200311
0.209,0.0121339327191
0.21,0.0108822903115
0.211,0.0118492210885
0.212,0.0114609569999
0.213,0.0140762713153
0.214,0.0129941711874
0.215,0.0114344862039
0.216,0.0125529182892
0.217,0.0116011145407
0.218,0.010442724982
0.219,0.0130438266679
0.22,0.0120604537831
0.221,0.0122119332266
0.222,0.0116150372754
0.223,0.0122779263211
0.224,0.0126155267489
0.225,0.0123566528108
0.226,0.0124088596567
0.227,0.0123566528108
0.228,0.0129895062542
0.229,0.0127382348174
0.23,0.0131870766244
0.231,0.0121206060455
0.232,0.0120604537831
0.233,0.0115031835734
0.234,0.0132283747675
0.235,0.0126155267489
0.236,0.010374794631
0.237,0.0108227220759
0.238,0.0117825414418
0.239,0.0119324699197
0.24,0.0125126198922
0.241,0.0125271422491
0.242,0.0117395988781
0.243,0.0120604537831
0.244,0.0117962500462
0.245,0.0124088596567
0.246,0.0117395988781
0.247,0.0114609569999
0.248,0.0126027093448
0.249,0.0123189924814
0.25,0.0105198225587
0.251,0.0129193301262
0.252,0.0123517471058
0.253,0.0118917678002
0.254,0.0118492210885
0.255,0.0118082320198
0.256,0.0137201466553
0.257,0.0117206543066
0.258,0.0128707639888
0.259,0.0113190641009
0.26,0.0123909383638
0.261,0.0123435665982
0.262,0.0123566528108
0.263,0.014104945762
0.264,0.0110900811084
0.265,0.0124218770845
0.266,0.0116150372754
0.267,0.0113190641009
0.268,0.0128314638544
0.269,0.0126027093448
0.27,0.0123517471058
0.271,0.0118492210885
0.272,0.0138374400622
0.273,0.0106723469724
0.274,0.0128707639888
0.275,0.013357553759
0.276,0.0122003477347
0.277,0.0127191893522
0.278,0.012931833715
0.279,0.0118082320198
0.28,0.0118492210885
0.281,0.0134839972493
0.282,0.0129083795508
0.283,0.014236104336
0.284,0.0114344862039
0.285,0.0115540014495
0.286,0.0120201850437
0.287,0.0127303026696
0.288,0.0105198225587
0.289,0.0120201850437
0.29,0.0120788654227
0.291,0.0116705621202
0.292,0.0125593540334
0.293,0.0122779263211
0.294,0.0128330381706
0.295,0.0116705621202
0.296,0.0122268127284
0.297,0.0121588808629
0.298,0.0117206543066
0.299,0.0119578383912


==> figures/best_beta/tables/BMS-POS_0.5_50_TOPK_SUM_RATIO_ALL.csv <==
beta,original_item_vec_avg,original_item_vec_std
0.001,0.0716884716517,0.0919222704138
0.002,0.0544159600881,0.0624435619123
0.003,0.031966226799,0.0399846127553
0.004,0.0254510154161,0.0310952471031
0.005,0.0241791892151,0.0330393750481
0.006,0.0198098500757,0.0301765990155
0.007,0.0220965118813,0.0406314361404
0.008,0.0129915108731,0.0140634196224
0.009,0.0092023367503,0.0114751276625
0.01,0.0150067619725,0.0266427660189
0.011,0.0138369305533,0.0267868496009
0.012,0.0122379837509,0.0194302567702
0.013,0.0110845633538,0.0195541635955
0.014,0.0109223625762,0.0196383661007
0.015,0.00910144689917,0.0169627640402
0.016,0.00947979657054,0.0120123914144
0.017,0.00840182715828,0.0169394111007
0.018,0.00880037109379,0.0128675260897
0.019,0.004848110212,0.0162649232691
0.02,0.0066763937912,0.00974951439455
0.021,0.00835964629996,0.0182795079804
0.022,0.00706856782645,0.0115654823008
0.023,0.00873817418596,0.0214029286367
0.024,0.00654595086164,0.00970619461975
0.025,0.00627685185374,0.00703826541836
0.026,0.00624427421835,0.00985143523358
0.027,0.00523602746338,0.00764956603275
0.028,0.00734349699887,0.0167882386476
0.029,0.0070705230956,0.0170862623208
0.03,0.00558680478471,0.00870556563756
0.031,0.0049182911355,0.00526934005753
0.032,0.00528955804807,0.0157253067733
0.033,0.00420936859064,0.00731502933822
0.034,0.00457410266385,0.00738053152672
0.035,0.00476564775419,0.00694264837522
0.036,0.00377406152173,0.00477263530167
0.037,0.00493816970514,0.00556445280542
0.038,0.00529825492229,0.0155649250427
0.039,0.00615705597569,0.010000723229
0.04,0.00701177336801,0.0214904217817
0.041,0.0047216949332,0.0091977854859
0.042,0.00477142190838,0.00833955260555
0.043,0.00336081742471,0.00411910621154
0.044,0.00469765123294,0.0073031270548
0.045,0.00673121770496,0.016726014258
0.046,0.00509238646709,0.00809648215816
0.047,0.00479664182524,0.0162124422966
0.048,0.0042021076172,0.00796788810648
0.049,0.00440919811561,0.00612907256774
0.05,0.0037433424104,0.00508033977266
0.051,0.00425679914294,0.00891066024491
0.052,0.00508668359875,0.0157377765808
0.053,0.00477663086759,0.00826269912674
0.054,0.00558038905782,0.0159364082051
0.055,0.00699504155965,0.0177370691444
0.056,0.0078592196032,0.0239089860444
0.057,0.0033813884855,0.00474679940814
0.058,0.00419067132944,0.00702464025045
0.059,0.00378813029425,0.00586671682932
0.06,0.00500099800196,0.0163902576465
0.061,0.00567452202834,0.0157466455796
0.062,0.0047537175573,0.0071153037836
0.063,0.00439790949141,0.00782014678613
0.064,0.00513136964567,0.0155200192393
0.065,0.00588296695799,0.0111820463843
0.066,0.00434994938704,0.00867838209318
0.067,0.00486955197859,0.0154533704853
0.068,0.00439157014222,0.00636474737027
0.069,0.00425569930405,0.00648374609249
0.07,0.00440407062595,0.00811429038136
0.071,0.00605875787454,0.0171965511354
0.072,0.00734276377294,0.0218853464485
0.073,0.00545647896762,0.0155652669403
0.074,0.00487163963575,0.0159951993339
0.075,0.00461253592298,0.0154356343627
0.076,0.00477609113183,0.015227474714
0.077,0.00230023666904,0.00538341219099
0.078,0.00400311315509,0.00793905210718
0.079,0.00464904955589,0.00728338308346
0.08,0.00416364380699,0.00677829305012
0.081,0.00502025027445,0.0156722567575
0.082,0.00463196641011,0.0075216037743
0.083,0.00321693201977,0.00480058600185
0.084,0.00657446520334,0.0214637223757
0.085,0.00518121373332,0.0155191121958
0.086,0.00479984968869,0.00850329465234
0.087,0.00348222232632,0.00671005723514
0.088,0.00520902030832,0.0101640859402
0.089,0.00508124550644,0.0163237504665
0.09,0.00243012967915,0.00627996695048
0.091,0.0032323195806,0.00534230954037
0.092,0.00454068487376,0.0158130920962
0.093,0.00496964750163,0.0160417965489
0.094,0.00566053981723,0.0160560150773
0.095,0.00531041934413,0.0102787729004
0.096,0.00457035506466,0.00789300269748
0.097,0.00365213725175,0.00709777568881
0.098,0.00553869192494,0.0163751176204
0.099,0.00576194394488,0.0157622797409
0.1,0.00447836066976,0.00881940648012
0.101,0.00519612266055,0.00843596637358
0.102,0.00397474647695,0.0056184857783
0.103,0.00339179112837,0.0063949346286
0.104,0.00493703422332,0.0159491771185
0.105,0.00569668174532,0.0159812393349
0.106,0.00558768058234,0.0109566696424
0.107,0.00480903028834,0.0154550792737
0.108,0.00543799556398,0.0162957723973
0.109,0.00648215511395,0.0174367309626
0.11,0.00336187143698,0.00509231812165
0.111,0.00344812222876,0.00517852794731
0.112,0.00489471588514,0.00696498311213
0.113,0.00542949217995,0.0213536480728
0.114,0.00567088135793,0.0156615622513
0.115,0.00315941451909,0.00426510527708
0.116,0.00421077394034,0.00811873735403
0.117,0.00481743183545,0.00750105256088
0.118,0.00379094608549,0.00794708688293
0.119,0.00276826394504,0.00505372162795
0.12,0.00393754544473,0.00607884027884
0.121,0.00506847515485,0.0162338171641
0.122,0.00522191286424,0.0158370066203
0.123,0.00400147358045,0.0075113862357
0.124,0.00403445347172,0.00726254240011
0.125,0.00426385135066,0.00780035111434
0.126,0.00301641000364,0.00403727281687
0.127,0.0033410508757,0.00440498440787
0.128,0.00438719115404,0.00668459223984
0.129,0.00387076587485,0.0071178074434
0.13,0.00319338732049,0.00463631113484
0.131,0.00778660986881,0.022979605506
0.132,0.00492302146111,0.0163395212977
0.133,0.00592164462576,0.0169604471688
0.134,0.00347038887452,0.00468528880718
0.135,0.00609353009587,0.0170575343142
0.136,0.00681157213823,0.0213025249859
0.137,0.00545493104621,0.0164129123208
0.138,0.00428527784171,0.00826125976638
0.139,0.00634462433373,0.0212385989787
0.14,0.00485187817858,0.00764622179669
0.141,0.00494686148751,0.0161428044124
0.142,0.00509583873918,0.0162414933452
0.143,0.00396419107868,0.00710700000572
0.144,0.00622485391492,0.0166880383401
0.145,0.00631392558979,0.0161778004424
0.146,0.00504441617904,0.00775779746765
0.147,0.00368740338221,0.00656612027673
0.148,0.00321966124962,0.00439572442631
0.149,0.00647539314148,0.0212731847646
0.15,0.00557199769441,0.0102914826057
0.151,0.00466855642072,0.0157573677762
0.152,0.00411262859459,0.0076288016791
0.153,0.0043348316941,0.00573735024901
0.154,0.00505264460335,0.008772601526
0.155,0.00292649308222,0.00491159294009
0.156,0.00801282534354,0.0219998538621
0.157,0.00718258445847,0.0215676250509
0.158,0.00586454465652,0.0163365697431
0.159,0.00418176568951,0.0063341189942
0.16,0.00274079343192,0.00454530988136
0.161,0.00584823037958,0.016397662391
0.162,0.0034430049228,0.00634999074175
0.163,0.00549777384462,0.0159896717643
0.164,0.00637704921372,0.0169503343583
0.165,0.00497162823001,0.010602233875
0.166,0.00457859367267,0.0156037611234
0.167,0.00410664567468,0.00717360922086
0.168,0.00382156845173,0.00726080897322
0.169,0.00393703116821,0.00669985034854
0.17,0.00399734918459,0.00572014722342
0.171,0.00385983877177,0.00820823774656
0.172,0.00457265657938,0.00870275346234
0.173,0.00393506571537,0.00495575021287
0.174,0.0055622009813,0.0163390319763
0.175,0.00544718634733,0.00828558879541
0.176,0.00599795104088,0.0165167239067
0.177,0.00602138371953,0.016020082439
0.178,0.00584407543265,0.0169939069258
0.179,0.0024017833684,0.00391361134607
0.18,0.00553389031347,0.0161998574865
0.181,0.00253058672331,0.00416677675104
0.182,0.00466860733918,0.0161271117094
0.183,0.00343387524161,0.00605896924002
0.184,0.0042284324648,0.00590465360183
0.185,0.0036831313228,0.00469794416704
0.186,0.00420513217416,0.009027187882
0.187,0.00416232501869,0.00720756118936
0.188,0.00366198488333,0.0080759108196
0.189,0.00535358292887,0.0167163720285
0.19,0.00676840855349,0.018146602926
0.191,0.00393254525124,0.00808291421268
0.192,0.00469885800062,0.0160849432681
0.193,0.00697196531026,0.0217134274897
0.194,0.00412072972274,0.00501722070563
0.195,0.00427399430935,0.0161785998498
0.196,0.00645473042745,0.0167228383917
0.197,0.00527118157322,0.0097567667025
0.198,0.00365802851842,0.00582045676565
0.199,0.00527493426426,0.0162412206102
0.2,0.00369678256389,0.00519355151477
0.201,0.00430386308228,0.00767399949921
0.202,0.00404234074231,0.0073916566032
0.203,0.00358492996674,0.00688476386013
0.204,0.00385027119175,0.00585004021485
0.205,0.0036222990299,0.00649698357563
0.206,0.00368650721718,0.00578715663129
0.207,0.00603744849597,0.0176209355587
0.208,0.00811744751834,0.0218233252016
0.209,0.0053724685884,0.00779284269266
0.21,0.00542371802575,0.00861986351922
0.211,0.00564041683895,0.0158980057158
0.212,0.00414405547262,0.00804763396243
0.213,0.00419564097185,0.00773340723084
0.214,0.00674862672894,0.0217909272664
0.215,0.00814881838606,0.0260832439887
0.216,0.00476504691627,0.00742323724131
0.217,0.00611505333201,0.016719619077
0.218,0.00469988655365,0.0156662741086
0.219,0.00403188208912,0.0064348180697
0.22,0.00747626181054,0.0219081885719
0.221,0.00385350451443,0.00578190224508
0.222,0.00547321077598,0.0153920555926
0.223,0.00454331735851,0.00767086685439
0.224,0.00551145563677,0.0154482615904
0.225,0.00431819663083,0.00831619652248
0.226,0.00538255553677,0.00964031303984
0.227,0.00368043773588,0.00642410323299
0.228,0.00489801540182,0.00718412169856
0.229,0.00492003254708,0.00663951571469
0.23,0.00574698409918,0.0171529153833
0.231,0.00377171418039,0.00711223166916
0.232,0.00534163745644,0.0160457967594
0.233,0.00515229713574,0.0157278478724
0.234,0.00500734753483,0.00883473920648
0.235,0.00465515977197,0.00685243654122
0.236,0.00278827490269,0.00433511471251
0.237,0.00413870903355,0.00951546028003
0.238,0.00378872094847,0.00660336182885
0.239,0.008809633163,0.0224125286683
0.24,0.00315092131875,0.00479685227041
0.241,0.00403881718437,0.00775990022682
0.242,0.00416302260169,0.00623315982107
0.243,0.00466198793843,0.0155694827962
0.244,0.00485334972229,0.00665698894466
0.245,0.00824806866253,0.0221739982893
0.246,0.00585945790163,0.0164112231944
0.247,0.00575486627793,0.0165574775615
0.248,0.00383281124931,0.00556336366732
0.249,0.0039386860184,0.00702358156939
0.25,0.00627913300107,0.0167420983752
0.251,0.00619750051428,0.0208719760135
0.252,0.00679638315943,0.0182772531919
0.253,0.00509863416303,0.00869753091718
0.254,0.00570242025659,0.0158537828609
0.255,0.00463953798619,0.0154751054569
0.256,0.00450455822119,0.00770311679522
0.257,0.0034893458199,0.00448368778712
0.258,0.00382912984413,0.00515048661553
0.259,0.00614206048706,0.0159586100107
0.26,0.0043805513859,0.00752233457624
0.261,0.00591190901481,0.0088421957204
0.262,0.00357552532583,0.0065084493141
0.263,0.00672310639312,0.0165008054391
0.264,0.00366229039413,0.00684506336476
0.265,0.00501239355495,0.00961633452353
0.266,0.00602705603679,0.00941129689004
0.267,0.00605667021739,0.0160665912267
0.268,0.0055471647579,0.0161937601357
0.269,0.00461469995784,0.00815060403985
0.27,0.00409545888741,0.00714041938924
0.271,0.00368477598929,0.00472161542972
0.272,0.00546239569352,0.00917347705402
0.273,0.00331159454235,0.00427087924818
0.274,0.00449439489512,0.00784594865793
0.275,0.00533838885823,0.0163178698359
0.276,0.00281697255087,0.00663014498894
0.277,0.00628624631096,0.0108618663043
0.278,0.00478952342351,0.00898936749976
0.279,0.00551366040641,0.0160076942035
0.28,0.00429034422921,0.0060348687172
0.281,0.00611964617775,0.0169050282585
0.282,0.00496587444321,0.00828566497643
0.283,0.00549065544288,0.0155917990378
0.284,0.00399275124699,0.00645202925555
0.285,0.00754645291773,0.0218056341806
0.286,0.00442383208311,0.00905050963082
0.287,0.00378347125449,0.00512315996266
0.288,0.00795988032125,0.0256066725647
0.289,0.00626486055469,0.0164065040926
0.29,0.00466284336868,0.00806945772419
0.291,0.00643459217363,0.0169105332643
0.292,0.00501321843411,0.0153339168729
0.293,0.0047754444673,0.0095111849079
0.294,0.00836988600373,0.0214560288257
0.295,0.00466990066825,0.00615062093659
0.296,0.00466703395854,0.00866861422642
0.297,0.00444838496805,0.00535854366374
0.298,0.00619662471664,0.0157233836056
0.299,0.00567069805145,0.00856111244842


==> figures/best_beta/tables/BMS-POS_0.5_50_TOPK_SUM_RATIO_avg.csv <==
beta,original_item_vec
0.001,0.0716884716517
0.002,0.0544159600881
0.003,0.031966226799
0.004,0.0254510154161
0.005,0.0241791892151
0.006,0.0198098500757
0.007,0.0220965118813
0.008,0.0129915108731
0.009,0.0092023367503
0.01,0.0150067619725
0.011,0.0138369305533
0.012,0.0122379837509
0.013,0.0110845633538
0.014,0.0109223625762
0.015,0.00910144689917
0.016,0.00947979657054
0.017,0.00840182715828
0.018,0.00880037109379
0.019,0.004848110212
0.02,0.0066763937912
0.021,0.00835964629996
0.022,0.00706856782645
0.023,0.00873817418596
0.024,0.00654595086164
0.025,0.00627685185374
0.026,0.00624427421835
0.027,0.00523602746338
0.028,0.00734349699887
0.029,0.0070705230956
0.03,0.00558680478471
0.031,0.0049182911355
0.032,0.00528955804807
0.033,0.00420936859064
0.034,0.00457410266385
0.035,0.00476564775419
0.036,0.00377406152173
0.037,0.00493816970514
0.038,0.00529825492229
0.039,0.00615705597569
0.04,0.00701177336801
0.041,0.0047216949332
0.042,0.00477142190838
0.043,0.00336081742471
0.044,0.00469765123294
0.045,0.00673121770496
0.046,0.00509238646709
0.047,0.00479664182524
0.048,0.0042021076172
0.049,0.00440919811561
0.05,0.0037433424104
0.051,0.00425679914294
0.052,0.00508668359875
0.053,0.00477663086759
0.054,0.00558038905782
0.055,0.00699504155965
0.056,0.0078592196032
0.057,0.0033813884855
0.058,0.00419067132944
0.059,0.00378813029425
0.06,0.00500099800196
0.061,0.00567452202834
0.062,0.0047537175573
0.063,0.00439790949141
0.064,0.00513136964567
0.065,0.00588296695799
0.066,0.00434994938704
0.067,0.00486955197859
0.068,0.00439157014222
0.069,0.00425569930405
0.07,0.00440407062595
0.071,0.00605875787454
0.072,0.00734276377294
0.073,0.00545647896762
0.074,0.00487163963575
0.075,0.00461253592298
0.076,0.00477609113183
0.077,0.00230023666904
0.078,0.00400311315509
0.079,0.00464904955589
0.08,0.00416364380699
0.081,0.00502025027445
0.082,0.00463196641011
0.083,0.00321693201977
0.084,0.00657446520334
0.085,0.00518121373332
0.086,0.00479984968869
0.087,0.00348222232632
0.088,0.00520902030832
0.089,0.00508124550644
0.09,0.00243012967915
0.091,0.0032323195806
0.092,0.00454068487376
0.093,0.00496964750163
0.094,0.00566053981723
0.095,0.00531041934413
0.096,0.00457035506466
0.097,0.00365213725175
0.098,0.00553869192494
0.099,0.00576194394488
0.1,0.00447836066976
0.101,0.00519612266055
0.102,0.00397474647695
0.103,0.00339179112837
0.104,0.00493703422332
0.105,0.00569668174532
0.106,0.00558768058234
0.107,0.00480903028834
0.108,0.00543799556398
0.109,0.00648215511395
0.11,0.00336187143698
0.111,0.00344812222876
0.112,0.00489471588514
0.113,0.00542949217995
0.114,0.00567088135793
0.115,0.00315941451909
0.116,0.00421077394034
0.117,0.00481743183545
0.118,0.00379094608549
0.119,0.00276826394504
0.12,0.00393754544473
0.121,0.00506847515485
0.122,0.00522191286424
0.123,0.00400147358045
0.124,0.00403445347172
0.125,0.00426385135066
0.126,0.00301641000364
0.127,0.0033410508757
0.128,0.00438719115404
0.129,0.00387076587485
0.13,0.00319338732049
0.131,0.00778660986881
0.132,0.00492302146111
0.133,0.00592164462576
0.134,0.00347038887452
0.135,0.00609353009587
0.136,0.00681157213823
0.137,0.00545493104621
0.138,0.00428527784171
0.139,0.00634462433373
0.14,0.00485187817858
0.141,0.00494686148751
0.142,0.00509583873918
0.143,0.00396419107868
0.144,0.00622485391492
0.145,0.00631392558979
0.146,0.00504441617904
0.147,0.00368740338221
0.148,0.00321966124962
0.149,0.00647539314148
0.15,0.00557199769441
0.151,0.00466855642072
0.152,0.00411262859459
0.153,0.0043348316941
0.154,0.00505264460335
0.155,0.00292649308222
0.156,0.00801282534354
0.157,0.00718258445847
0.158,0.00586454465652
0.159,0.00418176568951
0.16,0.00274079343192
0.161,0.00584823037958
0.162,0.0034430049228
0.163,0.00549777384462
0.164,0.00637704921372
0.165,0.00497162823001
0.166,0.00457859367267
0.167,0.00410664567468
0.168,0.00382156845173
0.169,0.00393703116821
0.17,0.00399734918459
0.171,0.00385983877177
0.172,0.00457265657938
0.173,0.00393506571537
0.174,0.0055622009813
0.175,0.00544718634733
0.176,0.00599795104088
0.177,0.00602138371953
0.178,0.00584407543265
0.179,0.0024017833684
0.18,0.00553389031347
0.181,0.00253058672331
0.182,0.00466860733918
0.183,0.00343387524161
0.184,0.0042284324648
0.185,0.0036831313228
0.186,0.00420513217416
0.187,0.00416232501869
0.188,0.00366198488333
0.189,0.00535358292887
0.19,0.00676840855349
0.191,0.00393254525124
0.192,0.00469885800062
0.193,0.00697196531026
0.194,0.00412072972274
0.195,0.00427399430935
0.196,0.00645473042745
0.197,0.00527118157322
0.198,0.00365802851842
0.199,0.00527493426426
0.2,0.00369678256389
0.201,0.00430386308228
0.202,0.00404234074231
0.203,0.00358492996674
0.204,0.00385027119175
0.205,0.0036222990299
0.206,0.00368650721718
0.207,0.00603744849597
0.208,0.00811744751834
0.209,0.0053724685884
0.21,0.00542371802575
0.211,0.00564041683895
0.212,0.00414405547262
0.213,0.00419564097185
0.214,0.00674862672894
0.215,0.00814881838606
0.216,0.00476504691627
0.217,0.00611505333201
0.218,0.00469988655365
0.219,0.00403188208912
0.22,0.00747626181054
0.221,0.00385350451443
0.222,0.00547321077598
0.223,0.00454331735851
0.224,0.00551145563677
0.225,0.00431819663083
0.226,0.00538255553677
0.227,0.00368043773588
0.228,0.00489801540182
0.229,0.00492003254708
0.23,0.00574698409918
0.231,0.00377171418039
0.232,0.00534163745644
0.233,0.00515229713574
0.234,0.00500734753483
0.235,0.00465515977197
0.236,0.00278827490269
0.237,0.00413870903355
0.238,0.00378872094847
0.239,0.008809633163
0.24,0.00315092131875
0.241,0.00403881718437
0.242,0.00416302260169
0.243,0.00466198793843
0.244,0.00485334972229
0.245,0.00824806866253
0.246,0.00585945790163
0.247,0.00575486627793
0.248,0.00383281124931
0.249,0.0039386860184
0.25,0.00627913300107
0.251,0.00619750051428
0.252,0.00679638315943
0.253,0.00509863416303
0.254,0.00570242025659
0.255,0.00463953798619
0.256,0.00450455822119
0.257,0.0034893458199
0.258,0.00382912984413
0.259,0.00614206048706
0.26,0.0043805513859
0.261,0.00591190901481
0.262,0.00357552532583
0.263,0.00672310639312
0.264,0.00366229039413
0.265,0.00501239355495
0.266,0.00602705603679
0.267,0.00605667021739
0.268,0.0055471647579
0.269,0.00461469995784
0.27,0.00409545888741
0.271,0.00368477598929
0.272,0.00546239569352
0.273,0.00331159454235
0.274,0.00449439489512
0.275,0.00533838885823
0.276,0.00281697255087
0.277,0.00628624631096
0.278,0.00478952342351
0.279,0.00551366040641
0.28,0.00429034422921
0.281,0.00611964617775
0.282,0.00496587444321
0.283,0.00549065544288
0.284,0.00399275124699
0.285,0.00754645291773
0.286,0.00442383208311
0.287,0.00378347125449
0.288,0.00795988032125
0.289,0.00626486055469
0.29,0.00466284336868
0.291,0.00643459217363
0.292,0.00501321843411
0.293,0.0047754444673
0.294,0.00836988600373
0.295,0.00466990066825
0.296,0.00466703395854
0.297,0.00444838496805
0.298,0.00619662471664
0.299,0.00567069805145


==> figures/best_beta/tables/BMS-POS_0.5_50_TOPK_SUM_RATIO_median.csv <==
beta,original_item_vec
0.001,0.0429069556663
0.002,0.0429069556663
0.003,0.02034065473
0.004,0.0140677541493
0.005,0.016560722309
0.006,0.0136278185917
0.007,0.00954110240518
0.008,0.00710388996723
0.009,0.00696819225184
0.01,0.00702267501186
0.011,0.00696819225184
0.012,0.00696819225184
0.013,0.00696819225184
0.014,0.00696819225184
0.015,0.00696819225184
0.016,0.00696819225184
0.017,0.00696819225184
0.018,0.00696819225184
0.019,0.0
0.02,0.00129485662378
0.021,0.00348638745695
0.022,0.00479371910522
0.023,0.00696819225184
0.024,0.00508344518423
0.025,0.00696819225184
0.026,0.00466184027488
0.027,0.00430642937303
0.028,0.000265285214703
0.029,0.00397087667343
0.03,0.00297873033783
0.031,0.00583831146215
0.032,8.55430250866e-05
0.033,8.55430250866e-05
0.034,0.0
0.035,0.000364321633627
0.036,0.000155301325306
0.037,0.00657510168418
0.038,0.00022098614814
0.039,0.00331148252172
0.04,0.0
0.041,0.0
0.042,0.000155301325306
0.043,0.000197818245513
0.044,8.55430250866e-05
0.045,0.00106215922816
0.046,0.000216912670755
0.047,8.55430250866e-05
0.048,0.0
0.049,0.000140025785112
0.05,0.000155301325306
0.051,0.000128059945293
0.052,8.55430250866e-05
0.053,0.000216912670755
0.054,0.000155301325306
0.055,0.00157592656335
0.056,8.55430250866e-05
0.057,0.000112784405099
0.058,8.55430250866e-05
0.059,0.0
0.06,8.55430250866e-05
0.061,8.55430250866e-05
0.062,0.00102422497001
0.063,8.55430250866e-05
0.064,8.55430250866e-05
0.065,0.000140025785112
0.066,0.0
0.067,0.000292781187052
0.068,0.00022098614814
0.069,8.55430250866e-05
0.07,8.55430250866e-05
0.071,0.0
0.072,0.000112784405099
0.073,0.000265285214703
0.074,8.55430250866e-05
0.075,8.55430250866e-05
0.076,8.55430250866e-05
0.077,0.0
0.078,0.0
0.079,0.000584798597095
0.08,0.000182542705319
0.081,0.000112784405099
0.082,0.000240589758056
0.083,4.27715125433e-05
0.084,0.0
0.085,4.27715125433e-05
0.086,0.000178469227934
0.087,8.55430250866e-05
0.088,8.55430250866e-05
0.089,4.27715125433e-05
0.09,0.0
0.091,0.0
0.092,0.0
0.093,0.0
0.094,8.55430250866e-05
0.095,0.000513258150519
0.096,0.000140025785112
0.097,8.55430250866e-05
0.098,0.0
0.099,0.000457502428811
0.1,0.0
0.101,8.55430250866e-05
0.102,8.55430250866e-05
0.103,0.0
0.104,8.55430250866e-05
0.105,0.000193744768128
0.106,8.55430250866e-05
0.107,8.55430250866e-05
0.108,0.000155301325306
0.109,0.000112784405099
0.11,0.0
0.111,0.000112784405099
0.112,0.000178469227934
0.113,0.0
0.114,0.000112784405099
0.115,8.55430250866e-05
0.116,0.0
0.117,0.0020392846159
0.118,8.55430250866e-05
0.119,0.0
0.12,8.55430250866e-05
0.121,8.55430250866e-05
0.122,0.000112784405099
0.123,0.000140025785112
0.124,0.000216912670755
0.125,8.55430250866e-05
0.126,8.55430250866e-05
0.127,0.000112784405099
0.128,0.00100513054477
0.129,8.55430250866e-05
0.13,8.55430250866e-05
0.131,0.000370941034378
0.132,8.55430250866e-05
0.133,0.000313657758651
0.134,8.55430250866e-05
0.135,0.000140025785112
0.136,0.000236261688334
0.137,0.000112784405099
0.138,8.55430250866e-05
0.139,8.55430250866e-05
0.14,8.55430250866e-05
0.141,8.55430250866e-05
0.142,0.0
0.143,0.0
0.144,0.000155301325306
0.145,0.000414985508604
0.146,0.000414985508604
0.147,8.55430250866e-05
0.148,8.55430250866e-05
0.149,8.55430250866e-05
0.15,0.000140025785112
0.151,0.0
0.152,0.000140025785112
0.153,0.000427460533096
0.154,0.000112784405099
0.155,0.0
0.156,0.0001705768655
0.157,0.000112784405099
0.158,0.000155301325306
0.159,0.000155301325306
0.16,0.0
0.161,0.000193744768128
0.162,4.27715125433e-05
0.163,8.55430250866e-05
0.164,0.000265285214703
0.165,8.55430250866e-05
0.166,0.0
0.167,0.000112784405099
0.168,0.0
0.169,0.0
0.17,0.00102422497001
0.171,0.0
0.172,0.000112784405099
0.173,0.000216912670755
0.174,0.000155301325306
0.175,0.00242524659813
0.176,0.000151227847921
0.177,0.000197818245513
0.178,0.0
0.179,0.0
0.18,0.0
0.181,8.55430250866e-05
0.182,8.55430250866e-05
0.183,4.27715125433e-05
0.184,0.000140025785112
0.185,8.55430250866e-05
0.186,0.0
0.187,0.0
0.188,0.0
0.189,0.0
0.19,8.55430250866e-05
0.191,8.55430250866e-05
0.192,8.55430250866e-05
0.193,4.27715125433e-05
0.194,0.00157592656335
0.195,0.0
0.196,0.000403019668785
0.197,8.55430250866e-05
0.198,0.000112784405099
0.199,8.55430250866e-05
0.2,0.000140025785112
0.201,0.000225059625525
0.202,0.000112784405099
0.203,8.55430250866e-05
0.204,8.55430250866e-05
0.205,8.55430250866e-05
0.206,8.55430250866e-05
0.207,0.000112784405099
0.208,0.00255763461315
0.209,0.000833535309919
0.21,0.00261211737317
0.211,0.000277505646858
0.212,8.55430250866e-05
0.213,8.55430250866e-05
0.214,8.55430250866e-05
0.215,8.55430250866e-05
0.216,0.000855939435538
0.217,0.000356174678857
0.218,4.27715125433e-05
0.219,0.000155301325306
0.22,8.55430250866e-05
0.221,0.0
0.222,0.00229845961453
0.223,0.000543300046234
0.224,0.000362539487271
0.225,0.000112784405099
0.226,0.000350573647453
0.227,8.55430250866e-05
0.228,0.00139032874999
0.229,0.00245503390151
0.23,8.55430250866e-05
0.231,0.000112784405099
0.232,8.55430250866e-05
0.233,8.55430250866e-05
0.234,8.55430250866e-05
0.235,0.00158611025681
0.236,0.000112784405099
0.237,0.0
0.238,8.55430250866e-05
0.239,0.00120982278337
0.24,0.0
0.241,0.0
0.242,0.000193744768128
0.243,8.55430250866e-05
0.244,0.00309940710536
0.245,0.00118232681102
0.246,0.000398946191401
0.247,8.55430250866e-05
0.248,0.000128059945293
0.249,0.000140025785112
0.25,0.000407093146171
0.251,8.55430250866e-05
0.252,0.000112784405099
0.253,0.000439935557588
0.254,0.000265285214703
0.255,8.55430250866e-05
0.256,0.000112784405099
0.257,8.55430250866e-05
0.258,0.000155301325306
0.259,0.00294334200305
0.26,0.000112784405099
0.261,0.0061387304193
0.262,8.55430250866e-05
0.263,0.000485252993497
0.264,0.000140025785112
0.265,0.000128059945293
0.266,0.00294334200305
0.267,0.0020392846159
0.268,0.000155301325306
0.269,0.000140025785112
0.27,0.000155301325306
0.271,0.00022098614814
0.272,0.000406838553834
0.273,0.000155301325306
0.274,0.000193744768128
0.275,0.000393345159996
0.276,0.0
0.277,0.00236974546876
0.278,0.000112784405099
0.279,8.55430250866e-05
0.28,0.00022098614814
0.281,8.55430250866e-05
0.282,0.00235574289026
0.283,0.000398691599064
0.284,8.55430250866e-05
0.285,0.00068154368499
0.286,0.000302201103505
0.287,0.0001705768655
0.288,0.000855939435538
0.289,0.00242702874449
0.29,0.000642336465158
0.291,0.00199218503364
0.292,0.000140025785112
0.293,8.55430250866e-05
0.294,0.00696819225184
0.295,0.00120982278337
0.296,0.000269358692088
0.297,0.00281477287308
0.298,0.00388762497938
0.299,0.00282775708225


==> figures/best_beta/tables/BMS-POS_0.5_50_TOPK_SUM_RATIO_std.csv <==
beta,original_item_vec
0.001,0.0919222704138
0.002,0.0624435619123
0.003,0.0399846127553
0.004,0.0310952471031
0.005,0.0330393750481
0.006,0.0301765990155
0.007,0.0406314361404
0.008,0.0140634196224
0.009,0.0114751276625
0.01,0.0266427660189
0.011,0.0267868496009
0.012,0.0194302567702
0.013,0.0195541635955
0.014,0.0196383661007
0.015,0.0169627640402
0.016,0.0120123914144
0.017,0.0169394111007
0.018,0.0128675260897
0.019,0.0162649232691
0.02,0.00974951439455
0.021,0.0182795079804
0.022,0.0115654823008
0.023,0.0214029286367
0.024,0.00970619461975
0.025,0.00703826541836
0.026,0.00985143523358
0.027,0.00764956603275
0.028,0.0167882386476
0.029,0.0170862623208
0.03,0.00870556563756
0.031,0.00526934005753
0.032,0.0157253067733
0.033,0.00731502933822
0.034,0.00738053152672
0.035,0.00694264837522
0.036,0.00477263530167
0.037,0.00556445280542
0.038,0.0155649250427
0.039,0.010000723229
0.04,0.0214904217817
0.041,0.0091977854859
0.042,0.00833955260555
0.043,0.00411910621154
0.044,0.0073031270548
0.045,0.016726014258
0.046,0.00809648215816
0.047,0.0162124422966
0.048,0.00796788810648
0.049,0.00612907256774
0.05,0.00508033977266
0.051,0.00891066024491
0.052,0.0157377765808
0.053,0.00826269912674
0.054,0.0159364082051
0.055,0.0177370691444
0.056,0.0239089860444
0.057,0.00474679940814
0.058,0.00702464025045
0.059,0.00586671682932
0.06,0.0163902576465
0.061,0.0157466455796
0.062,0.0071153037836
0.063,0.00782014678613
0.064,0.0155200192393
0.065,0.0111820463843
0.066,0.00867838209318
0.067,0.0154533704853
0.068,0.00636474737027
0.069,0.00648374609249
0.07,0.00811429038136
0.071,0.0171965511354
0.072,0.0218853464485
0.073,0.0155652669403
0.074,0.0159951993339
0.075,0.0154356343627
0.076,0.015227474714
0.077,0.00538341219099
0.078,0.00793905210718
0.079,0.00728338308346
0.08,0.00677829305012
0.081,0.0156722567575
0.082,0.0075216037743
0.083,0.00480058600185
0.084,0.0214637223757
0.085,0.0155191121958
0.086,0.00850329465234
0.087,0.00671005723514
0.088,0.0101640859402
0.089,0.0163237504665
0.09,0.00627996695048
0.091,0.00534230954037
0.092,0.0158130920962
0.093,0.0160417965489
0.094,0.0160560150773
0.095,0.0102787729004
0.096,0.00789300269748
0.097,0.00709777568881
0.098,0.0163751176204
0.099,0.0157622797409
0.1,0.00881940648012
0.101,0.00843596637358
0.102,0.0056184857783
0.103,0.0063949346286
0.104,0.0159491771185
0.105,0.0159812393349
0.106,0.0109566696424
0.107,0.0154550792737
0.108,0.0162957723973
0.109,0.0174367309626
0.11,0.00509231812165
0.111,0.00517852794731
0.112,0.00696498311213
0.113,0.0213536480728
0.114,0.0156615622513
0.115,0.00426510527708
0.116,0.00811873735403
0.117,0.00750105256088
0.118,0.00794708688293
0.119,0.00505372162795
0.12,0.00607884027884
0.121,0.0162338171641
0.122,0.0158370066203
0.123,0.0075113862357
0.124,0.00726254240011
0.125,0.00780035111434
0.126,0.00403727281687
0.127,0.00440498440787
0.128,0.00668459223984
0.129,0.0071178074434
0.13,0.00463631113484
0.131,0.022979605506
0.132,0.0163395212977
0.133,0.0169604471688
0.134,0.00468528880718
0.135,0.0170575343142
0.136,0.0213025249859
0.137,0.0164129123208
0.138,0.00826125976638
0.139,0.0212385989787
0.14,0.00764622179669
0.141,0.0161428044124
0.142,0.0162414933452
0.143,0.00710700000572
0.144,0.0166880383401
0.145,0.0161778004424
0.146,0.00775779746765
0.147,0.00656612027673
0.148,0.00439572442631
0.149,0.0212731847646
0.15,0.0102914826057
0.151,0.0157573677762
0.152,0.0076288016791
0.153,0.00573735024901
0.154,0.008772601526
0.155,0.00491159294009
0.156,0.0219998538621
0.157,0.0215676250509
0.158,0.0163365697431
0.159,0.0063341189942
0.16,0.00454530988136
0.161,0.016397662391
0.162,0.00634999074175
0.163,0.0159896717643
0.164,0.0169503343583
0.165,0.010602233875
0.166,0.0156037611234
0.167,0.00717360922086
0.168,0.00726080897322
0.169,0.00669985034854
0.17,0.00572014722342
0.171,0.00820823774656
0.172,0.00870275346234
0.173,0.00495575021287
0.174,0.0163390319763
0.175,0.00828558879541
0.176,0.0165167239067
0.177,0.016020082439
0.178,0.0169939069258
0.179,0.00391361134607
0.18,0.0161998574865
0.181,0.00416677675104
0.182,0.0161271117094
0.183,0.00605896924002
0.184,0.00590465360183
0.185,0.00469794416704
0.186,0.009027187882
0.187,0.00720756118936
0.188,0.0080759108196
0.189,0.0167163720285
0.19,0.018146602926
0.191,0.00808291421268
0.192,0.0160849432681
0.193,0.0217134274897
0.194,0.00501722070563
0.195,0.0161785998498
0.196,0.0167228383917
0.197,0.0097567667025
0.198,0.00582045676565
0.199,0.0162412206102
0.2,0.00519355151477
0.201,0.00767399949921
0.202,0.0073916566032
0.203,0.00688476386013
0.204,0.00585004021485
0.205,0.00649698357563
0.206,0.00578715663129
0.207,0.0176209355587
0.208,0.0218233252016
0.209,0.00779284269266
0.21,0.00861986351922
0.211,0.0158980057158
0.212,0.00804763396243
0.213,0.00773340723084
0.214,0.0217909272664
0.215,0.0260832439887
0.216,0.00742323724131
0.217,0.016719619077
0.218,0.0156662741086
0.219,0.0064348180697
0.22,0.0219081885719
0.221,0.00578190224508
0.222,0.0153920555926
0.223,0.00767086685439
0.224,0.0154482615904
0.225,0.00831619652248
0.226,0.00964031303984
0.227,0.00642410323299
0.228,0.00718412169856
0.229,0.00663951571469
0.23,0.0171529153833
0.231,0.00711223166916
0.232,0.0160457967594
0.233,0.0157278478724
0.234,0.00883473920648
0.235,0.00685243654122
0.236,0.00433511471251
0.237,0.00951546028003
0.238,0.00660336182885
0.239,0.0224125286683
0.24,0.00479685227041
0.241,0.00775990022682
0.242,0.00623315982107
0.243,0.0155694827962
0.244,0.00665698894466
0.245,0.0221739982893
0.246,0.0164112231944
0.247,0.0165574775615
0.248,0.00556336366732
0.249,0.00702358156939
0.25,0.0167420983752
0.251,0.0208719760135
0.252,0.0182772531919
0.253,0.00869753091718
0.254,0.0158537828609
0.255,0.0154751054569
0.256,0.00770311679522
0.257,0.00448368778712
0.258,0.00515048661553
0.259,0.0159586100107
0.26,0.00752233457624
0.261,0.0088421957204
0.262,0.0065084493141
0.263,0.0165008054391
0.264,0.00684506336476
0.265,0.00961633452353
0.266,0.00941129689004
0.267,0.0160665912267
0.268,0.0161937601357
0.269,0.00815060403985
0.27,0.00714041938924
0.271,0.00472161542972
0.272,0.00917347705402
0.273,0.00427087924818
0.274,0.00784594865793
0.275,0.0163178698359
0.276,0.00663014498894
0.277,0.0108618663043
0.278,0.00898936749976
0.279,0.0160076942035
0.28,0.0060348687172
0.281,0.0169050282585
0.282,0.00828566497643
0.283,0.0155917990378
0.284,0.00645202925555
0.285,0.0218056341806
0.286,0.00905050963082
0.287,0.00512315996266
0.288,0.0256066725647
0.289,0.0164065040926
0.29,0.00806945772419
0.291,0.0169105332643
0.292,0.0153339168729
0.293,0.0095111849079
0.294,0.0214560288257
0.295,0.00615062093659
0.296,0.00866861422642
0.297,0.00535854366374
0.298,0.0157233836056
0.299,0.00856111244842


==> figures/best_beta/tables/kosarak_0.1_100_FNR_ALL.csv <==
beta,original_item_vec_avg,original_item_vec_std
0.001,0.7321,0.237381740892
0.002,0.6533,0.245460009292
0.003,0.5997,0.258036310185
0.004,0.5382,0.249667981548
0.005,0.5373,0.248457280437
0.006,0.4838,0.214682194055
0.007,0.4643,0.202485839385
0.008,0.4646,0.203700215458
0.009,0.4489,0.198737911773
0.01,0.4474,0.148178298279
0.011,0.4417,0.173764353379
0.012,0.4521,0.180908453884
0.013,0.4314,0.160202018928
0.014,0.4257,0.146206267743
0.015,0.4487,0.175232342156
0.016,0.4113,0.132342187323
0.017,0.4238,0.140624724467
0.018,0.4201,0.118564605412
0.019,0.4183,0.135892522891
0.02,0.4297,0.119463911968
0.021,0.4156,0.122295551923
0.022,0.4192,0.125139760252
0.023,0.4167,0.118005777979
0.024,0.4279,0.120456161605
0.025,0.404,0.112429551455
0.026,0.4191,0.105706808167
0.027,0.4085,0.0993247403239
0.028,0.4296,0.117644559688
0.029,0.4198,0.0986881630965
0.03,0.4349,0.0950012759085
0.031,0.4345,0.0916115536801
0.032,0.4366,0.111429825723
0.033,0.4302,0.0900502665462
0.034,0.4035,0.0761096364968
0.035,0.4245,0.0856864733617
0.036,0.4283,0.104592088852
0.037,0.4261,0.0769611603474
0.038,0.4211,0.0821908962985
0.039,0.4142,0.0840776456916
0.04,0.4289,0.081437774473
0.041,0.4283,0.0704538677061
0.042,0.4325,0.0731177962005
0.043,0.4308,0.0775597521368
0.044,0.4436,0.0739303521546
0.045,0.4277,0.0815488327397
0.046,0.4437,0.068470372565
0.047,0.4235,0.0838634652759
0.048,0.4352,0.073381251562
0.049,0.4394,0.0714188102999
0.05,0.4325,0.0749326296743
0.051,0.4547,0.0742430488533
0.052,0.4363,0.0703476934931
0.053,0.4375,0.0790904737013
0.054,0.4363,0.068352251631
0.055,0.4479,0.0722131385119
0.056,0.4683,0.0616778040721
0.057,0.4404,0.071122600082
0.058,0.4586,0.0620690394365
0.059,0.459,0.0649241982249
0.06,0.4616,0.057043665713
0.061,0.4561,0.0654725634572
0.062,0.4632,0.0685179324754
0.063,0.4566,0.0634722559291
0.064,0.4574,0.059350355066
0.065,0.4657,0.0529580546806
0.066,0.4626,0.0620788029667
0.067,0.4634,0.0585553351346
0.068,0.4626,0.0544507932806
0.069,0.4682,0.0537930940707
0.07,0.4643,0.0537719652089
0.071,0.4665,0.0499974746837
0.072,0.4615,0.060974825075
0.073,0.4737,0.0573427582105
0.074,0.473,0.0606280263225
0.075,0.4789,0.054027583677
0.076,0.473,0.0536637492149
0.077,0.4687,0.0547474458608
0.078,0.4833,0.055469620405
0.079,0.4765,0.0566466096412
0.08,0.4892,0.0581652122767
0.081,0.4872,0.0558149902026
0.082,0.4751,0.059856646931
0.083,0.4806,0.0496822224978
0.084,0.4831,0.0511818899474
0.085,0.4985,0.051997960333
0.086,0.4883,0.0551591819513
0.087,0.49,0.0547538108078
0.088,0.4941,0.0572800139665
0.089,0.4894,0.0516362569354
0.09,0.4909,0.0575614735072
0.091,0.4907,0.0544625717091
0.092,0.4902,0.0508111973661
0.093,0.4992,0.0568122906037
0.094,0.4919,0.0509048428964
0.095,0.4998,0.047566646493
0.096,0.4967,0.049442446901
0.097,0.4991,0.0631351764474
0.098,0.4955,0.0562170217581
0.099,0.5046,0.0551841728152
0.1,0.511,0.050642338657
0.101,0.5072,0.0589826202788
0.102,0.5079,0.0581585259563
0.103,0.5006,0.0529878964644
0.104,0.512,0.0530294372224
0.105,0.5158,0.0467138289822
0.106,0.5097,0.0520577573567
0.107,0.5126,0.0568467726046
0.108,0.5172,0.0453065874756
0.109,0.5102,0.0499288382489
0.11,0.5114,0.0476311586331
0.111,0.5074,0.0483802280343
0.112,0.5188,0.0537160510594
0.113,0.5125,0.0478080125147
0.114,0.52,0.0514830559554
0.115,0.5265,0.0569134554753
0.116,0.5235,0.0494285526612
0.117,0.5299,0.0497365788201
0.118,0.5195,0.049855852822
0.119,0.5262,0.0530442925271
0.12,0.539,0.0448904390171
0.121,0.5375,0.0493057867401
0.122,0.5356,0.0406343637227
0.123,0.5379,0.044136953985
0.124,0.523,0.0537013815822
0.125,0.5346,0.0537750646281
0.126,0.5386,0.0501113910718
0.127,0.5357,0.0501966838617
0.128,0.5348,0.043934754196
0.129,0.5323,0.0474576898219
0.13,0.5344,0.0463913959281
0.131,0.5494,0.0502080519922
0.132,0.5495,0.0448876262449
0.133,0.5437,0.0501644769481
0.134,0.5443,0.0433975049322
0.135,0.5569,0.0477513551556
0.136,0.5488,0.048871714155
0.137,0.5452,0.0507017422449
0.138,0.5507,0.049180249793
0.139,0.5499,0.0483149390286
0.14,0.547,0.049267359654
0.141,0.5605,0.0465664508357
0.142,0.5475,0.0462180820795
0.143,0.5655,0.0515296325458
0.144,0.5606,0.0426121811199
0.145,0.5607,0.0448398947547
0.146,0.5601,0.0406635617295
0.147,0.5564,0.0418153710079
0.148,0.5622,0.0428664828687
0.149,0.5587,0.0484852367409
0.15,0.5615,0.0477022541449
0.151,0.5661,0.0424477099595
0.152,0.5691,0.0497081380651
0.153,0.5734,0.0498121724607
0.154,0.5804,0.0468377815207
0.155,0.5694,0.0489035331602
0.156,0.5792,0.0493734480641
0.157,0.5729,0.0360217386666
0.158,0.5773,0.0540642154659
0.159,0.5809,0.0501129028325
0.16,0.5798,0.0444944667993
0.161,0.5794,0.0479650546194
0.162,0.589,0.0476625342561
0.163,0.5864,0.0482736308386
0.164,0.5817,0.0469699022478
0.165,0.5863,0.0424657913425
0.166,0.5879,0.0434449611171
0.167,0.586,0.0445403006707
0.168,0.594,0.0396958130759
0.169,0.5948,0.0443466601068
0.17,0.5948,0.0488965099661
0.171,0.598,0.0484090316308
0.172,0.5981,0.0486524470717
0.173,0.5973,0.0453015708694
0.174,0.607,0.0421996218088
0.175,0.601,0.0510792610468
0.176,0.5949,0.0441644081755
0.177,0.6107,0.0486017624488
0.178,0.5952,0.0431225643435
0.179,0.6059,0.0431603774522
0.18,0.6043,0.047805477054
0.181,0.6043,0.0405829988786
0.182,0.6096,0.0428744938422
0.183,0.6169,0.0413581303917
0.184,0.6109,0.0449937144881
0.185,0.6069,0.0416744235204
0.186,0.6158,0.0479726352974
0.187,0.6103,0.0418379509705
0.188,0.6104,0.0391299311928
0.189,0.6204,0.0442654983416
0.19,0.6233,0.0404783269108
0.191,0.623,0.0473435755031
0.192,0.6216,0.0435477214146
0.193,0.6236,0.0443475711929
0.194,0.6274,0.0448481162966
0.195,0.6233,0.042427716308
0.196,0.6315,0.0436786936942
0.197,0.6228,0.0448809874034
0.198,0.6293,0.0472529193155
0.199,0.6299,0.0398607424401
0.2,0.6302,0.0399489573321
0.201,0.6256,0.0497330246152
0.202,0.6348,0.0454934782761
0.203,0.638,0.0381914369799
0.204,0.635,0.0413777864575
0.205,0.6326,0.0504649093005
0.206,0.6432,0.0472021228764
0.207,0.6455,0.0382277861818
0.208,0.6457,0.0365495374371
0.209,0.6456,0.045289640263
0.21,0.643,0.0429822608465
0.211,0.6579,0.0415919329785
0.212,0.6462,0.0409922387332
0.213,0.6531,0.0464213247758
0.214,0.6518,0.0441388992187
0.215,0.6606,0.0422551174356
0.216,0.6526,0.0388111199311
0.217,0.6457,0.0409052860183
0.218,0.6565,0.0417393305789
0.219,0.6632,0.040348982689
0.22,0.6598,0.0412183150426
0.221,0.6601,0.0433565206029
0.222,0.6621,0.0384890119437
0.223,0.6627,0.0416783014059
0.224,0.6637,0.0389419407256
0.225,0.6635,0.0414966227176
0.226,0.6645,0.0449326094717
0.227,0.6694,0.0443316244829
0.228,0.6711,0.0406237975735
0.229,0.6718,0.0459112010716
0.23,0.6751,0.0460016468743
0.231,0.6741,0.0416841175577
0.232,0.6798,0.0405014028938
0.233,0.6711,0.0409704254014
0.234,0.6766,0.0463674389409
0.235,0.673,0.0453827716165
0.236,0.6799,0.0456489680368
0.237,0.6733,0.0453951227746
0.238,0.6767,0.0409003469892
0.239,0.6886,0.0393127835379
0.24,0.6883,0.0364055440333
0.241,0.6875,0.0450672897572
0.242,0.676,0.0452378673952
0.243,0.6903,0.0485851330297
0.244,0.6888,0.0451099666472
0.245,0.6852,0.0435653462507
0.246,0.6968,0.0432722179751
0.247,0.6883,0.0407518977683
0.248,0.6853,0.038728659813
0.249,0.6915,0.0388567688421
0.25,0.692,0.0410469059108
0.251,0.7027,0.039564676624
0.252,0.6992,0.0375695987133
0.253,0.6991,0.0427133977042
0.254,0.7018,0.0398324774854
0.255,0.6996,0.0430860074781
0.256,0.7072,0.0402286394792
0.257,0.702,0.0463190516468
0.258,0.7055,0.0415695838689
0.259,0.7156,0.037827893081
0.26,0.6982,0.0373457771469
0.261,0.7085,0.0390383132191
0.262,0.7045,0.0439093418651
0.263,0.7128,0.0441091392074
0.264,0.7072,0.0360717578886
0.265,0.7128,0.0389270231499
0.266,0.709,0.0381782105078
0.267,0.7113,0.0438927756878
0.268,0.724,0.0401512292729
0.269,0.7093,0.0379860420936
0.27,0.7227,0.0360093983243
0.271,0.7193,0.0433509288286
0.272,0.7267,0.034642619865
0.273,0.7193,0.0434207742488
0.274,0.7298,0.0421152819021
0.275,0.7218,0.0408342300458
0.276,0.7201,0.0401636802612
0.277,0.7293,0.0407320636612
0.278,0.725,0.0400882864073
0.279,0.7308,0.0439163575977
0.28,0.725,0.0407876986803
0.281,0.7351,0.0406635617295
0.282,0.7251,0.0420075750745
0.283,0.7403,0.0399356806109
0.284,0.7338,0.0434562359673
0.285,0.7337,0.036698471055
0.286,0.7347,0.0432622960859
0.287,0.7386,0.0385866465624
0.288,0.7416,0.0328362942827
0.289,0.7427,0.0428729624483
0.29,0.7444,0.0367167701755
0.291,0.7435,0.0382805961344
0.292,0.7471,0.0429539335107
0.293,0.7455,0.0400599298526
0.294,0.7546,0.0389876955467
0.295,0.7485,0.0326405275755
0.296,0.7484,0.0343105249335
0.297,0.7466,0.0382501072818
0.298,0.7569,0.037001091985
0.299,0.7535,0.0394245219285


==> figures/best_beta/tables/kosarak_0.1_100_FNR_avg.csv <==
beta,original_item_vec
0.001,0.7321
0.002,0.6533
0.003,0.5997
0.004,0.5382
0.005,0.5373
0.006,0.4838
0.007,0.4643
0.008,0.4646
0.009,0.4489
0.01,0.4474
0.011,0.4417
0.012,0.4521
0.013,0.4314
0.014,0.4257
0.015,0.4487
0.016,0.4113
0.017,0.4238
0.018,0.4201
0.019,0.4183
0.02,0.4297
0.021,0.4156
0.022,0.4192
0.023,0.4167
0.024,0.4279
0.025,0.404
0.026,0.4191
0.027,0.4085
0.028,0.4296
0.029,0.4198
0.03,0.4349
0.031,0.4345
0.032,0.4366
0.033,0.4302
0.034,0.4035
0.035,0.4245
0.036,0.4283
0.037,0.4261
0.038,0.4211
0.039,0.4142
0.04,0.4289
0.041,0.4283
0.042,0.4325
0.043,0.4308
0.044,0.4436
0.045,0.4277
0.046,0.4437
0.047,0.4235
0.048,0.4352
0.049,0.4394
0.05,0.4325
0.051,0.4547
0.052,0.4363
0.053,0.4375
0.054,0.4363
0.055,0.4479
0.056,0.4683
0.057,0.4404
0.058,0.4586
0.059,0.459
0.06,0.4616
0.061,0.4561
0.062,0.4632
0.063,0.4566
0.064,0.4574
0.065,0.4657
0.066,0.4626
0.067,0.4634
0.068,0.4626
0.069,0.4682
0.07,0.4643
0.071,0.4665
0.072,0.4615
0.073,0.4737
0.074,0.473
0.075,0.4789
0.076,0.473
0.077,0.4687
0.078,0.4833
0.079,0.4765
0.08,0.4892
0.081,0.4872
0.082,0.4751
0.083,0.4806
0.084,0.4831
0.085,0.4985
0.086,0.4883
0.087,0.49
0.088,0.4941
0.089,0.4894
0.09,0.4909
0.091,0.4907
0.092,0.4902
0.093,0.4992
0.094,0.4919
0.095,0.4998
0.096,0.4967
0.097,0.4991
0.098,0.4955
0.099,0.5046
0.1,0.511
0.101,0.5072
0.102,0.5079
0.103,0.5006
0.104,0.512
0.105,0.5158
0.106,0.5097
0.107,0.5126
0.108,0.5172
0.109,0.5102
0.11,0.5114
0.111,0.5074
0.112,0.5188
0.113,0.5125
0.114,0.52
0.115,0.5265
0.116,0.5235
0.117,0.5299
0.118,0.5195
0.119,0.5262
0.12,0.539
0.121,0.5375
0.122,0.5356
0.123,0.5379
0.124,0.523
0.125,0.5346
0.126,0.5386
0.127,0.5357
0.128,0.5348
0.129,0.5323
0.13,0.5344
0.131,0.5494
0.132,0.5495
0.133,0.5437
0.134,0.5443
0.135,0.5569
0.136,0.5488
0.137,0.5452
0.138,0.5507
0.139,0.5499
0.14,0.547
0.141,0.5605
0.142,0.5475
0.143,0.5655
0.144,0.5606
0.145,0.5607
0.146,0.5601
0.147,0.5564
0.148,0.5622
0.149,0.5587
0.15,0.5615
0.151,0.5661
0.152,0.5691
0.153,0.5734
0.154,0.5804
0.155,0.5694
0.156,0.5792
0.157,0.5729
0.158,0.5773
0.159,0.5809
0.16,0.5798
0.161,0.5794
0.162,0.589
0.163,0.5864
0.164,0.5817
0.165,0.5863
0.166,0.5879
0.167,0.586
0.168,0.594
0.169,0.5948
0.17,0.5948
0.171,0.598
0.172,0.5981
0.173,0.5973
0.174,0.607
0.175,0.601
0.176,0.5949
0.177,0.6107
0.178,0.5952
0.179,0.6059
0.18,0.6043
0.181,0.6043
0.182,0.6096
0.183,0.6169
0.184,0.6109
0.185,0.6069
0.186,0.6158
0.187,0.6103
0.188,0.6104
0.189,0.6204
0.19,0.6233
0.191,0.623
0.192,0.6216
0.193,0.6236
0.194,0.6274
0.195,0.6233
0.196,0.6315
0.197,0.6228
0.198,0.6293
0.199,0.6299
0.2,0.6302
0.201,0.6256
0.202,0.6348
0.203,0.638
0.204,0.635
0.205,0.6326
0.206,0.6432
0.207,0.6455
0.208,0.6457
0.209,0.6456
0.21,0.643
0.211,0.6579
0.212,0.6462
0.213,0.6531
0.214,0.6518
0.215,0.6606
0.216,0.6526
0.217,0.6457
0.218,0.6565
0.219,0.6632
0.22,0.6598
0.221,0.6601
0.222,0.6621
0.223,0.6627
0.224,0.6637
0.225,0.6635
0.226,0.6645
0.227,0.6694
0.228,0.6711
0.229,0.6718
0.23,0.6751
0.231,0.6741
0.232,0.6798
0.233,0.6711
0.234,0.6766
0.235,0.673
0.236,0.6799
0.237,0.6733
0.238,0.6767
0.239,0.6886
0.24,0.6883
0.241,0.6875
0.242,0.676
0.243,0.6903
0.244,0.6888
0.245,0.6852
0.246,0.6968
0.247,0.6883
0.248,0.6853
0.249,0.6915
0.25,0.692
0.251,0.7027
0.252,0.6992
0.253,0.6991
0.254,0.7018
0.255,0.6996
0.256,0.7072
0.257,0.702
0.258,0.7055
0.259,0.7156
0.26,0.6982
0.261,0.7085
0.262,0.7045
0.263,0.7128
0.264,0.7072
0.265,0.7128
0.266,0.709
0.267,0.7113
0.268,0.724
0.269,0.7093
0.27,0.7227
0.271,0.7193
0.272,0.7267
0.273,0.7193
0.274,0.7298
0.275,0.7218
0.276,0.7201
0.277,0.7293
0.278,0.725
0.279,0.7308
0.28,0.725
0.281,0.7351
0.282,0.7251
0.283,0.7403
0.284,0.7338
0.285,0.7337
0.286,0.7347
0.287,0.7386
0.288,0.7416
0.289,0.7427
0.29,0.7444
0.291,0.7435
0.292,0.7471
0.293,0.7455
0.294,0.7546
0.295,0.7485
0.296,0.7484
0.297,0.7466
0.298,0.7569
0.299,0.7535


==> figures/best_beta/tables/kosarak_0.1_100_FNR_median.csv <==
beta,original_item_vec
0.001,0.765
0.002,0.64
0.003,0.525
0.004,0.495
0.005,0.485
0.006,0.44
0.007,0.44
0.008,0.405
0.009,0.38
0.01,0.43
0.011,0.4
0.012,0.43
0.013,0.395
0.014,0.405
0.015,0.42
0.016,0.405
0.017,0.4
0.018,0.42
0.019,0.42
0.02,0.42
0.021,0.385
0.022,0.4
0.023,0.41
0.024,0.41
0.025,0.39
0.026,0.41
0.027,0.41
0.028,0.43
0.029,0.41
0.03,0.44
0.031,0.42
0.032,0.42
0.033,0.42
0.034,0.41
0.035,0.42
0.036,0.44
0.037,0.425
0.038,0.43
0.039,0.42
0.04,0.42
0.041,0.43
0.042,0.43
0.043,0.43
0.044,0.45
0.045,0.425
0.046,0.44
0.047,0.425
0.048,0.43
0.049,0.435
0.05,0.42
0.051,0.45
0.052,0.44
0.053,0.43
0.054,0.44
0.055,0.44
0.056,0.47
0.057,0.44
0.058,0.46
0.059,0.45
0.06,0.46
0.061,0.45
0.062,0.46
0.063,0.455
0.064,0.46
0.065,0.465
0.066,0.47
0.067,0.46
0.068,0.46
0.069,0.47
0.07,0.465
0.071,0.465
0.072,0.45
0.073,0.48
0.074,0.47
0.075,0.47
0.076,0.47
0.077,0.47
0.078,0.48
0.079,0.475
0.08,0.49
0.081,0.49
0.082,0.47
0.083,0.48
0.084,0.48
0.085,0.5
0.086,0.49
0.087,0.48
0.088,0.5
0.089,0.49
0.09,0.49
0.091,0.49
0.092,0.49
0.093,0.495
0.094,0.49
0.095,0.5
0.096,0.5
0.097,0.5
0.098,0.49
0.099,0.51
0.1,0.51
0.101,0.51
0.102,0.515
0.103,0.495
0.104,0.52
0.105,0.52
0.106,0.51
0.107,0.51
0.108,0.52
0.109,0.51
0.11,0.51
0.111,0.51
0.112,0.52
0.113,0.515
0.114,0.52
0.115,0.52
0.116,0.52
0.117,0.53
0.118,0.51
0.119,0.52
0.12,0.54
0.121,0.54
0.122,0.535
0.123,0.54
0.124,0.525
0.125,0.53
0.126,0.54
0.127,0.535
0.128,0.54
0.129,0.53
0.13,0.53
0.131,0.55
0.132,0.54
0.133,0.54
0.134,0.54
0.135,0.56
0.136,0.55
0.137,0.55
0.138,0.55
0.139,0.54
0.14,0.55
0.141,0.56
0.142,0.55
0.143,0.565
0.144,0.56
0.145,0.56
0.146,0.56
0.147,0.55
0.148,0.56
0.149,0.55
0.15,0.56
0.151,0.56
0.152,0.57
0.153,0.57
0.154,0.59
0.155,0.56
0.156,0.58
0.157,0.57
0.158,0.58
0.159,0.585
0.16,0.585
0.161,0.58
0.162,0.59
0.163,0.585
0.164,0.58
0.165,0.58
0.166,0.59
0.167,0.58
0.168,0.595
0.169,0.59
0.17,0.6
0.171,0.59
0.172,0.6
0.173,0.595
0.174,0.605
0.175,0.6
0.176,0.595
0.177,0.61
0.178,0.6
0.179,0.605
0.18,0.6
0.181,0.61
0.182,0.61
0.183,0.61
0.184,0.61
0.185,0.61
0.186,0.615
0.187,0.61
0.188,0.61
0.189,0.62
0.19,0.63
0.191,0.62
0.192,0.63
0.193,0.62
0.194,0.62
0.195,0.62
0.196,0.635
0.197,0.62
0.198,0.63
0.199,0.63
0.2,0.63
0.201,0.63
0.202,0.64
0.203,0.64
0.204,0.64
0.205,0.635
0.206,0.64
0.207,0.64
0.208,0.64
0.209,0.65
0.21,0.645
0.211,0.66
0.212,0.65
0.213,0.65
0.214,0.65
0.215,0.66
0.216,0.65
0.217,0.65
0.218,0.65
0.219,0.67
0.22,0.66
0.221,0.665
0.222,0.66
0.223,0.66
0.224,0.66
0.225,0.67
0.226,0.67
0.227,0.67
0.228,0.67
0.229,0.67
0.23,0.68
0.231,0.68
0.232,0.69
0.233,0.67
0.234,0.68
0.235,0.67
0.236,0.68
0.237,0.67
0.238,0.68
0.239,0.69
0.24,0.69
0.241,0.69
0.242,0.68
0.243,0.69
0.244,0.69
0.245,0.69
0.246,0.7
0.247,0.685
0.248,0.69
0.249,0.695
0.25,0.69
0.251,0.7
0.252,0.7
0.253,0.7
0.254,0.705
0.255,0.7
0.256,0.71
0.257,0.7
0.258,0.7
0.259,0.72
0.26,0.69
0.261,0.71
0.262,0.7
0.263,0.71
0.264,0.71
0.265,0.71
0.266,0.71
0.267,0.72
0.268,0.72
0.269,0.715
0.27,0.72
0.271,0.72
0.272,0.73
0.273,0.72
0.274,0.73
0.275,0.725
0.276,0.72
0.277,0.73
0.278,0.73
0.279,0.73
0.28,0.73
0.281,0.74
0.282,0.73
0.283,0.74
0.284,0.73
0.285,0.735
0.286,0.73
0.287,0.74
0.288,0.74
0.289,0.745
0.29,0.75
0.291,0.74
0.292,0.75
0.293,0.75
0.294,0.76
0.295,0.75
0.296,0.75
0.297,0.75
0.298,0.76
0.299,0.755


==> figures/best_beta/tables/kosarak_0.1_100_FNR_std.csv <==
beta,original_item_vec
0.001,0.237381740892
0.002,0.245460009292
0.003,0.258036310185
0.004,0.249667981548
0.005,0.248457280437
0.006,0.214682194055
0.007,0.202485839385
0.008,0.203700215458
0.009,0.198737911773
0.01,0.148178298279
0.011,0.173764353379
0.012,0.180908453884
0.013,0.160202018928
0.014,0.146206267743
0.015,0.175232342156
0.016,0.132342187323
0.017,0.140624724467
0.018,0.118564605412
0.019,0.135892522891
0.02,0.119463911968
0.021,0.122295551923
0.022,0.125139760252
0.023,0.118005777979
0.024,0.120456161605
0.025,0.112429551455
0.026,0.105706808167
0.027,0.0993247403239
0.028,0.117644559688
0.029,0.0986881630965
0.03,0.0950012759085
0.031,0.0916115536801
0.032,0.111429825723
0.033,0.0900502665462
0.034,0.0761096364968
0.035,0.0856864733617
0.036,0.104592088852
0.037,0.0769611603474
0.038,0.0821908962985
0.039,0.0840776456916
0.04,0.081437774473
0.041,0.0704538677061
0.042,0.0731177962005
0.043,0.0775597521368
0.044,0.0739303521546
0.045,0.0815488327397
0.046,0.068470372565
0.047,0.0838634652759
0.048,0.073381251562
0.049,0.0714188102999
0.05,0.0749326296743
0.051,0.0742430488533
0.052,0.0703476934931
0.053,0.0790904737013
0.054,0.068352251631
0.055,0.0722131385119
0.056,0.0616778040721
0.057,0.071122600082
0.058,0.0620690394365
0.059,0.0649241982249
0.06,0.057043665713
0.061,0.0654725634572
0.062,0.0685179324754
0.063,0.0634722559291
0.064,0.059350355066
0.065,0.0529580546806
0.066,0.0620788029667
0.067,0.0585553351346
0.068,0.0544507932806
0.069,0.0537930940707
0.07,0.0537719652089
0.071,0.0499974746837
0.072,0.060974825075
0.073,0.0573427582105
0.074,0.0606280263225
0.075,0.054027583677
0.076,0.0536637492149
0.077,0.0547474458608
0.078,0.055469620405
0.079,0.0566466096412
0.08,0.0581652122767
0.081,0.0558149902026
0.082,0.059856646931
0.083,0.0496822224978
0.084,0.0511818899474
0.085,0.051997960333
0.086,0.0551591819513
0.087,0.0547538108078
0.088,0.0572800139665
0.089,0.0516362569354
0.09,0.0575614735072
0.091,0.0544625717091
0.092,0.0508111973661
0.093,0.0568122906037
0.094,0.0509048428964
0.095,0.047566646493
0.096,0.049442446901
0.097,0.0631351764474
0.098,0.0562170217581
0.099,0.0551841728152
0.1,0.050642338657
0.101,0.0589826202788
0.102,0.0581585259563
0.103,0.0529878964644
0.104,0.0530294372224
0.105,0.0467138289822
0.106,0.0520577573567
0.107,0.0568467726046
0.108,0.0453065874756
0.109,0.0499288382489
0.11,0.0476311586331
0.111,0.0483802280343
0.112,0.0537160510594
0.113,0.0478080125147
0.114,0.0514830559554
0.115,0.0569134554753
0.116,0.0494285526612
0.117,0.0497365788201
0.118,0.049855852822
0.119,0.0530442925271
0.12,0.0448904390171
0.121,0.0493057867401
0.122,0.0406343637227
0.123,0.044136953985
0.124,0.0537013815822
0.125,0.0537750646281
0.126,0.0501113910718
0.127,0.0501966838617
0.128,0.043934754196
0.129,0.0474576898219
0.13,0.0463913959281
0.131,0.0502080519922
0.132,0.0448876262449
0.133,0.0501644769481
0.134,0.0433975049322
0.135,0.0477513551556
0.136,0.048871714155
0.137,0.0507017422449
0.138,0.049180249793
0.139,0.0483149390286
0.14,0.049267359654
0.141,0.0465664508357
0.142,0.0462180820795
0.143,0.0515296325458
0.144,0.0426121811199
0.145,0.0448398947547
0.146,0.0406635617295
0.147,0.0418153710079
0.148,0.0428664828687
0.149,0.0484852367409
0.15,0.0477022541449
0.151,0.0424477099595
0.152,0.0497081380651
0.153,0.0498121724607
0.154,0.0468377815207
0.155,0.0489035331602
0.156,0.0493734480641
0.157,0.0360217386666
0.158,0.0540642154659
0.159,0.0501129028325
0.16,0.0444944667993
0.161,0.0479650546194
0.162,0.0476625342561
0.163,0.0482736308386
0.164,0.0469699022478
0.165,0.0424657913425
0.166,0.0434449611171
0.167,0.0445403006707
0.168,0.0396958130759
0.169,0.0443466601068
0.17,0.0488965099661
0.171,0.0484090316308
0.172,0.0486524470717
0.173,0.0453015708694
0.174,0.0421996218088
0.175,0.0510792610468
0.176,0.0441644081755
0.177,0.0486017624488
0.178,0.0431225643435
0.179,0.0431603774522
0.18,0.047805477054
0.181,0.0405829988786
0.182,0.0428744938422
0.183,0.0413581303917
0.184,0.0449937144881
0.185,0.0416744235204
0.186,0.0479726352974
0.187,0.0418379509705
0.188,0.0391299311928
0.189,0.0442654983416
0.19,0.0404783269108
0.191,0.0473435755031
0.192,0.0435477214146
0.193,0.0443475711929
0.194,0.0448481162966
0.195,0.042427716308
0.196,0.0436786936942
0.197,0.0448809874034
0.198,0.0472529193155
0.199,0.0398607424401
0.2,0.0399489573321
0.201,0.0497330246152
0.202,0.0454934782761
0.203,0.0381914369799
0.204,0.0413777864575
0.205,0.0504649093005
0.206,0.0472021228764
0.207,0.0382277861818
0.208,0.0365495374371
0.209,0.045289640263
0.21,0.0429822608465
0.211,0.0415919329785
0.212,0.0409922387332
0.213,0.0464213247758
0.214,0.0441388992187
0.215,0.0422551174356
0.216,0.0388111199311
0.217,0.0409052860183
0.218,0.0417393305789
0.219,0.040348982689
0.22,0.0412183150426
0.221,0.0433565206029
0.222,0.0384890119437
0.223,0.0416783014059
0.224,0.0389419407256
0.225,0.0414966227176
0.226,0.0449326094717
0.227,0.0443316244829
0.228,0.0406237975735
0.229,0.0459112010716
0.23,0.0460016468743
0.231,0.0416841175577
0.232,0.0405014028938
0.233,0.0409704254014
0.234,0.0463674389409
0.235,0.0453827716165
0.236,0.0456489680368
0.237,0.0453951227746
0.238,0.0409003469892
0.239,0.0393127835379
0.24,0.0364055440333
0.241,0.0450672897572
0.242,0.0452378673952
0.243,0.0485851330297
0.244,0.0451099666472
0.245,0.0435653462507
0.246,0.0432722179751
0.247,0.0407518977683
0.248,0.038728659813
0.249,0.0388567688421
0.25,0.0410469059108
0.251,0.039564676624
0.252,0.0375695987133
0.253,0.0427133977042
0.254,0.0398324774854
0.255,0.0430860074781
0.256,0.0402286394792
0.257,0.0463190516468
0.258,0.0415695838689
0.259,0.037827893081
0.26,0.0373457771469
0.261,0.0390383132191
0.262,0.0439093418651
0.263,0.0441091392074
0.264,0.0360717578886
0.265,0.0389270231499
0.266,0.0381782105078
0.267,0.0438927756878
0.268,0.0401512292729
0.269,0.0379860420936
0.27,0.0360093983243
0.271,0.0433509288286
0.272,0.034642619865
0.273,0.0434207742488
0.274,0.0421152819021
0.275,0.0408342300458
0.276,0.0401636802612
0.277,0.0407320636612
0.278,0.0400882864073
0.279,0.0439163575977
0.28,0.0407876986803
0.281,0.0406635617295
0.282,0.0420075750745
0.283,0.0399356806109
0.284,0.0434562359673
0.285,0.036698471055
0.286,0.0432622960859
0.287,0.0385866465624
0.288,0.0328362942827
0.289,0.0428729624483
0.29,0.0367167701755
0.291,0.0382805961344
0.292,0.0429539335107
0.293,0.0400599298526
0.294,0.0389876955467
0.295,0.0326405275755
0.296,0.0343105249335
0.297,0.0382501072818
0.298,0.037001091985
0.299,0.0394245219285


==> figures/best_beta/tables/kosarak_0.1_100_TOPK_SUM_RATIO_ALL.csv <==
beta,original_item_vec_avg,original_item_vec_std
0.001,0.509108957194,0.378399306833
0.002,0.451265645998,0.354822593944
0.003,0.465682943569,0.350422705004
0.004,0.390596369883,0.349085713784
0.005,0.40576863925,0.339144276316
0.006,0.379638174126,0.294452550582
0.007,0.380736935548,0.266591248371
0.008,0.356990603379,0.268142385823
0.009,0.356724724156,0.256343786525
0.01,0.36806343106,0.212050488972
0.011,0.34202509122,0.251237778633
0.012,0.365642294531,0.24901233547
0.013,0.346479707781,0.22845048327
0.014,0.352394423351,0.205788301144
0.015,0.378950928486,0.234529291274
0.016,0.328855679386,0.202598108956
0.017,0.35038349242,0.201212789648
0.018,0.330375691978,0.194059300947
0.019,0.343845390506,0.199076554872
0.02,0.344792316261,0.19164822267
0.021,0.330430222285,0.179500176407
0.022,0.336987227838,0.182764030074
0.023,0.35050441747,0.187150444436
0.024,0.333747096443,0.179685846513
0.025,0.330670082848,0.186923820287
0.026,0.342521793168,0.167902574957
0.027,0.339022248547,0.170409124641
0.028,0.357167672202,0.18639850057
0.029,0.354643049403,0.157125741403
0.03,0.376357402792,0.173345430719
0.031,0.344258756315,0.158219618581
0.032,0.35993562209,0.177224703059
0.033,0.359871893206,0.155431420062
0.034,0.335650152597,0.154648691605
0.035,0.352223947903,0.157764634136
0.036,0.362183559689,0.181476062485
0.037,0.361396185123,0.154706739133
0.038,0.35214595258,0.14443008918
0.039,0.327005640156,0.147135438794
0.04,0.353159515705,0.147912375334
0.041,0.356903949323,0.151747458855
0.042,0.380581721308,0.154468826423
0.043,0.380270379944,0.154005950175
0.044,0.369881983435,0.148396095825
0.045,0.373352785913,0.162187307294
0.046,0.385460618837,0.166556452502
0.047,0.359034983406,0.146800748108
0.048,0.371546334535,0.152150456572
0.049,0.37509285468,0.143168137455
0.05,0.360086772337,0.13558398615
0.051,0.414001008113,0.164076860008
0.052,0.357784231643,0.161708737854
0.053,0.368094578238,0.164206184066
0.054,0.372044328469,0.137073095056
0.055,0.384099975464,0.142790071932
0.056,0.403142868494,0.138806097254
0.057,0.379568124822,0.142664823115
0.058,0.401667659919,0.146840578211
0.059,0.396230948891,0.142530275506
0.06,0.42174614656,0.132405124541
0.061,0.391988927739,0.146924502686
0.062,0.398491700202,0.161061191337
0.063,0.377313005478,0.147518849278
0.064,0.378870564522,0.129941839326
0.065,0.410300377678,0.134647329602
0.066,0.405370470959,0.149502505653
0.067,0.40427217356,0.139725745595
0.068,0.398100941118,0.146094311661
0.069,0.428572977048,0.129055216249
0.07,0.404776682016,0.141906036056
0.071,0.399613226056,0.120432850251
0.072,0.396775199568,0.1278610821
0.073,0.388834197842,0.14607327278
0.074,0.415213403659,0.136796107705
0.075,0.411091691892,0.130149648217
0.076,0.400643951973,0.140128262451
0.077,0.411558323317,0.118263321577
0.078,0.416419072384,0.135148763313
0.079,0.43358732689,0.134317483281
0.08,0.436275534544,0.153626926038
0.081,0.405761330127,0.143615854328
0.082,0.396476847821,0.136163842717
0.083,0.425915237217,0.138306978591
0.084,0.419282280471,0.14188943671
0.085,0.429563063026,0.142340009413
0.086,0.447933762358,0.137547233631
0.087,0.427084690904,0.146865334923
0.088,0.428810192982,0.141758741673
0.089,0.43739090375,0.158084741856
0.09,0.418055011921,0.131079029395
0.091,0.436560359864,0.136481264842
0.092,0.408191716792,0.143344898926
0.093,0.42454171341,0.123328654317
0.094,0.430815255384,0.127277729333
0.095,0.442940487661,0.134624606944
0.096,0.421276276071,0.136018035925
0.097,0.441851810403,0.146070500999
0.098,0.438463755695,0.133657355334
0.099,0.443797201849,0.14092022803
0.1,0.471006778681,0.141648357808
0.101,0.440384632765,0.146116594663
0.102,0.431469039797,0.122319850547
0.103,0.440477049201,0.142872206032
0.104,0.456796065447,0.127235531161
0.105,0.423080874389,0.142611369107
0.106,0.461153619275,0.141649538434
0.107,0.451512788388,0.134187888662
0.108,0.475650913838,0.141924282384
0.109,0.468142457546,0.142793298098
0.11,0.442114326216,0.13117119615
0.111,0.447340540554,0.142377544583
0.112,0.450663450046,0.147599943372
0.113,0.458434652645,0.156656677134
0.114,0.468371827545,0.141490237691
0.115,0.450057927078,0.133569991928
0.116,0.474202870332,0.129225383207
0.117,0.467849628584,0.137461078122
0.118,0.482728271356,0.143360740005
0.119,0.474086825108,0.145542324505
0.12,0.471463110611,0.133046288407
0.121,0.478384510845,0.1378995675
0.122,0.468273545613,0.126425521522
0.123,0.477507883087,0.127597473587
0.124,0.467060907441,0.149483785246
0.125,0.487866193909,0.137596025466
0.126,0.486603004505,0.133437666343
0.127,0.463568923669,0.126688844287
0.128,0.487329124977,0.125461590898
0.129,0.458495445749,0.136217694239
0.13,0.492896126437,0.154401172646
0.131,0.494421631487,0.138515630086
0.132,0.489087690981,0.133605531768
0.133,0.483309938073,0.141696356298
0.134,0.491925744765,0.129516984829
0.135,0.516185747573,0.132927129912
0.136,0.469752721132,0.13082834898
0.137,0.472251055349,0.146254280087
0.138,0.48263802946,0.142538197071
0.139,0.492584827533,0.151576538574
0.14,0.504337373368,0.131206623472
0.141,0.499969711114,0.140900331839
0.142,0.48477701866,0.119703548675
0.143,0.520238259228,0.132903550673
0.144,0.526054701965,0.13162675977
0.145,0.506677475677,0.128790391368
0.146,0.501917207345,0.134779773771
0.147,0.530428930299,0.136466258571
0.148,0.504705556056,0.121994418077
0.149,0.490044810083,0.137475509764
0.15,0.496276138077,0.137029253988
0.151,0.495575957412,0.127881700719
0.152,0.507595513715,0.14356489584
0.153,0.539108626616,0.140714011461
0.154,0.547848330532,0.13107206301
0.155,0.503314135511,0.1370643902
0.156,0.514640201574,0.133569100664
0.157,0.529883478621,0.137503628017
0.158,0.533094934595,0.134332392079
0.159,0.540061654428,0.132396822292
0.16,0.535848602881,0.127961097074
0.161,0.526598891985,0.125160963412
0.162,0.538115726171,0.142514030659
0.163,0.527477397066,0.137815970314
0.164,0.519969711114,0.124426392
0.165,0.543907912323,0.123117841053
0.166,0.553424994594,0.13977833226
0.167,0.522461157771,0.140599485279
0.168,0.568210714447,0.124959239907
0.169,0.523667994137,0.128731676461
0.17,0.540422403646,0.128263051538
0.171,0.55693441108,0.134133526984
0.172,0.544256199638,0.147304250314
0.173,0.526413352464,0.131653786855
0.174,0.560140802226,0.134092545966
0.175,0.531670243891,0.135271718768
0.176,0.547382803058,0.139078914126
0.177,0.55110163048,0.12999207978
0.178,0.574786432569,0.138060995241
0.179,0.526454250195,0.141211133793
0.18,0.544271351663,0.135760241495
0.181,0.569884737246,0.131713829917
0.182,0.584900573175,0.130525807951
0.183,0.548335752016,0.12456988718
0.184,0.553966837203,0.146608774502
0.185,0.547230509434,0.140500107433
0.186,0.570941075424,0.133857788294
0.187,0.569513864437,0.133829878549
0.188,0.551898989127,0.142150454243
0.189,0.566525348859,0.136600799322
0.19,0.559513527792,0.141199541232
0.191,0.568383258286,0.140276905191
0.192,0.574835964769,0.130798508583
0.193,0.580963700345,0.134871167153
0.194,0.580347911244,0.144322598816
0.195,0.578907073745,0.128423227031
0.196,0.579096525619,0.126830167179
0.197,0.578555210723,0.14360419495
0.198,0.586305871956,0.133417571352
0.199,0.598602911093,0.129590236916
0.2,0.563648165486,0.126649812499
0.201,0.585925096952,0.135955042247
0.202,0.580652759315,0.13083873072
0.203,0.568641218786,0.138203179539
0.204,0.583170888823,0.107147654426
0.205,0.570359991011,0.129727744307
0.206,0.603545373734,0.132420417511
0.207,0.612371385964,0.125819274103
0.208,0.598755095536,0.133452875477
0.209,0.610166314403,0.126612567881
0.21,0.591963685484,0.129996200642
0.211,0.575417764931,0.133777581888
0.212,0.595809445996,0.133076174032
0.213,0.640454208948,0.131693178645
0.214,0.605962804144,0.129491443609
0.215,0.62168567797,0.121894958532
0.216,0.607973352938,0.122522886249
0.217,0.585405218108,0.127221774339
0.218,0.594120374288,0.139292710282
0.219,0.631221527401,0.137796492504
0.22,0.613065325063,0.12123887587
0.221,0.627294532503,0.118549175373
0.222,0.611887249037,0.142742576056
0.223,0.610607418487,0.1317055238
0.224,0.616055684603,0.120158488777
0.225,0.625556865739,0.118951412134
0.226,0.636580594914,0.120090953063
0.227,0.618359377772,0.134698706713
0.228,0.637039880822,0.13055491296
0.229,0.607454302056,0.140073911723
0.23,0.645579117622,0.137771367977
0.231,0.625115491733,0.1289059018
0.232,0.613051173873,0.134836337412
0.233,0.618793603395,0.13157890308
0.234,0.636048463431,0.120321111548
0.235,0.640481583284,0.119957071661
0.236,0.64309646011,0.126746384144
0.237,0.645989095758,0.12016739634
0.238,0.610345912608,0.132317526316
0.239,0.642568059009,0.125404478025
0.24,0.625714215093,0.124103490477
0.241,0.63022024421,0.136847577393
0.242,0.611263468425,0.125418966872
0.243,0.638074282531,0.133259526237
0.244,0.666812633805,0.126584866525
0.245,0.615333876817,0.136450777469
0.246,0.659694502902,0.115303762995
0.247,0.640791896517,0.13132648856
0.248,0.654145804578,0.133969545722
0.249,0.650142524875,0.130385656448
0.25,0.636576676496,0.134859276336
0.251,0.653674963583,0.135856912129
0.252,0.66714932054,0.115344015829
0.253,0.641476909994,0.126423899166
0.254,0.666045021168,0.143931641909
0.255,0.650030428397,0.130124862942
0.256,0.665121615019,0.13363390871
0.257,0.659251039275,0.122483654767
0.258,0.653165363004,0.129287359045
0.259,0.680085792732,0.112221821875
0.26,0.654822644574,0.109785365614
0.261,0.674402327516,0.121047203938
0.262,0.686750196907,0.132822785451
0.263,0.67192299702,0.126642601995
0.264,0.673724447259,0.124738140031
0.265,0.660718195684,0.137807274197
0.266,0.6518310901,0.122014762631
0.267,0.662091270632,0.13666097467
0.268,0.686463915828,0.111175691476
0.269,0.686893919749,0.118238896115
0.27,0.677802983639,0.113822573572
0.271,0.688891045232,0.125795171694
0.272,0.686574159246,0.116194630102
0.273,0.654258738118,0.129989933425
0.274,0.678897872135,0.120401891938
0.275,0.657279905157,0.1269021681
0.276,0.674221167404,0.124391059275
0.277,0.692935889889,0.117577761696
0.278,0.688407202489,0.114436995023
0.279,0.68968990513,0.131882596851
0.28,0.660354641096,0.129338615167
0.281,0.68498820077,0.132730865612
0.282,0.69402080037,0.115209453091
0.283,0.703226923414,0.120708984589
0.284,0.698135536625,0.124001997279
0.285,0.677689737718,0.118136613991
0.286,0.69661865998,0.126952717089
0.287,0.707978584572,0.107361935992
0.288,0.69955152007,0.111124321506
0.289,0.710718859874,0.125092013736
0.29,0.692169041525,0.123552438958
0.291,0.7021420099,0.118874830237
0.292,0.714708094536,0.113771372706
0.293,0.71695505253,0.122366818821
0.294,0.705588786288,0.109133136114
0.295,0.699844433951,0.123468814454
0.296,0.699596563681,0.114888451704
0.297,0.701547841852,0.122144074294
0.298,0.713671860997,0.11716096426
0.299,0.720584896682,0.118268269721


==> figures/best_beta/tables/kosarak_0.1_100_TOPK_SUM_RATIO_avg.csv <==
beta,original_item_vec
0.001,0.509108957194
0.002,0.451265645998
0.003,0.465682943569
0.004,0.390596369883
0.005,0.40576863925
0.006,0.379638174126
0.007,0.380736935548
0.008,0.356990603379
0.009,0.356724724156
0.01,0.36806343106
0.011,0.34202509122
0.012,0.365642294531
0.013,0.346479707781
0.014,0.352394423351
0.015,0.378950928486
0.016,0.328855679386
0.017,0.35038349242
0.018,0.330375691978
0.019,0.343845390506
0.02,0.344792316261
0.021,0.330430222285
0.022,0.336987227838
0.023,0.35050441747
0.024,0.333747096443
0.025,0.330670082848
0.026,0.342521793168
0.027,0.339022248547
0.028,0.357167672202
0.029,0.354643049403
0.03,0.376357402792
0.031,0.344258756315
0.032,0.35993562209
0.033,0.359871893206
0.034,0.335650152597
0.035,0.352223947903
0.036,0.362183559689
0.037,0.361396185123
0.038,0.35214595258
0.039,0.327005640156
0.04,0.353159515705
0.041,0.356903949323
0.042,0.380581721308
0.043,0.380270379944
0.044,0.369881983435
0.045,0.373352785913
0.046,0.385460618837
0.047,0.359034983406
0.048,0.371546334535
0.049,0.37509285468
0.05,0.360086772337
0.051,0.414001008113
0.052,0.357784231643
0.053,0.368094578238
0.054,0.372044328469
0.055,0.384099975464
0.056,0.403142868494
0.057,0.379568124822
0.058,0.401667659919
0.059,0.396230948891
0.06,0.42174614656
0.061,0.391988927739
0.062,0.398491700202
0.063,0.377313005478
0.064,0.378870564522
0.065,0.410300377678
0.066,0.405370470959
0.067,0.40427217356
0.068,0.398100941118
0.069,0.428572977048
0.07,0.404776682016
0.071,0.399613226056
0.072,0.396775199568
0.073,0.388834197842
0.074,0.415213403659
0.075,0.411091691892
0.076,0.400643951973
0.077,0.411558323317
0.078,0.416419072384
0.079,0.43358732689
0.08,0.436275534544
0.081,0.405761330127
0.082,0.396476847821
0.083,0.425915237217
0.084,0.419282280471
0.085,0.429563063026
0.086,0.447933762358
0.087,0.427084690904
0.088,0.428810192982
0.089,0.43739090375
0.09,0.418055011921
0.091,0.436560359864
0.092,0.408191716792
0.093,0.42454171341
0.094,0.430815255384
0.095,0.442940487661
0.096,0.421276276071
0.097,0.441851810403
0.098,0.438463755695
0.099,0.443797201849
0.1,0.471006778681
0.101,0.440384632765
0.102,0.431469039797
0.103,0.440477049201
0.104,0.456796065447
0.105,0.423080874389
0.106,0.461153619275
0.107,0.451512788388
0.108,0.475650913838
0.109,0.468142457546
0.11,0.442114326216
0.111,0.447340540554
0.112,0.450663450046
0.113,0.458434652645
0.114,0.468371827545
0.115,0.450057927078
0.116,0.474202870332
0.117,0.467849628584
0.118,0.482728271356
0.119,0.474086825108
0.12,0.471463110611
0.121,0.478384510845
0.122,0.468273545613
0.123,0.477507883087
0.124,0.467060907441
0.125,0.487866193909
0.126,0.486603004505
0.127,0.463568923669
0.128,0.487329124977
0.129,0.458495445749
0.13,0.492896126437
0.131,0.494421631487
0.132,0.489087690981
0.133,0.483309938073
0.134,0.491925744765
0.135,0.516185747573
0.136,0.469752721132
0.137,0.472251055349
0.138,0.48263802946
0.139,0.492584827533
0.14,0.504337373368
0.141,0.499969711114
0.142,0.48477701866
0.143,0.520238259228
0.144,0.526054701965
0.145,0.506677475677
0.146,0.501917207345
0.147,0.530428930299
0.148,0.504705556056
0.149,0.490044810083
0.15,0.496276138077
0.151,0.495575957412
0.152,0.507595513715
0.153,0.539108626616
0.154,0.547848330532
0.155,0.503314135511
0.156,0.514640201574
0.157,0.529883478621
0.158,0.533094934595
0.159,0.540061654428
0.16,0.535848602881
0.161,0.526598891985
0.162,0.538115726171
0.163,0.527477397066
0.164,0.519969711114
0.165,0.543907912323
0.166,0.553424994594
0.167,0.522461157771
0.168,0.568210714447
0.169,0.523667994137
0.17,0.540422403646
0.171,0.55693441108
0.172,0.544256199638
0.173,0.526413352464
0.174,0.560140802226
0.175,0.531670243891
0.176,0.547382803058
0.177,0.55110163048
0.178,0.574786432569
0.179,0.526454250195
0.18,0.544271351663
0.181,0.569884737246
0.182,0.584900573175
0.183,0.548335752016
0.184,0.553966837203
0.185,0.547230509434
0.186,0.570941075424
0.187,0.569513864437
0.188,0.551898989127
0.189,0.566525348859
0.19,0.559513527792
0.191,0.568383258286
0.192,0.574835964769
0.193,0.580963700345
0.194,0.580347911244
0.195,0.578907073745
0.196,0.579096525619
0.197,0.578555210723
0.198,0.586305871956
0.199,0.598602911093
0.2,0.563648165486
0.201,0.585925096952
0.202,0.580652759315
0.203,0.568641218786
0.204,0.583170888823
0.205,0.570359991011
0.206,0.603545373734
0.207,0.612371385964
0.208,0.598755095536
0.209,0.610166314403
0.21,0.591963685484
0.211,0.575417764931
0.212,0.595809445996
0.213,0.640454208948
0.214,0.605962804144
0.215,0.62168567797
0.216,0.607973352938
0.217,0.585405218108
0.218,0.594120374288
0.219,0.631221527401
0.22,0.613065325063
0.221,0.627294532503
0.222,0.611887249037
0.223,0.610607418487
0.224,0.616055684603
0.225,0.625556865739
0.226,0.636580594914
0.227,0.618359377772
0.228,0.637039880822
0.229,0.607454302056
0.23,0.645579117622
0.231,0.625115491733
0.232,0.613051173873
0.233,0.618793603395
0.234,0.636048463431
0.235,0.640481583284
0.236,0.64309646011
0.237,0.645989095758
0.238,0.610345912608
0.239,0.642568059009
0.24,0.625714215093
0.241,0.63022024421
0.242,0.611263468425
0.243,0.638074282531
0.244,0.666812633805
0.245,0.615333876817
0.246,0.659694502902
0.247,0.640791896517
0.248,0.654145804578
0.249,0.650142524875
0.25,0.636576676496
0.251,0.653674963583
0.252,0.66714932054
0.253,0.641476909994
0.254,0.666045021168
0.255,0.650030428397
0.256,0.665121615019
0.257,0.659251039275
0.258,0.653165363004
0.259,0.680085792732
0.26,0.654822644574
0.261,0.674402327516
0.262,0.686750196907
0.263,0.67192299702
0.264,0.673724447259
0.265,0.660718195684
0.266,0.6518310901
0.267,0.662091270632
0.268,0.686463915828
0.269,0.686893919749
0.27,0.677802983639
0.271,0.688891045232
0.272,0.686574159246
0.273,0.654258738118
0.274,0.678897872135
0.275,0.657279905157
0.276,0.674221167404
0.277,0.692935889889
0.278,0.688407202489
0.279,0.68968990513
0.28,0.660354641096
0.281,0.68498820077
0.282,0.69402080037
0.283,0.703226923414
0.284,0.698135536625
0.285,0.677689737718
0.286,0.69661865998
0.287,0.707978584572
0.288,0.69955152007
0.289,0.710718859874
0.29,0.692169041525
0.291,0.7021420099
0.292,0.714708094536
0.293,0.71695505253
0.294,0.705588786288
0.295,0.699844433951
0.296,0.699596563681
0.297,0.701547841852
0.298,0.713671860997
0.299,0.720584896682


==> figures/best_beta/tables/kosarak_0.1_100_TOPK_SUM_RATIO_median.csv <==
beta,original_item_vec
0.001,0.319486335427
0.002,0.295713487213
0.003,0.368701757131
0.004,0.185760462737
0.005,0.318754058308
0.006,0.318324306111
0.007,0.344990627035
0.008,0.299162271336
0.009,0.331913361715
0.01,0.36636905493
0.011,0.323748221624
0.012,0.348195419879
0.013,0.340953928563
0.014,0.343207018942
0.015,0.360981685035
0.016,0.301126939458
0.017,0.363124531996
0.018,0.34182647413
0.019,0.33130558232
0.02,0.331969014169
0.021,0.312986371366
0.022,0.314793938826
0.023,0.339014887866
0.024,0.328138093302
0.025,0.3215858129
0.026,0.334232264533
0.027,0.326803647526
0.028,0.344876289294
0.029,0.353931413733
0.03,0.363384748922
0.031,0.335009579198
0.032,0.350704026296
0.033,0.33771820084
0.034,0.325786435905
0.035,0.345851192918
0.036,0.36757794149
0.037,0.362388615479
0.038,0.360880691753
0.039,0.319935042819
0.04,0.348930274905
0.041,0.347003517175
0.042,0.392254118509
0.043,0.371805708334
0.044,0.367193985047
0.045,0.397741116913
0.046,0.364713129036
0.047,0.358018457204
0.048,0.357731854647
0.049,0.356759074004
0.05,0.352263659796
0.051,0.417383097243
0.052,0.346112471336
0.053,0.360763017898
0.054,0.369089352973
0.055,0.396986245201
0.056,0.397596147576
0.057,0.377154712914
0.058,0.387047657002
0.059,0.38936853116
0.06,0.414409102862
0.061,0.379258133068
0.062,0.388312196016
0.063,0.355352598485
0.064,0.360207099919
0.065,0.41937445428
0.066,0.400868724201
0.067,0.407982078393
0.068,0.384177385451
0.069,0.40629718896
0.07,0.394388018617
0.071,0.401650891395
0.072,0.390846884782
0.073,0.381642393401
0.074,0.408241537112
0.075,0.394109149779
0.076,0.406260188418
0.077,0.408721179383
0.078,0.394306587097
0.079,0.435807850726
0.08,0.439027504444
0.081,0.400485525964
0.082,0.38886477788
0.083,0.418232896576
0.084,0.420807012149
0.085,0.416610331825
0.086,0.446700567655
0.087,0.429087399829
0.088,0.418980792776
0.089,0.422354817607
0.09,0.413486667219
0.091,0.426155713444
0.092,0.395900188309
0.093,0.411201732111
0.094,0.416551343257
0.095,0.445867448895
0.096,0.42699125847
0.097,0.440281125266
0.098,0.438532698016
0.099,0.445604350779
0.1,0.472898619425
0.101,0.432577430458
0.102,0.432056086756
0.103,0.413279828123
0.104,0.45037423622
0.105,0.40919263301
0.106,0.43338552836
0.107,0.47221820372
0.108,0.480671917711
0.109,0.475986041697
0.11,0.43004061871
0.111,0.447267403826
0.112,0.426854326137
0.113,0.465375226439
0.114,0.501434377567
0.115,0.438897699264
0.116,0.48114261313
0.117,0.494644474834
0.118,0.493851237805
0.119,0.48571384812
0.12,0.480630974488
0.121,0.466459463631
0.122,0.469135937262
0.123,0.466855248118
0.124,0.464983232992
0.125,0.480927888673
0.126,0.497759950795
0.127,0.45656515477
0.128,0.488410035153
0.129,0.467864877661
0.13,0.496276593002
0.131,0.49574266305
0.132,0.509984990518
0.133,0.472257175603
0.134,0.481922505701
0.135,0.511255291912
0.136,0.452238669267
0.137,0.461715053974
0.138,0.460132674239
0.139,0.48472484183
0.14,0.509979228139
0.141,0.494679352394
0.142,0.475374167981
0.143,0.5296610902
0.144,0.527475328676
0.145,0.484031991517
0.146,0.512592467236
0.147,0.533902201502
0.148,0.500724695041
0.149,0.499658654836
0.15,0.477816507033
0.151,0.470432169363
0.152,0.520040342722
0.153,0.550835711831
0.154,0.535894620031
0.155,0.506665708292
0.156,0.498836909193
0.157,0.518714237232
0.158,0.531083033159
0.159,0.533557975149
0.16,0.539904326304
0.161,0.529640921871
0.162,0.530299197907
0.163,0.525540988867
0.164,0.519028590198
0.165,0.552190174294
0.166,0.578866200278
0.167,0.526106611906
0.168,0.58356739209
0.169,0.504463266195
0.17,0.536986590943
0.171,0.553795603547
0.172,0.558822673083
0.173,0.539660183383
0.174,0.555128532907
0.175,0.52932019996
0.176,0.565592862414
0.177,0.566312856567
0.178,0.582398842186
0.179,0.528032004862
0.18,0.548004260522
0.181,0.584835722143
0.182,0.595485812567
0.183,0.545079246365
0.184,0.563915100134
0.185,0.543702644234
0.186,0.575016172573
0.187,0.573565266075
0.188,0.559005249527
0.189,0.574648290135
0.19,0.557740558872
0.191,0.567471549768
0.192,0.591709634304
0.193,0.576211411392
0.194,0.601488847217
0.195,0.583377840133
0.196,0.57729034113
0.197,0.60180001571
0.198,0.591265172876
0.199,0.61183747421
0.2,0.580907902315
0.201,0.579758307608
0.202,0.593640031432
0.203,0.591423789953
0.204,0.579956351492
0.205,0.560943683659
0.206,0.620078738366
0.207,0.615889185197
0.208,0.593968487063
0.209,0.624855296036
0.21,0.593049084252
0.211,0.577151740739
0.212,0.603609099586
0.213,0.643743769427
0.214,0.608333340916
0.215,0.641256241188
0.216,0.602661339802
0.217,0.599180256025
0.218,0.58126001403
0.219,0.660563851865
0.22,0.610161228345
0.221,0.647673105671
0.222,0.600054924575
0.223,0.611225600493
0.224,0.621476418675
0.225,0.638571882196
0.226,0.652608583701
0.227,0.617590755202
0.228,0.641130985254
0.229,0.602134991928
0.23,0.674620266774
0.231,0.625912692672
0.232,0.612597653377
0.233,0.631887976917
0.234,0.65030681638
0.235,0.641660669242
0.236,0.647144483174
0.237,0.647168897465
0.238,0.627755592617
0.239,0.647348289438
0.24,0.641541024048
0.241,0.626436614281
0.242,0.627555274108
0.243,0.651987914774
0.244,0.676396899354
0.245,0.60440279154
0.246,0.680940687222
0.247,0.645190581603
0.248,0.67243647659
0.249,0.655347533656
0.25,0.638714425268
0.251,0.659905424189
0.252,0.680874268216
0.253,0.650658473169
0.254,0.671858115659
0.255,0.660723075509
0.256,0.666981019632
0.257,0.66744868222
0.258,0.664261631439
0.259,0.690516852079
0.26,0.648698202653
0.261,0.692043427718
0.262,0.708980577445
0.263,0.679228350665
0.264,0.672079360704
0.265,0.683838405895
0.266,0.651501296991
0.267,0.674231912725
0.268,0.687852964699
0.269,0.69118923078
0.27,0.673873432065
0.271,0.687864944383
0.272,0.694282112148
0.273,0.646434649006
0.274,0.684381282699
0.275,0.658161242902
0.276,0.682558399441
0.277,0.699637334032
0.278,0.686646656046
0.279,0.715752434832
0.28,0.650585230294
0.281,0.706183093846
0.282,0.696657728913
0.283,0.715610953253
0.284,0.714765551525
0.285,0.68013744185
0.286,0.701029555244
0.287,0.712327458436
0.288,0.682183541492
0.289,0.720109400291
0.29,0.697961239809
0.291,0.696891560207
0.292,0.715571223162
0.293,0.727453704588
0.294,0.715149204685
0.295,0.700441792537
0.296,0.696384015887
0.297,0.719457189918
0.298,0.7223421707
0.299,0.740690648477


==> figures/best_beta/tables/kosarak_0.1_100_TOPK_SUM_RATIO_std.csv <==
beta,original_item_vec
0.001,0.378399306833
0.002,0.354822593944
0.003,0.350422705004
0.004,0.349085713784
0.005,0.339144276316
0.006,0.294452550582
0.007,0.266591248371
0.008,0.268142385823
0.009,0.256343786525
0.01,0.212050488972
0.011,0.251237778633
0.012,0.24901233547
0.013,0.22845048327
0.014,0.205788301144
0.015,0.234529291274
0.016,0.202598108956
0.017,0.201212789648
0.018,0.194059300947
0.019,0.199076554872
0.02,0.19164822267
0.021,0.179500176407
0.022,0.182764030074
0.023,0.187150444436
0.024,0.179685846513
0.025,0.186923820287
0.026,0.167902574957
0.027,0.170409124641
0.028,0.18639850057
0.029,0.157125741403
0.03,0.173345430719
0.031,0.158219618581
0.032,0.177224703059
0.033,0.155431420062
0.034,0.154648691605
0.035,0.157764634136
0.036,0.181476062485
0.037,0.154706739133
0.038,0.14443008918
0.039,0.147135438794
0.04,0.147912375334
0.041,0.151747458855
0.042,0.154468826423
0.043,0.154005950175
0.044,0.148396095825
0.045,0.162187307294
0.046,0.166556452502
0.047,0.146800748108
0.048,0.152150456572
0.049,0.143168137455
0.05,0.13558398615
0.051,0.164076860008
0.052,0.161708737854
0.053,0.164206184066
0.054,0.137073095056
0.055,0.142790071932
0.056,0.138806097254
0.057,0.142664823115
0.058,0.146840578211
0.059,0.142530275506
0.06,0.132405124541
0.061,0.146924502686
0.062,0.161061191337
0.063,0.147518849278
0.064,0.129941839326
0.065,0.134647329602
0.066,0.149502505653
0.067,0.139725745595
0.068,0.146094311661
0.069,0.129055216249
0.07,0.141906036056
0.071,0.120432850251
0.072,0.1278610821
0.073,0.14607327278
0.074,0.136796107705
0.075,0.130149648217
0.076,0.140128262451
0.077,0.118263321577
0.078,0.135148763313
0.079,0.134317483281
0.08,0.153626926038
0.081,0.143615854328
0.082,0.136163842717
0.083,0.138306978591
0.084,0.14188943671
0.085,0.142340009413
0.086,0.137547233631
0.087,0.146865334923
0.088,0.141758741673
0.089,0.158084741856
0.09,0.131079029395
0.091,0.136481264842
0.092,0.143344898926
0.093,0.123328654317
0.094,0.127277729333
0.095,0.134624606944
0.096,0.136018035925
0.097,0.146070500999
0.098,0.133657355334
0.099,0.14092022803
0.1,0.141648357808
0.101,0.146116594663
0.102,0.122319850547
0.103,0.142872206032
0.104,0.127235531161
0.105,0.142611369107
0.106,0.141649538434
0.107,0.134187888662
0.108,0.141924282384
0.109,0.142793298098
0.11,0.13117119615
0.111,0.142377544583
0.112,0.147599943372
0.113,0.156656677134
0.114,0.141490237691
0.115,0.133569991928
0.116,0.129225383207
0.117,0.137461078122
0.118,0.143360740005
0.119,0.145542324505
0.12,0.133046288407
0.121,0.1378995675
0.122,0.126425521522
0.123,0.127597473587
0.124,0.149483785246
0.125,0.137596025466
0.126,0.133437666343
0.127,0.126688844287
0.128,0.125461590898
0.129,0.136217694239
0.13,0.154401172646
0.131,0.138515630086
0.132,0.133605531768
0.133,0.141696356298
0.134,0.129516984829
0.135,0.132927129912
0.136,0.13082834898
0.137,0.146254280087
0.138,0.142538197071
0.139,0.151576538574
0.14,0.131206623472
0.141,0.140900331839
0.142,0.119703548675
0.143,0.132903550673
0.144,0.13162675977
0.145,0.128790391368
0.146,0.134779773771
0.147,0.136466258571
0.148,0.121994418077
0.149,0.137475509764
0.15,0.137029253988
0.151,0.127881700719
0.152,0.14356489584
0.153,0.140714011461
0.154,0.13107206301
0.155,0.1370643902
0.156,0.133569100664
0.157,0.137503628017
0.158,0.134332392079
0.159,0.132396822292
0.16,0.127961097074
0.161,0.125160963412
0.162,0.142514030659
0.163,0.137815970314
0.164,0.124426392
0.165,0.123117841053
0.166,0.13977833226
0.167,0.140599485279
0.168,0.124959239907
0.169,0.128731676461
0.17,0.128263051538
0.171,0.134133526984
0.172,0.147304250314
0.173,0.131653786855
0.174,0.134092545966
0.175,0.135271718768
0.176,0.139078914126
0.177,0.12999207978
0.178,0.138060995241
0.179,0.141211133793
0.18,0.135760241495
0.181,0.131713829917
0.182,0.130525807951
0.183,0.12456988718
0.184,0.146608774502
0.185,0.140500107433
0.186,0.133857788294
0.187,0.133829878549
0.188,0.142150454243
0.189,0.136600799322
0.19,0.141199541232
0.191,0.140276905191
0.192,0.130798508583
0.193,0.134871167153
0.194,0.144322598816
0.195,0.128423227031
0.196,0.126830167179
0.197,0.14360419495
0.198,0.133417571352
0.199,0.129590236916
0.2,0.126649812499
0.201,0.135955042247
0.202,0.13083873072
0.203,0.138203179539
0.204,0.107147654426
0.205,0.129727744307
0.206,0.132420417511
0.207,0.125819274103
0.208,0.133452875477
0.209,0.126612567881
0.21,0.129996200642
0.211,0.133777581888
0.212,0.133076174032
0.213,0.131693178645
0.214,0.129491443609
0.215,0.121894958532
0.216,0.122522886249
0.217,0.127221774339
0.218,0.139292710282
0.219,0.137796492504
0.22,0.12123887587
0.221,0.118549175373
0.222,0.142742576056
0.223,0.1317055238
0.224,0.120158488777
0.225,0.118951412134
0.226,0.120090953063
0.227,0.134698706713
0.228,0.13055491296
0.229,0.140073911723
0.23,0.137771367977
0.231,0.1289059018
0.232,0.134836337412
0.233,0.13157890308
0.234,0.120321111548
0.235,0.119957071661
0.236,0.126746384144
0.237,0.12016739634
0.238,0.132317526316
0.239,0.125404478025
0.24,0.124103490477
0.241,0.136847577393
0.242,0.125418966872
0.243,0.133259526237
0.244,0.126584866525
0.245,0.136450777469
0.246,0.115303762995
0.247,0.13132648856
0.248,0.133969545722
0.249,0.130385656448
0.25,0.134859276336
0.251,0.135856912129
0.252,0.115344015829
0.253,0.126423899166
0.254,0.143931641909
0.255,0.130124862942
0.256,0.13363390871
0.257,0.122483654767
0.258,0.129287359045
0.259,0.112221821875
0.26,0.109785365614
0.261,0.121047203938
0.262,0.132822785451
0.263,0.126642601995
0.264,0.124738140031
0.265,0.137807274197
0.266,0.122014762631
0.267,0.13666097467
0.268,0.111175691476
0.269,0.118238896115
0.27,0.113822573572
0.271,0.125795171694
0.272,0.116194630102
0.273,0.129989933425
0.274,0.120401891938
0.275,0.1269021681
0.276,0.124391059275
0.277,0.117577761696
0.278,0.114436995023
0.279,0.131882596851
0.28,0.129338615167
0.281,0.132730865612
0.282,0.115209453091
0.283,0.120708984589
0.284,0.124001997279
0.285,0.118136613991
0.286,0.126952717089
0.287,0.107361935992
0.288,0.111124321506
0.289,0.125092013736
0.29,0.123552438958
0.291,0.118874830237
0.292,0.113771372706
0.293,0.122366818821
0.294,0.109133136114
0.295,0.123468814454
0.296,0.114888451704
0.297,0.122144074294
0.298,0.11716096426
0.299,0.118268269721


==> figures/best_beta/tables/kosarak_0.1_200_FNR_ALL.csv <==
beta,original_item_vec_avg,original_item_vec_std
0.001,0.91535,0.0919712707668
0.002,0.92285,0.0907940699127
0.003,0.89805,0.0858848624378
0.004,0.93505,0.0611278466524
0.005,0.93545,0.0555282028624
0.006,0.93255,0.0568157353009
0.007,0.9477,0.0357913425568
0.008,0.936,0.0377859468292
0.009,0.9427,0.0328404468529
0.01,0.93935,0.0417705069699
0.011,0.94245,0.0230227708975
0.012,0.94545,0.0265822052577
0.013,0.945,0.0238683256576
0.014,0.9409,0.0308579344936
0.015,0.94115,0.0231906350831
0.016,0.9445,0.0225798247302
0.017,0.9455,0.0231540733157
0.018,0.9449,0.0228519609927
0.019,0.9461,0.0240745894791
0.02,0.9452,0.018868497609
0.021,0.94695,0.0214604993023
0.022,0.9439,0.0196121483687
0.023,0.9472,0.0166715144465
0.024,0.947,0.0172913243851
0.025,0.9464,0.0181475434518
0.026,0.94305,0.0211164998439
0.027,0.9447,0.0175208389634
0.028,0.94385,0.0175932580062
0.029,0.9447,0.0217750204397
0.03,0.94675,0.0178146319387
0.031,0.94865,0.0156000356125
0.032,0.94875,0.0166723475167
0.033,0.94355,0.0185223724946
0.034,0.94645,0.0158957303206
0.035,0.9462,0.0179381653961
0.036,0.94685,0.0159648445851
0.037,0.94805,0.0151072763257
0.038,0.9475,0.0173277963184
0.039,0.94745,0.0183332644627
0.04,0.9477,0.0157701290324
0.041,0.9485,0.0140974243654
0.042,0.9476,0.0190225809463
0.043,0.95035,0.0167310121534
0.044,0.94805,0.016204111587
0.045,0.9487,0.0166911940734
0.046,0.9509,0.0146917829023
0.047,0.9474,0.0149659546298
0.048,0.94755,0.0139532951106
0.049,0.95065,0.0154667287094
0.05,0.95095,0.0151373342729
0.051,0.9477,0.0151993487367
0.052,0.9484,0.0176938042001
0.053,0.9483,0.0165483680418
0.054,0.94875,0.0163511807253
0.055,0.94965,0.0167159120951
0.056,0.9498,0.0156334270205
0.057,0.94555,0.0164822371483
0.058,0.9498,0.0163286944557
0.059,0.9513,0.0170800255482
0.06,0.94845,0.0150872044254
0.061,0.94955,0.0160349208563
0.062,0.9496,0.0133272713492
0.063,0.95235,0.0157386322612
0.064,0.95045,0.0180080649721
0.065,0.95115,0.016755143941
0.066,0.9508,0.0160762074024
0.067,0.9506,0.0154115265796
0.068,0.9537,0.0140995737453
0.069,0.9496,0.0166162874945
0.07,0.95235,0.0158186534819
0.071,0.9516,0.0138330595081
0.072,0.9542,0.0156301961057
0.073,0.9527,0.0155280781851
0.074,0.9527,0.0138246595662
0.075,0.95215,0.0157514629752
0.076,0.9506,0.0135079475297
0.077,0.95155,0.0159179556832
0.078,0.952,0.0142842712114
0.079,0.9513,0.0147473675103
0.08,0.9519,0.0125685996424
0.081,0.9524,0.0133424211454
0.082,0.9525,0.0155456317551
0.083,0.9513,0.0152192727364
0.084,0.94915,0.0154732581305
0.085,0.954,0.0141242681048
0.086,0.95545,0.015473910921
0.087,0.9534,0.0150735570192
0.088,0.9533,0.013984479131
0.089,0.95385,0.0158250376992
0.09,0.9529,0.0136917729482
0.091,0.9536,0.0150769072198
0.092,0.95125,0.0153802805665
0.093,0.95275,0.0139692121785
0.094,0.95425,0.0150818474071
0.095,0.9512,0.0150104340814
0.096,0.954,0.0146335714759
0.097,0.95435,0.0137557150657
0.098,0.95165,0.016175411568
0.099,0.957,0.0157634021862
0.1,0.95235,0.0140966182634
0.101,0.95395,0.0131290217504
0.102,0.9533,0.0133185524132
0.103,0.9538,0.0155881332747
0.104,0.9532,0.0135683827371
0.105,0.95615,0.0156807641279
0.106,0.95775,0.0145187965943
0.107,0.95655,0.0142611820384
0.108,0.9558,0.0135348409371
0.109,0.9581,0.013794670322
0.11,0.95205,0.0147212311464
0.111,0.95535,0.0153289684169
0.112,0.95405,0.0140829971271
0.113,0.9561,0.015235193176
0.114,0.9568,0.0133998341615
0.115,0.9544,0.0126786227465
0.116,0.95695,0.0129664485453
0.117,0.958,0.0125930877304
0.118,0.95335,0.0151600051971
0.119,0.9578,0.0133393925626
0.12,0.9562,0.0133545286081
0.121,0.95685,0.0137005308457
0.122,0.95645,0.0140038775294
0.123,0.95585,0.0152926832706
0.124,0.9556,0.0132817182775
0.125,0.95595,0.0140110886822
0.126,0.9559,0.01371388738
0.127,0.9575,0.0117529278536
0.128,0.95755,0.0129975716458
0.129,0.95825,0.0151819769544
0.13,0.9575,0.0135493859118
0.131,0.9563,0.012094326243
0.132,0.95565,0.0144539498638
0.133,0.9589,0.0145223617191
0.134,0.9574,0.0132092713079
0.135,0.95615,0.0135932061165
0.136,0.9566,0.0136307732649
0.137,0.9567,0.013729346288
0.138,0.9566,0.0137965008007
0.139,0.9596,0.0130399541426
0.14,0.95705,0.0131444000443
0.141,0.95715,0.0148265220998
0.142,0.95605,0.0156556215095
0.143,0.95795,0.0143036161282
0.144,0.9579,0.0148252446451
0.145,0.9595,0.0154315039167
0.146,0.9601,0.0142307818308
0.147,0.9587,0.0139011662907
0.148,0.96105,0.0140578710114
0.149,0.9575,0.0145903662695
0.15,0.95975,0.0130146576264
0.151,0.95625,0.0164128398862
0.152,0.9594,0.0151803967156
0.153,0.95835,0.0136525240942
0.154,0.96145,0.0120666289971
0.155,0.9589,0.0142236820589
0.156,0.9603,0.0142101827198
0.157,0.96065,0.0134400088684
0.158,0.9591,0.0127203805292
0.159,0.9579,0.0131268096396
0.16,0.9614,0.0132779151339
0.161,0.9604,0.0127659585214
0.162,0.9598,0.0136315142893
0.163,0.9588,0.0122086242079
0.164,0.95995,0.0142044060599
0.165,0.9606,0.0146556432403
0.166,0.9593,0.0150926432008
0.167,0.96115,0.013887262531
0.168,0.9609,0.0151153811555
0.169,0.9611,0.0146435768661
0.17,0.9597,0.0139229481378
0.171,0.9601,0.0128113743654
0.172,0.9603,0.0125089866686
0.173,0.95785,0.0144993033619
0.174,0.95865,0.012690070086
0.175,0.9607,0.014442851505
0.176,0.95975,0.0133025212162
0.177,0.96225,0.0114012005393
0.178,0.9626,0.0135862378378
0.179,0.96105,0.0142718023891
0.18,0.9579,0.0136363299663
0.181,0.9618,0.0134937321776
0.182,0.96015,0.013548547203
0.183,0.96325,0.0133971012996
0.184,0.96235,0.0153322628085
0.185,0.96045,0.0143564823637
0.186,0.9611,0.0137543381586
0.187,0.96115,0.0122444586518
0.188,0.96195,0.0144056491444
0.189,0.9603,0.012325960122
0.19,0.96265,0.0132469741161
0.191,0.96205,0.0135604706274
0.192,0.96275,0.012580548558
0.193,0.9632,0.0128023040856
0.194,0.96245,0.0131904273523
0.195,0.96345,0.01368282489
0.196,0.96305,0.0132934061273
0.197,0.96165,0.011482419588
0.198,0.96345,0.012607016645
0.199,0.96235,0.0137887195881
0.2,0.96335,0.0123307736902
0.201,0.96465,0.0144644286776
0.202,0.95935,0.0146276167477
0.203,0.96375,0.013072737458
0.204,0.96355,0.0122535296914
0.205,0.9642,0.0121796319461
0.206,0.96215,0.0141288264684
0.207,0.96575,0.0120053649623
0.208,0.9633,0.0132805774488
0.209,0.964,0.0128707639888
0.21,0.9658,0.0129044663789
0.211,0.9653,0.0119303534454
0.212,0.96235,0.014239208212
0.213,0.96315,0.0136820866446
0.214,0.96495,0.0121956897503
0.215,0.9652,0.0122457991148
0.216,0.96385,0.0117820056258
0.217,0.96365,0.0137042167071
0.218,0.9633,0.013108328758
0.219,0.9653,0.0125492967327
0.22,0.96495,0.0126430201928
0.221,0.96195,0.014352964006
0.222,0.9666,0.011931623375
0.223,0.96685,0.0137740606749
0.224,0.96435,0.0123225792591
0.225,0.9665,0.0140435829553
0.226,0.96355,0.0134895208113
0.227,0.96515,0.0145201879666
0.228,0.9648,0.0143005262318
0.229,0.9662,0.0123116106816
0.23,0.96565,0.0124449291933
0.231,0.96615,0.011739061102
0.232,0.96305,0.0128687037169
0.233,0.9672,0.0121713357583
0.234,0.96595,0.012607016645
0.235,0.9656,0.0105476312626
0.236,0.9648,0.0125110052564
0.237,0.9664,0.0128919362472
0.238,0.9644,0.0131094845764
0.239,0.96555,0.0122039693824
0.24,0.966,0.0120185042515
0.241,0.962,0.0141778031094
0.242,0.9666,0.010072464716
0.243,0.9685,0.0113818036596
0.244,0.9672,0.0114221121718
0.245,0.9684,0.0115880467846
0.246,0.9673,0.0128790017808
0.247,0.96655,0.011048447032
0.248,0.9686,0.0117868270934
0.249,0.9661,0.0119464292455
0.25,0.96555,0.0119741936318
0.251,0.96765,0.011513167692
0.252,0.9669,0.0134047330703
0.253,0.9672,0.0112662901138
0.254,0.96715,0.0131090029978
0.255,0.96755,0.0129391544226
0.256,0.9656,0.0130709022201
0.257,0.96795,0.0138734358478
0.258,0.9698,0.0129669354183
0.259,0.96615,0.0134249691985
0.26,0.96555,0.0113015373943
0.261,0.96955,0.0109197023306
0.262,0.96835,0.0125137298334
0.263,0.9667,0.0126973313032
0.264,0.9669,0.0139403491109
0.265,0.9692,0.0105820507455
0.266,0.96825,0.0119420951413
0.267,0.9683,0.0109687342621
0.268,0.9683,0.0130890500925
0.269,0.96895,0.0132439237068
0.27,0.96495,0.0118384538644
0.271,0.96635,0.0120364555674
0.272,0.966,0.0137068883368
0.273,0.9666,0.0122243340692
0.274,0.9679,0.0127955958332
0.275,0.96615,0.0120783427521
0.276,0.9671,0.0113079037345
0.277,0.9675,0.0129587535253
0.278,0.9692,0.0116714276
0.279,0.96705,0.0130673275961
0.28,0.9673,0.0116649349364
0.281,0.9703,0.010913340923
0.282,0.9695,0.0107190946399
0.283,0.96635,0.0120992319649
0.284,0.9688,0.012931833715
0.285,0.96735,0.0120070475938
0.286,0.9687,0.0117124642233
0.287,0.9698,0.0113466944414
0.288,0.9685,0.0106244429444
0.289,0.9684,0.0122036589976
0.29,0.97095,0.0125869701748
0.291,0.96715,0.0117905757607
0.292,0.96925,0.0120892096474
0.293,0.9701,0.0136511367788
0.294,0.97005,0.0126629779318
0.295,0.9709,0.0134348408809
0.296,0.9704,0.0114961565822
0.297,0.9684,0.0104659138892
0.298,0.96885,0.0134061458844
0.299,0.9713,0.0100408257538


==> figures/best_beta/tables/kosarak_0.1_200_FNR_avg.csv <==
beta,original_item_vec
0.001,0.91535
0.002,0.92285
0.003,0.89805
0.004,0.93505
0.005,0.93545
0.006,0.93255
0.007,0.9477
0.008,0.936
0.009,0.9427
0.01,0.93935
0.011,0.94245
0.012,0.94545
0.013,0.945
0.014,0.9409
0.015,0.94115
0.016,0.9445
0.017,0.9455
0.018,0.9449
0.019,0.9461
0.02,0.9452
0.021,0.94695
0.022,0.9439
0.023,0.9472
0.024,0.947
0.025,0.9464
0.026,0.94305
0.027,0.9447
0.028,0.94385
0.029,0.9447
0.03,0.94675
0.031,0.94865
0.032,0.94875
0.033,0.94355
0.034,0.94645
0.035,0.9462
0.036,0.94685
0.037,0.94805
0.038,0.9475
0.039,0.94745
0.04,0.9477
0.041,0.9485
0.042,0.9476
0.043,0.95035
0.044,0.94805
0.045,0.9487
0.046,0.9509
0.047,0.9474
0.048,0.94755
0.049,0.95065
0.05,0.95095
0.051,0.9477
0.052,0.9484
0.053,0.9483
0.054,0.94875
0.055,0.94965
0.056,0.9498
0.057,0.94555
0.058,0.9498
0.059,0.9513
0.06,0.94845
0.061,0.94955
0.062,0.9496
0.063,0.95235
0.064,0.95045
0.065,0.95115
0.066,0.9508
0.067,0.9506
0.068,0.9537
0.069,0.9496
0.07,0.95235
0.071,0.9516
0.072,0.9542
0.073,0.9527
0.074,0.9527
0.075,0.95215
0.076,0.9506
0.077,0.95155
0.078,0.952
0.079,0.9513
0.08,0.9519
0.081,0.9524
0.082,0.9525
0.083,0.9513
0.084,0.94915
0.085,0.954
0.086,0.95545
0.087,0.9534
0.088,0.9533
0.089,0.95385
0.09,0.9529
0.091,0.9536
0.092,0.95125
0.093,0.95275
0.094,0.95425
0.095,0.9512
0.096,0.954
0.097,0.95435
0.098,0.95165
0.099,0.957
0.1,0.95235
0.101,0.95395
0.102,0.9533
0.103,0.9538
0.104,0.9532
0.105,0.95615
0.106,0.95775
0.107,0.95655
0.108,0.9558
0.109,0.9581
0.11,0.95205
0.111,0.95535
0.112,0.95405
0.113,0.9561
0.114,0.9568
0.115,0.9544
0.116,0.95695
0.117,0.958
0.118,0.95335
0.119,0.9578
0.12,0.9562
0.121,0.95685
0.122,0.95645
0.123,0.95585
0.124,0.9556
0.125,0.95595
0.126,0.9559
0.127,0.9575
0.128,0.95755
0.129,0.95825
0.13,0.9575
0.131,0.9563
0.132,0.95565
0.133,0.9589
0.134,0.9574
0.135,0.95615
0.136,0.9566
0.137,0.9567
0.138,0.9566
0.139,0.9596
0.14,0.95705
0.141,0.95715
0.142,0.95605
0.143,0.95795
0.144,0.9579
0.145,0.9595
0.146,0.9601
0.147,0.9587
0.148,0.96105
0.149,0.9575
0.15,0.95975
0.151,0.95625
0.152,0.9594
0.153,0.95835
0.154,0.96145
0.155,0.9589
0.156,0.9603
0.157,0.96065
0.158,0.9591
0.159,0.9579
0.16,0.9614
0.161,0.9604
0.162,0.9598
0.163,0.9588
0.164,0.95995
0.165,0.9606
0.166,0.9593
0.167,0.96115
0.168,0.9609
0.169,0.9611
0.17,0.9597
0.171,0.9601
0.172,0.9603
0.173,0.95785
0.174,0.95865
0.175,0.9607
0.176,0.95975
0.177,0.96225
0.178,0.9626
0.179,0.96105
0.18,0.9579
0.181,0.9618
0.182,0.96015
0.183,0.96325
0.184,0.96235
0.185,0.96045
0.186,0.9611
0.187,0.96115
0.188,0.96195
0.189,0.9603
0.19,0.96265
0.191,0.96205
0.192,0.96275
0.193,0.9632
0.194,0.96245
0.195,0.96345
0.196,0.96305
0.197,0.96165
0.198,0.96345
0.199,0.96235
0.2,0.96335
0.201,0.96465
0.202,0.95935
0.203,0.96375
0.204,0.96355
0.205,0.9642
0.206,0.96215
0.207,0.96575
0.208,0.9633
0.209,0.964
0.21,0.9658
0.211,0.9653
0.212,0.96235
0.213,0.96315
0.214,0.96495
0.215,0.9652
0.216,0.96385
0.217,0.96365
0.218,0.9633
0.219,0.9653
0.22,0.96495
0.221,0.96195
0.222,0.9666
0.223,0.96685
0.224,0.96435
0.225,0.9665
0.226,0.96355
0.227,0.96515
0.228,0.9648
0.229,0.9662
0.23,0.96565
0.231,0.96615
0.232,0.96305
0.233,0.9672
0.234,0.96595
0.235,0.9656
0.236,0.9648
0.237,0.9664
0.238,0.9644
0.239,0.96555
0.24,0.966
0.241,0.962
0.242,0.9666
0.243,0.9685
0.244,0.9672
0.245,0.9684
0.246,0.9673
0.247,0.96655
0.248,0.9686
0.249,0.9661
0.25,0.96555
0.251,0.96765
0.252,0.9669
0.253,0.9672
0.254,0.96715
0.255,0.96755
0.256,0.9656
0.257,0.96795
0.258,0.9698
0.259,0.96615
0.26,0.96555
0.261,0.96955
0.262,0.96835
0.263,0.9667
0.264,0.9669
0.265,0.9692
0.266,0.96825
0.267,0.9683
0.268,0.9683
0.269,0.96895
0.27,0.96495
0.271,0.96635
0.272,0.966
0.273,0.9666
0.274,0.9679
0.275,0.96615
0.276,0.9671
0.277,0.9675
0.278,0.9692
0.279,0.96705
0.28,0.9673
0.281,0.9703
0.282,0.9695
0.283,0.96635
0.284,0.9688
0.285,0.96735
0.286,0.9687
0.287,0.9698
0.288,0.9685
0.289,0.9684
0.29,0.97095
0.291,0.96715
0.292,0.96925
0.293,0.9701
0.294,0.97005
0.295,0.9709
0.296,0.9704
0.297,0.9684
0.298,0.96885
0.299,0.9713


==> figures/best_beta/tables/kosarak_0.1_200_FNR_median.csv <==
beta,original_item_vec
0.001,0.9525
0.002,0.97
0.003,0.9275
0.004,0.955
0.005,0.9525
0.006,0.945
0.007,0.955
0.008,0.945
0.009,0.95
0.01,0.945
0.011,0.945
0.012,0.95
0.013,0.95
0.014,0.945
0.015,0.945
0.016,0.945
0.017,0.95
0.018,0.95
0.019,0.95
0.02,0.9475
0.021,0.95
0.022,0.945
0.023,0.945
0.024,0.945
0.025,0.945
0.026,0.9475
0.027,0.945
0.028,0.945
0.029,0.9475
0.03,0.9475
0.031,0.95
0.032,0.95
0.033,0.945
0.034,0.945
0.035,0.945
0.036,0.95
0.037,0.95
0.038,0.95
0.039,0.95
0.04,0.95
0.041,0.95
0.042,0.95
0.043,0.95
0.044,0.945
0.045,0.95
0.046,0.95
0.047,0.95
0.048,0.95
0.049,0.95
0.05,0.95
0.051,0.95
0.052,0.95
0.053,0.95
0.054,0.95
0.055,0.95
0.056,0.95
0.057,0.945
0.058,0.95
0.059,0.95
0.06,0.9475
0.061,0.95
0.062,0.95
0.063,0.955
0.064,0.9525
0.065,0.95
0.066,0.955
0.067,0.95
0.068,0.955
0.069,0.95
0.07,0.955
0.071,0.9525
0.072,0.955
0.073,0.955
0.074,0.955
0.075,0.9525
0.076,0.95
0.077,0.95
0.078,0.95
0.079,0.9525
0.08,0.95
0.081,0.9525
0.082,0.955
0.083,0.95
0.084,0.95
0.085,0.955
0.086,0.955
0.087,0.955
0.088,0.955
0.089,0.955
0.09,0.955
0.091,0.955
0.092,0.955
0.093,0.955
0.094,0.955
0.095,0.955
0.096,0.955
0.097,0.955
0.098,0.955
0.099,0.9575
0.1,0.955
0.101,0.955
0.102,0.955
0.103,0.955
0.104,0.955
0.105,0.9575
0.106,0.9575
0.107,0.96
0.108,0.955
0.109,0.96
0.11,0.955
0.111,0.955
0.112,0.955
0.113,0.955
0.114,0.96
0.115,0.955
0.116,0.96
0.117,0.96
0.118,0.955
0.119,0.96
0.12,0.955
0.121,0.96
0.122,0.955
0.123,0.955
0.124,0.955
0.125,0.9575
0.126,0.955
0.127,0.96
0.128,0.955
0.129,0.955
0.13,0.9575
0.131,0.955
0.132,0.955
0.133,0.96
0.134,0.96
0.135,0.955
0.136,0.955
0.137,0.96
0.138,0.9575
0.139,0.96
0.14,0.955
0.141,0.96
0.142,0.955
0.143,0.96
0.144,0.955
0.145,0.96
0.146,0.96
0.147,0.96
0.148,0.96
0.149,0.96
0.15,0.96
0.151,0.9575
0.152,0.96
0.153,0.96
0.154,0.965
0.155,0.96
0.156,0.96
0.157,0.96
0.158,0.96
0.159,0.9575
0.16,0.96
0.161,0.96
0.162,0.96
0.163,0.96
0.164,0.96
0.165,0.96
0.166,0.965
0.167,0.96
0.168,0.96
0.169,0.96
0.17,0.96
0.171,0.96
0.172,0.96
0.173,0.96
0.174,0.96
0.175,0.96
0.176,0.96
0.177,0.96
0.178,0.96
0.179,0.965
0.18,0.96
0.181,0.965
0.182,0.96
0.183,0.965
0.184,0.965
0.185,0.9625
0.186,0.96
0.187,0.96
0.188,0.965
0.189,0.96
0.19,0.965
0.191,0.965
0.192,0.96
0.193,0.965
0.194,0.965
0.195,0.96
0.196,0.965
0.197,0.965
0.198,0.965
0.199,0.965
0.2,0.965
0.201,0.965
0.202,0.96
0.203,0.965
0.204,0.965
0.205,0.9675
0.206,0.965
0.207,0.965
0.208,0.965
0.209,0.965
0.21,0.97
0.211,0.965
0.212,0.965
0.213,0.965
0.214,0.965
0.215,0.965
0.216,0.965
0.217,0.965
0.218,0.965
0.219,0.965
0.22,0.965
0.221,0.9625
0.222,0.97
0.223,0.97
0.224,0.965
0.225,0.965
0.226,0.965
0.227,0.9675
0.228,0.9675
0.229,0.97
0.23,0.965
0.231,0.965
0.232,0.965
0.233,0.97
0.234,0.965
0.235,0.965
0.236,0.965
0.237,0.965
0.238,0.965
0.239,0.965
0.24,0.965
0.241,0.965
0.242,0.97
0.243,0.97
0.244,0.97
0.245,0.97
0.246,0.97
0.247,0.97
0.248,0.97
0.249,0.965
0.25,0.965
0.251,0.97
0.252,0.97
0.253,0.9675
0.254,0.97
0.255,0.97
0.256,0.9675
0.257,0.97
0.258,0.97
0.259,0.97
0.26,0.965
0.261,0.97
0.262,0.97
0.263,0.97
0.264,0.97
0.265,0.97
0.266,0.97
0.267,0.965
0.268,0.97
0.269,0.97
0.27,0.965
0.271,0.965
0.272,0.965
0.273,0.965
0.274,0.965
0.275,0.965
0.276,0.9675
0.277,0.97
0.278,0.97
0.279,0.965
0.28,0.97
0.281,0.97
0.282,0.97
0.283,0.965
0.284,0.97
0.285,0.97
0.286,0.97
0.287,0.97
0.288,0.97
0.289,0.97
0.29,0.97
0.291,0.965
0.292,0.97
0.293,0.97
0.294,0.97
0.295,0.97
0.296,0.97
0.297,0.97
0.298,0.97
0.299,0.97


==> figures/best_beta/tables/kosarak_0.1_200_FNR_std.csv <==
beta,original_item_vec
0.001,0.0919712707668
0.002,0.0907940699127
0.003,0.0858848624378
0.004,0.0611278466524
0.005,0.0555282028624
0.006,0.0568157353009
0.007,0.0357913425568
0.008,0.0377859468292
0.009,0.0328404468529
0.01,0.0417705069699
0.011,0.0230227708975
0.012,0.0265822052577
0.013,0.0238683256576
0.014,0.0308579344936
0.015,0.0231906350831
0.016,0.0225798247302
0.017,0.0231540733157
0.018,0.0228519609927
0.019,0.0240745894791
0.02,0.018868497609
0.021,0.0214604993023
0.022,0.0196121483687
0.023,0.0166715144465
0.024,0.0172913243851
0.025,0.0181475434518
0.026,0.0211164998439
0.027,0.0175208389634
0.028,0.0175932580062
0.029,0.0217750204397
0.03,0.0178146319387
0.031,0.0156000356125
0.032,0.0166723475167
0.033,0.0185223724946
0.034,0.0158957303206
0.035,0.0179381653961
0.036,0.0159648445851
0.037,0.0151072763257
0.038,0.0173277963184
0.039,0.0183332644627
0.04,0.0157701290324
0.041,0.0140974243654
0.042,0.0190225809463
0.043,0.0167310121534
0.044,0.016204111587
0.045,0.0166911940734
0.046,0.0146917829023
0.047,0.0149659546298
0.048,0.0139532951106
0.049,0.0154667287094
0.05,0.0151373342729
0.051,0.0151993487367
0.052,0.0176938042001
0.053,0.0165483680418
0.054,0.0163511807253
0.055,0.0167159120951
0.056,0.0156334270205
0.057,0.0164822371483
0.058,0.0163286944557
0.059,0.0170800255482
0.06,0.0150872044254
0.061,0.0160349208563
0.062,0.0133272713492
0.063,0.0157386322612
0.064,0.0180080649721
0.065,0.016755143941
0.066,0.0160762074024
0.067,0.0154115265796
0.068,0.0140995737453
0.069,0.0166162874945
0.07,0.0158186534819
0.071,0.0138330595081
0.072,0.0156301961057
0.073,0.0155280781851
0.074,0.0138246595662
0.075,0.0157514629752
0.076,0.0135079475297
0.077,0.0159179556832
0.078,0.0142842712114
0.079,0.0147473675103
0.08,0.0125685996424
0.081,0.0133424211454
0.082,0.0155456317551
0.083,0.0152192727364
0.084,0.0154732581305
0.085,0.0141242681048
0.086,0.015473910921
0.087,0.0150735570192
0.088,0.013984479131
0.089,0.0158250376992
0.09,0.0136917729482
0.091,0.0150769072198
0.092,0.0153802805665
0.093,0.0139692121785
0.094,0.0150818474071
0.095,0.0150104340814
0.096,0.0146335714759
0.097,0.0137557150657
0.098,0.016175411568
0.099,0.0157634021862
0.1,0.0140966182634
0.101,0.0131290217504
0.102,0.0133185524132
0.103,0.0155881332747
0.104,0.0135683827371
0.105,0.0156807641279
0.106,0.0145187965943
0.107,0.0142611820384
0.108,0.0135348409371
0.109,0.013794670322
0.11,0.0147212311464
0.111,0.0153289684169
0.112,0.0140829971271
0.113,0.015235193176
0.114,0.0133998341615
0.115,0.0126786227465
0.116,0.0129664485453
0.117,0.0125930877304
0.118,0.0151600051971
0.119,0.0133393925626
0.12,0.0133545286081
0.121,0.0137005308457
0.122,0.0140038775294
0.123,0.0152926832706
0.124,0.0132817182775
0.125,0.0140110886822
0.126,0.01371388738
0.127,0.0117529278536
0.128,0.0129975716458
0.129,0.0151819769544
0.13,0.0135493859118
0.131,0.012094326243
0.132,0.0144539498638
0.133,0.0145223617191
0.134,0.0132092713079
0.135,0.0135932061165
0.136,0.0136307732649
0.137,0.013729346288
0.138,0.0137965008007
0.139,0.0130399541426
0.14,0.0131444000443
0.141,0.0148265220998
0.142,0.0156556215095
0.143,0.0143036161282
0.144,0.0148252446451
0.145,0.0154315039167
0.146,0.0142307818308
0.147,0.0139011662907
0.148,0.0140578710114
0.149,0.0145903662695
0.15,0.0130146576264
0.151,0.0164128398862
0.152,0.0151803967156
0.153,0.0136525240942
0.154,0.0120666289971
0.155,0.0142236820589
0.156,0.0142101827198
0.157,0.0134400088684
0.158,0.0127203805292
0.159,0.0131268096396
0.16,0.0132779151339
0.161,0.0127659585214
0.162,0.0136315142893
0.163,0.0122086242079
0.164,0.0142044060599
0.165,0.0146556432403
0.166,0.0150926432008
0.167,0.013887262531
0.168,0.0151153811555
0.169,0.0146435768661
0.17,0.0139229481378
0.171,0.0128113743654
0.172,0.0125089866686
0.173,0.0144993033619
0.174,0.012690070086
0.175,0.014442851505
0.176,0.0133025212162
0.177,0.0114012005393
0.178,0.0135862378378
0.179,0.0142718023891
0.18,0.0136363299663
0.181,0.0134937321776
0.182,0.013548547203
0.183,0.0133971012996
0.184,0.0153322628085
0.185,0.0143564823637
0.186,0.0137543381586
0.187,0.0122444586518
0.188,0.0144056491444
0.189,0.012325960122
0.19,0.0132469741161
0.191,0.0135604706274
0.192,0.012580548558
0.193,0.0128023040856
0.194,0.0131904273523
0.195,0.01368282489
0.196,0.0132934061273
0.197,0.011482419588
0.198,0.012607016645
0.199,0.0137887195881
0.2,0.0123307736902
0.201,0.0144644286776
0.202,0.0146276167477
0.203,0.013072737458
0.204,0.0122535296914
0.205,0.0121796319461
0.206,0.0141288264684
0.207,0.0120053649623
0.208,0.0132805774488
0.209,0.0128707639888
0.21,0.0129044663789
0.211,0.0119303534454
0.212,0.014239208212
0.213,0.0136820866446
0.214,0.0121956897503
0.215,0.0122457991148
0.216,0.0117820056258
0.217,0.0137042167071
0.218,0.013108328758
0.219,0.0125492967327
0.22,0.0126430201928
0.221,0.014352964006
0.222,0.011931623375
0.223,0.0137740606749
0.224,0.0123225792591
0.225,0.0140435829553
0.226,0.0134895208113
0.227,0.0145201879666
0.228,0.0143005262318
0.229,0.0123116106816
0.23,0.0124449291933
0.231,0.011739061102
0.232,0.0128687037169
0.233,0.0121713357583
0.234,0.012607016645
0.235,0.0105476312626
0.236,0.0125110052564
0.237,0.0128919362472
0.238,0.0131094845764
0.239,0.0122039693824
0.24,0.0120185042515
0.241,0.0141778031094
0.242,0.010072464716
0.243,0.0113818036596
0.244,0.0114221121718
0.245,0.0115880467846
0.246,0.0128790017808
0.247,0.011048447032
0.248,0.0117868270934
0.249,0.0119464292455
0.25,0.0119741936318
0.251,0.011513167692
0.252,0.0134047330703
0.253,0.0112662901138
0.254,0.0131090029978
0.255,0.0129391544226
0.256,0.0130709022201
0.257,0.0138734358478
0.258,0.0129669354183
0.259,0.0134249691985
0.26,0.0113015373943
0.261,0.0109197023306
0.262,0.0125137298334
0.263,0.0126973313032
0.264,0.0139403491109
0.265,0.0105820507455
0.266,0.0119420951413
0.267,0.0109687342621
0.268,0.0130890500925
0.269,0.0132439237068
0.27,0.0118384538644
0.271,0.0120364555674
0.272,0.0137068883368
0.273,0.0122243340692
0.274,0.0127955958332
0.275,0.0120783427521
0.276,0.0113079037345
0.277,0.0129587535253
0.278,0.0116714276
0.279,0.0130673275961
0.28,0.0116649349364
0.281,0.010913340923
0.282,0.0107190946399
0.283,0.0120992319649
0.284,0.012931833715
0.285,0.0120070475938
0.286,0.0117124642233
0.287,0.0113466944414
0.288,0.0106244429444
0.289,0.0122036589976
0.29,0.0125869701748
0.291,0.0117905757607
0.292,0.0120892096474
0.293,0.0136511367788
0.294,0.0126629779318
0.295,0.0134348408809
0.296,0.0114961565822
0.297,0.0104659138892
0.298,0.0134061458844
0.299,0.0100408257538


==> figures/best_beta/tables/kosarak_0.1_200_TOPK_SUM_RATIO_ALL.csv <==
beta,original_item_vec_avg,original_item_vec_std
0.001,0.731998074037,0.312714896115
0.002,0.810130809801,0.274696968827
0.003,0.773071255918,0.265074112421
0.004,0.877835697627,0.161230680286
0.005,0.895686833363,0.150215046981
0.006,0.883204823086,0.166207063302
0.007,0.919472606398,0.106618053514
0.008,0.90233126723,0.112088475521
0.009,0.925516251428,0.0600972711598
0.01,0.89748940432,0.102156913422
0.011,0.916468077712,0.0621868015218
0.012,0.922421230257,0.0600961124642
0.013,0.918906740714,0.0706780671104
0.014,0.915456548668,0.0860125389481
0.015,0.916102902207,0.06361185477
0.016,0.931135078478,0.0550237345897
0.017,0.925137721566,0.0578169430027
0.018,0.917941620357,0.0676925497444
0.019,0.924064442705,0.0678410524078
0.02,0.918585465531,0.0746720678452
0.021,0.919057342223,0.0700983792607
0.022,0.926410332892,0.0597437851207
0.023,0.935795814883,0.0499597749182
0.024,0.930158608882,0.0562100979495
0.025,0.918263742145,0.0642739044747
0.026,0.920571325376,0.059524601059
0.027,0.922383125124,0.0712255881
0.028,0.921652910411,0.0708806262113
0.029,0.921708993472,0.0688031476105
0.03,0.933590398387,0.0493871118729
0.031,0.934623414973,0.0586001704628
0.032,0.923426665311,0.0617534064627
0.033,0.911695183048,0.0756069684273
0.034,0.931630400652,0.0526409070744
0.035,0.922216139298,0.0615296005189
0.036,0.921025507217,0.0563644402643
0.037,0.922866157095,0.0705173022904
0.038,0.929761217792,0.0511396263689
0.039,0.936064857359,0.0460655805154
0.04,0.933919712395,0.0557968122133
0.041,0.934448888325,0.057627016995
0.042,0.929484049995,0.0601825180208
0.043,0.939330101378,0.0508920106016
0.044,0.938659712615,0.057497277159
0.045,0.926675815953,0.0599847474222
0.046,0.921541354999,0.0725789607423
0.047,0.937768920596,0.0518526201127
0.048,0.927620392353,0.0514538749321
0.049,0.927934315431,0.055962093721
0.05,0.943150535459,0.0399886867505
0.051,0.931095424291,0.0595253467444
0.052,0.930862460861,0.0606033304698
0.053,0.934995835118,0.053736217639
0.054,0.934835653593,0.0519253924594
0.055,0.924080349986,0.0687268443066
0.056,0.925422941293,0.0666676960666
0.057,0.920779058375,0.0701228853368
0.058,0.928377763985,0.064790054432
0.059,0.935419250825,0.0552497161609
0.06,0.92976510484,0.0528582779654
0.061,0.930874627873,0.0558513280678
0.062,0.936846369056,0.0464421786574
0.063,0.93727151467,0.0544156044769
0.064,0.927943546844,0.0600522394629
0.065,0.939070416127,0.0543819409567
0.066,0.932192339972,0.0606971388855
0.067,0.932827711223,0.0572859846819
0.068,0.940180623259,0.0548182310814
0.069,0.936330786002,0.0490184239332
0.07,0.935362979047,0.0528711466993
0.071,0.92958173994,0.0606561722734
0.072,0.934909562559,0.054152435713
0.073,0.938485018219,0.0543704429269
0.074,0.939383563367,0.0514812509391
0.075,0.933109908855,0.0524463317552
0.076,0.937524254082,0.0463188746853
0.077,0.931341967491,0.0649948374428
0.078,0.934978882029,0.0564470951111
0.079,0.931792097156,0.056570966686
0.08,0.931884484674,0.0539284567156
0.081,0.934657200581,0.0516821025136
0.082,0.942196853456,0.0445751047216
0.083,0.929355169303,0.0560651540047
0.084,0.933101799261,0.0619447387659
0.085,0.934852381269,0.0608518092564
0.086,0.935716498647,0.0601456521768
0.087,0.931991618339,0.0578023507113
0.088,0.9364746566,0.055204332112
0.089,0.932549930096,0.0570246415687
0.09,0.944888730285,0.0407298397133
0.091,0.934378420826,0.059722640878
0.092,0.934537884177,0.0545886351113
0.093,0.936644491531,0.0572087173275
0.094,0.941245635261,0.0472928148134
0.095,0.928339239481,0.0566083993869
0.096,0.939230403692,0.0583278556144
0.097,0.927867289398,0.0638454527004
0.098,0.940833311928,0.0463484374845
0.099,0.942348482426,0.0535439486958
0.1,0.925519766284,0.0643091657368
0.101,0.928646691133,0.0639453261005
0.102,0.941896221831,0.0582860995052
0.103,0.938836697828,0.0534454188247
0.104,0.932511384623,0.0511346360404
0.105,0.937928567422,0.0528240736353
0.106,0.937334871203,0.0552357267932
0.107,0.940128838755,0.0516391197801
0.108,0.931453242449,0.0677513254656
0.109,0.943754970206,0.0468055227349
0.11,0.937912728289,0.0503168209431
0.111,0.9426826061,0.0491433737781
0.112,0.929429114964,0.070039133944
0.113,0.935863058465,0.0513521108425
0.114,0.940400360764,0.055208162769
0.115,0.940561475391,0.0475849368112
0.116,0.934725495212,0.057722414982
0.117,0.936948229126,0.0568250194065
0.118,0.929776936356,0.0661991823523
0.119,0.943815178833,0.0484246947632
0.12,0.942491734452,0.0463205699281
0.121,0.932159888489,0.0666762714537
0.122,0.935583736148,0.052764176523
0.123,0.938895344296,0.0592403317456
0.124,0.947032821578,0.0427394050829
0.125,0.938298602392,0.0485342152585
0.126,0.93375343688,0.0561089654674
0.127,0.936097730834,0.0586961270765
0.128,0.939493983855,0.0525019939227
0.129,0.942437543805,0.0478340638476
0.13,0.928334529416,0.0646106023825
0.131,0.931310952356,0.0613709023437
0.132,0.940116260235,0.0570683122
0.133,0.946106037009,0.049773381155
0.134,0.942443779333,0.0487822213549
0.135,0.931375739994,0.060405310363
0.136,0.935225354461,0.0591903857255
0.137,0.925952872091,0.0694932782832
0.138,0.935424136501,0.0609565608316
0.139,0.945507730325,0.0467763512754
0.14,0.930088327479,0.0643587912353
0.141,0.943494600855,0.0490202807375
0.142,0.937983125019,0.0549247523707
0.143,0.948936571125,0.0372579959841
0.144,0.939191774345,0.0580145268482
0.145,0.940827068536,0.0599410629367
0.146,0.944670300695,0.0493602165645
0.147,0.945895772055,0.0432677776732
0.148,0.95028914085,0.0474149625931
0.149,0.939401934455,0.0511363594133
0.15,0.940598998646,0.0550458792028
0.151,0.940660751084,0.047647199408
0.152,0.94318129635,0.0492217191294
0.153,0.938813404368,0.0546622006978
0.154,0.942382957376,0.0568912424683
0.155,0.939960718006,0.0569863562685
0.156,0.938965395045,0.0562764915495
0.157,0.940105927972,0.0565495643025
0.158,0.937500082564,0.0547459684536
0.159,0.937447236526,0.054883767411
0.16,0.949093374089,0.0426993457483
0.161,0.942189097707,0.0538125488551
0.162,0.945061086686,0.051826426103
0.163,0.952998943184,0.0358967469356
0.164,0.944156130397,0.0552144562188
0.165,0.938211401974,0.0569572779784
0.166,0.94961680201,0.0456570999399
0.167,0.949783326527,0.0510987511304
0.168,0.94626574412,0.0463351667791
0.169,0.953909500702,0.0388679202144
0.17,0.940921807155,0.0574445821213
0.171,0.948020700696,0.0523312653734
0.172,0.94541123821,0.0493132683741
0.173,0.941541250157,0.0507501701148
0.174,0.938037116465,0.0590718314579
0.175,0.952373133601,0.0412875272292
0.176,0.941573827451,0.0531316637428
0.177,0.941042822013,0.0506907417348
0.178,0.948218651857,0.0512579521278
0.179,0.945192349932,0.0460818361382
0.18,0.945171465236,0.0462218454744
0.181,0.951882896305,0.040000684373
0.182,0.939871855829,0.0511973436831
0.183,0.947394220119,0.0518066976306
0.184,0.945851821933,0.0532828258515
0.185,0.94777235682,0.0497321082143
0.186,0.952929324912,0.0388445153801
0.187,0.943218515562,0.045998001431
0.188,0.94425158719,0.0514326862764
0.189,0.949223143325,0.0501126852005
0.19,0.938549189905,0.06159486023
0.191,0.946193310817,0.0507331880339
0.192,0.948606717176,0.047661355352
0.193,0.953612423249,0.0435480081909
0.194,0.948819052776,0.0486992047729
0.195,0.950002015604,0.0499606752599
0.196,0.946738656135,0.0521539653117
0.197,0.945241856725,0.0570037383902
0.198,0.942761550143,0.0579738657998
0.199,0.948856885318,0.0437210959391
0.2,0.953052025118,0.0440019414285
0.201,0.95088567831,0.0428624784254
0.202,0.941895231066,0.0527073018419
0.203,0.949383220007,0.041978165179
0.204,0.946827927199,0.046996060659
0.205,0.955049443887,0.0492348916869
0.206,0.947470962463,0.0494360388208
0.207,0.942829283866,0.0540386520165
0.208,0.9487436498,0.0464035185738
0.209,0.945209989741,0.0573140657026
0.21,0.95191107282,0.0458617571362
0.211,0.952436421986,0.043290285552
0.212,0.936716542157,0.0622491719233
0.213,0.944194403279,0.0536131360182
0.214,0.949879989012,0.0447953621045
0.215,0.948242776197,0.0466551379323
0.216,0.951646698472,0.0402621412891
0.217,0.952476810073,0.0470692740725
0.218,0.952714559579,0.0448485968661
0.219,0.946430101011,0.0509173358657
0.22,0.944156232619,0.0586665193877
0.221,0.949761962176,0.0462379608027
0.222,0.955097246984,0.0398217610366
0.223,0.95879182771,0.0407494337303
0.224,0.944499779044,0.0582663058167
0.225,0.947554286316,0.0511567791826
0.226,0.949209731304,0.048715490377
0.227,0.949063889659,0.0529002939966
0.228,0.943100640747,0.0549036424522
0.229,0.946539478313,0.0525260639984
0.23,0.953524384088,0.0398131278697
0.231,0.950167022521,0.0497457019374
0.232,0.946525594498,0.0476603710689
0.233,0.951618618937,0.0449306509398
0.234,0.948428455502,0.0501135297697
0.235,0.943727053177,0.0594848349342
0.236,0.946706574223,0.0557741697222
0.237,0.955022538591,0.045542774379
0.238,0.949780335885,0.045865168958
0.239,0.946655638946,0.058625079782
0.24,0.946673960234,0.0532502854835
0.241,0.950114454317,0.04965505353
0.242,0.957251882847,0.0381018600216
0.243,0.953391438114,0.0470898217115
0.244,0.955712627325,0.0413130779298
0.245,0.953244624052,0.0429856870561
0.246,0.949628798653,0.0594174085818
0.247,0.952011834661,0.0472104985489
0.248,0.959442157414,0.0398409837399
0.249,0.943557721492,0.0582483182819
0.25,0.946243879143,0.0533370308356
0.251,0.947392091809,0.0516689070181
0.252,0.955679806271,0.0380601101951
0.253,0.9537963543,0.0434910796207
0.254,0.940789220268,0.0578460883108
0.255,0.960311692546,0.0326068541698
0.256,0.951044635794,0.0422622496907
0.257,0.958422306469,0.0352051053113
0.258,0.96191809467,0.039274396764
0.259,0.946418432002,0.0484802541623
0.26,0.947664596719,0.0476343029621
0.261,0.95439384583,0.0447982789579
0.262,0.949268797143,0.0460701850731
0.263,0.949414187963,0.052961926345
0.264,0.958806183317,0.0341666778716
0.265,0.960173538504,0.0381281556031
0.266,0.953779820582,0.0479031654097
0.267,0.946908231579,0.0531372494846
0.268,0.957253479079,0.0413186702402
0.269,0.956630374441,0.0406192214404
0.27,0.94336431789,0.0522881818449
0.271,0.952876313746,0.043295358957
0.272,0.955382236057,0.0407234389867
0.273,0.945871149712,0.0479694585102
0.274,0.952349842762,0.0472803915249
0.275,0.955436712401,0.0393575635245
0.276,0.957255801348,0.0397971962486
0.277,0.951421674267,0.0515753137989
0.278,0.957877354312,0.0460790907391
0.279,0.946443405568,0.0525688117423
0.28,0.950722920272,0.0486353510116
0.281,0.959314831017,0.0402270375416
0.282,0.955677622919,0.0457113371506
0.283,0.937166354672,0.0555654016402
0.284,0.943802705155,0.057603771687
0.285,0.947873884013,0.0512978548684
0.286,0.94979613046,0.0497401658156
0.287,0.957124336279,0.0396584004505
0.288,0.954743688067,0.0415846414875
0.289,0.955134547449,0.0459321065563
0.29,0.946630683727,0.0584184000356
0.291,0.951239305374,0.0477023938642
0.292,0.953405746541,0.0449933183613
0.293,0.960596141678,0.0366317499001
0.294,0.952922208703,0.0499638533009
0.295,0.960469756246,0.042569270688
0.296,0.966036421357,0.0304552650796
0.297,0.955480329647,0.0480720604763
0.298,0.949269350189,0.0588856903139
0.299,0.952627946281,0.0463028193949


==> figures/best_beta/tables/kosarak_0.1_200_TOPK_SUM_RATIO_avg.csv <==
beta,original_item_vec
0.001,0.731998074037
0.002,0.810130809801
0.003,0.773071255918
0.004,0.877835697627
0.005,0.895686833363
0.006,0.883204823086
0.007,0.919472606398
0.008,0.90233126723
0.009,0.925516251428
0.01,0.89748940432
0.011,0.916468077712
0.012,0.922421230257
0.013,0.918906740714
0.014,0.915456548668
0.015,0.916102902207
0.016,0.931135078478
0.017,0.925137721566
0.018,0.917941620357
0.019,0.924064442705
0.02,0.918585465531
0.021,0.919057342223
0.022,0.926410332892
0.023,0.935795814883
0.024,0.930158608882
0.025,0.918263742145
0.026,0.920571325376
0.027,0.922383125124
0.028,0.921652910411
0.029,0.921708993472
0.03,0.933590398387
0.031,0.934623414973
0.032,0.923426665311
0.033,0.911695183048
0.034,0.931630400652
0.035,0.922216139298
0.036,0.921025507217
0.037,0.922866157095
0.038,0.929761217792
0.039,0.936064857359
0.04,0.933919712395
0.041,0.934448888325
0.042,0.929484049995
0.043,0.939330101378
0.044,0.938659712615
0.045,0.926675815953
0.046,0.921541354999
0.047,0.937768920596
0.048,0.927620392353
0.049,0.927934315431
0.05,0.943150535459
0.051,0.931095424291
0.052,0.930862460861
0.053,0.934995835118
0.054,0.934835653593
0.055,0.924080349986
0.056,0.925422941293
0.057,0.920779058375
0.058,0.928377763985
0.059,0.935419250825
0.06,0.92976510484
0.061,0.930874627873
0.062,0.936846369056
0.063,0.93727151467
0.064,0.927943546844
0.065,0.939070416127
0.066,0.932192339972
0.067,0.932827711223
0.068,0.940180623259
0.069,0.936330786002
0.07,0.935362979047
0.071,0.92958173994
0.072,0.934909562559
0.073,0.938485018219
0.074,0.939383563367
0.075,0.933109908855
0.076,0.937524254082
0.077,0.931341967491
0.078,0.934978882029
0.079,0.931792097156
0.08,0.931884484674
0.081,0.934657200581
0.082,0.942196853456
0.083,0.929355169303
0.084,0.933101799261
0.085,0.934852381269
0.086,0.935716498647
0.087,0.931991618339
0.088,0.9364746566
0.089,0.932549930096
0.09,0.944888730285
0.091,0.934378420826
0.092,0.934537884177
0.093,0.936644491531
0.094,0.941245635261
0.095,0.928339239481
0.096,0.939230403692
0.097,0.927867289398
0.098,0.940833311928
0.099,0.942348482426
0.1,0.925519766284
0.101,0.928646691133
0.102,0.941896221831
0.103,0.938836697828
0.104,0.932511384623
0.105,0.937928567422
0.106,0.937334871203
0.107,0.940128838755
0.108,0.931453242449
0.109,0.943754970206
0.11,0.937912728289
0.111,0.9426826061
0.112,0.929429114964
0.113,0.935863058465
0.114,0.940400360764
0.115,0.940561475391
0.116,0.934725495212
0.117,0.936948229126
0.118,0.929776936356
0.119,0.943815178833
0.12,0.942491734452
0.121,0.932159888489
0.122,0.935583736148
0.123,0.938895344296
0.124,0.947032821578
0.125,0.938298602392
0.126,0.93375343688
0.127,0.936097730834
0.128,0.939493983855
0.129,0.942437543805
0.13,0.928334529416
0.131,0.931310952356
0.132,0.940116260235
0.133,0.946106037009
0.134,0.942443779333
0.135,0.931375739994
0.136,0.935225354461
0.137,0.925952872091
0.138,0.935424136501
0.139,0.945507730325
0.14,0.930088327479
0.141,0.943494600855
0.142,0.937983125019
0.143,0.948936571125
0.144,0.939191774345
0.145,0.940827068536
0.146,0.944670300695
0.147,0.945895772055
0.148,0.95028914085
0.149,0.939401934455
0.15,0.940598998646
0.151,0.940660751084
0.152,0.94318129635
0.153,0.938813404368
0.154,0.942382957376
0.155,0.939960718006
0.156,0.938965395045
0.157,0.940105927972
0.158,0.937500082564
0.159,0.937447236526
0.16,0.949093374089
0.161,0.942189097707
0.162,0.945061086686
0.163,0.952998943184
0.164,0.944156130397
0.165,0.938211401974
0.166,0.94961680201
0.167,0.949783326527
0.168,0.94626574412
0.169,0.953909500702
0.17,0.940921807155
0.171,0.948020700696
0.172,0.94541123821
0.173,0.941541250157
0.174,0.938037116465
0.175,0.952373133601
0.176,0.941573827451
0.177,0.941042822013
0.178,0.948218651857
0.179,0.945192349932
0.18,0.945171465236
0.181,0.951882896305
0.182,0.939871855829
0.183,0.947394220119
0.184,0.945851821933
0.185,0.94777235682
0.186,0.952929324912
0.187,0.943218515562
0.188,0.94425158719
0.189,0.949223143325
0.19,0.938549189905
0.191,0.946193310817
0.192,0.948606717176
0.193,0.953612423249
0.194,0.948819052776
0.195,0.950002015604
0.196,0.946738656135
0.197,0.945241856725
0.198,0.942761550143
0.199,0.948856885318
0.2,0.953052025118
0.201,0.95088567831
0.202,0.941895231066
0.203,0.949383220007
0.204,0.946827927199
0.205,0.955049443887
0.206,0.947470962463
0.207,0.942829283866
0.208,0.9487436498
0.209,0.945209989741
0.21,0.95191107282
0.211,0.952436421986
0.212,0.936716542157
0.213,0.944194403279
0.214,0.949879989012
0.215,0.948242776197
0.216,0.951646698472
0.217,0.952476810073
0.218,0.952714559579
0.219,0.946430101011
0.22,0.944156232619
0.221,0.949761962176
0.222,0.955097246984
0.223,0.95879182771
0.224,0.944499779044
0.225,0.947554286316
0.226,0.949209731304
0.227,0.949063889659
0.228,0.943100640747
0.229,0.946539478313
0.23,0.953524384088
0.231,0.950167022521
0.232,0.946525594498
0.233,0.951618618937
0.234,0.948428455502
0.235,0.943727053177
0.236,0.946706574223
0.237,0.955022538591
0.238,0.949780335885
0.239,0.946655638946
0.24,0.946673960234
0.241,0.950114454317
0.242,0.957251882847
0.243,0.953391438114
0.244,0.955712627325
0.245,0.953244624052
0.246,0.949628798653
0.247,0.952011834661
0.248,0.959442157414
0.249,0.943557721492
0.25,0.946243879143
0.251,0.947392091809
0.252,0.955679806271
0.253,0.9537963543
0.254,0.940789220268
0.255,0.960311692546
0.256,0.951044635794
0.257,0.958422306469
0.258,0.96191809467
0.259,0.946418432002
0.26,0.947664596719
0.261,0.95439384583
0.262,0.949268797143
0.263,0.949414187963
0.264,0.958806183317
0.265,0.960173538504
0.266,0.953779820582
0.267,0.946908231579
0.268,0.957253479079
0.269,0.956630374441
0.27,0.94336431789
0.271,0.952876313746
0.272,0.955382236057
0.273,0.945871149712
0.274,0.952349842762
0.275,0.955436712401
0.276,0.957255801348
0.277,0.951421674267
0.278,0.957877354312
0.279,0.946443405568
0.28,0.950722920272
0.281,0.959314831017
0.282,0.955677622919
0.283,0.937166354672
0.284,0.943802705155
0.285,0.947873884013
0.286,0.94979613046
0.287,0.957124336279
0.288,0.954743688067
0.289,0.955134547449
0.29,0.946630683727
0.291,0.951239305374
0.292,0.953405746541
0.293,0.960596141678
0.294,0.952922208703
0.295,0.960469756246
0.296,0.966036421357
0.297,0.955480329647
0.298,0.949269350189
0.299,0.952627946281


==> figures/best_beta/tables/kosarak_0.1_200_TOPK_SUM_RATIO_median.csv <==
beta,original_item_vec
0.001,0.926661379093
0.002,0.961809419816
0.003,0.901506172361
0.004,0.948304874616
0.005,0.949164454919
0.006,0.942338792325
0.007,0.955980943764
0.008,0.942596443626
0.009,0.947076902753
0.01,0.936752634307
0.011,0.948036607977
0.012,0.948883213978
0.013,0.951777400809
0.014,0.948788200148
0.015,0.943957434852
0.016,0.951428667285
0.017,0.950249971562
0.018,0.944546913767
0.019,0.950644835939
0.02,0.949242169681
0.021,0.950897638257
0.022,0.949958508442
0.023,0.954872099588
0.024,0.950621377352
0.025,0.944147724622
0.026,0.944762234767
0.027,0.949872013093
0.028,0.950721371219
0.029,0.948643123855
0.03,0.951220423177
0.031,0.955527760552
0.032,0.948104100561
0.033,0.9466074689
0.034,0.950027180508
0.035,0.948304612509
0.036,0.942792106592
0.037,0.95078178691
0.038,0.951395641788
0.039,0.95573495623
0.04,0.953462487491
0.041,0.95428655228
0.042,0.951487510333
0.043,0.956769230931
0.044,0.955373903672
0.045,0.951472439174
0.046,0.953452658474
0.047,0.956986779841
0.048,0.948878627104
0.049,0.949657478414
0.05,0.955961940997
0.051,0.952833561454
0.052,0.95453096717
0.053,0.958082780768
0.054,0.957422270822
0.055,0.952869994344
0.056,0.946236063109
0.057,0.952773932083
0.058,0.954999090488
0.059,0.956911161937
0.06,0.952482862126
0.061,0.954002821321
0.062,0.954470682533
0.063,0.961093212107
0.064,0.950271726452
0.065,0.95803206304
0.066,0.959651360834
0.067,0.956521539701
0.068,0.958335845194
0.069,0.954082632939
0.07,0.955873217737
0.071,0.956052236901
0.072,0.956319848272
0.073,0.955281773018
0.074,0.955924983894
0.075,0.956592570731
0.076,0.952370942386
0.077,0.956509482774
0.078,0.954651798553
0.079,0.956012920833
0.08,0.958169276118
0.081,0.954863187946
0.082,0.961268430718
0.083,0.952364782868
0.084,0.959542586379
0.085,0.958166917154
0.086,0.961932741216
0.087,0.956025764081
0.088,0.959188610711
0.089,0.956988352484
0.09,0.958104011445
0.091,0.956218150709
0.092,0.955237607969
0.093,0.960030760892
0.094,0.954520220778
0.095,0.949497462017
0.096,0.959890926743
0.097,0.958184216223
0.098,0.957519774672
0.099,0.960537282903
0.1,0.954270694799
0.101,0.956783777876
0.102,0.961593312494
0.103,0.958914053503
0.104,0.95278114003
0.105,0.958697028806
0.106,0.960261415158
0.107,0.958205577954
0.108,0.957367621488
0.109,0.962067857437
0.11,0.956962272825
0.111,0.96086806209
0.112,0.958487474163
0.113,0.954658482285
0.114,0.961529227303
0.115,0.960186976736
0.116,0.959141562484
0.117,0.96240034032
0.118,0.959870613441
0.119,0.960289329566
0.12,0.959102377469
0.121,0.963125852831
0.122,0.956967777075
0.123,0.96317696372
0.124,0.960264822551
0.125,0.956176475677
0.126,0.955263818681
0.127,0.962548168736
0.128,0.959384404731
0.129,0.958512374339
0.13,0.958361269584
0.131,0.954670539212
0.132,0.959885946708
0.133,0.962727974221
0.134,0.958011749738
0.135,0.955872300362
0.136,0.96186406915
0.137,0.954995552042
0.138,0.96233481354
0.139,0.966733233138
0.14,0.957637067608
0.141,0.960145956972
0.142,0.961221382489
0.143,0.96323108884
0.144,0.963953456066
0.145,0.963901034642
0.146,0.960661783786
0.147,0.963876134465
0.148,0.968275471439
0.149,0.956066652793
0.15,0.966703746087
0.151,0.959731041399
0.152,0.955448604201
0.153,0.960505567941
0.154,0.963165299952
0.155,0.963791998079
0.156,0.962282785276
0.157,0.964284759467
0.158,0.957222807303
0.159,0.9598360153
0.16,0.964535202821
0.161,0.96430769384
0.162,0.961715847573
0.163,0.964853794027
0.164,0.963011836234
0.165,0.961913345289
0.166,0.965112624809
0.167,0.9671569293
0.168,0.962779609324
0.169,0.967142775515
0.17,0.964682244916
0.171,0.967283789146
0.172,0.9632424905
0.173,0.962372163804
0.174,0.961617950564
0.175,0.964348975712
0.176,0.965221006104
0.177,0.960509892709
0.178,0.968193038749
0.179,0.963068975585
0.18,0.959660141422
0.181,0.9658650033
0.182,0.964651054169
0.183,0.966785654563
0.184,0.967020895704
0.185,0.965152334038
0.186,0.966506903639
0.187,0.961330025891
0.188,0.963220342448
0.189,0.964997690836
0.19,0.966273104088
0.191,0.966976075386
0.192,0.967692938363
0.193,0.970971112126
0.194,0.965475774225
0.195,0.967817046084
0.196,0.9680918654
0.197,0.967769342589
0.198,0.963559378009
0.199,0.965548377897
0.2,0.963069761907
0.201,0.965949139686
0.202,0.961352042889
0.203,0.965784143253
0.204,0.967752960893
0.205,0.970177058603
0.206,0.964180965047
0.207,0.964548177124
0.208,0.966671900073
0.209,0.968434701515
0.21,0.970013110598
0.211,0.969649436968
0.212,0.964629299278
0.213,0.966445308466
0.214,0.965197023302
0.215,0.964322896053
0.216,0.966358419955
0.217,0.966053196213
0.218,0.967155356657
0.219,0.967603297727
0.22,0.96939702781
0.221,0.966206266772
0.222,0.969860040039
0.223,0.971968822882
0.224,0.96884162282
0.225,0.965716781723
0.226,0.964070355842
0.227,0.967504352289
0.228,0.964814609012
0.229,0.965102664738
0.23,0.96837009211
0.231,0.967467002024
0.232,0.964610165458
0.233,0.970671523686
0.234,0.965809305537
0.235,0.968133933593
0.236,0.967673018221
0.237,0.972286365659
0.238,0.966983414386
0.239,0.968615424375
0.24,0.965580617073
0.241,0.969126271154
0.242,0.970228562652
0.243,0.970658287276
0.244,0.970712936612
0.245,0.970113628679
0.246,0.971184467322
0.247,0.972035660198
0.248,0.971341469488
0.249,0.969159689812
0.25,0.967744966626
0.251,0.967424409617
0.252,0.970325935448
0.253,0.97076260591
0.254,0.966402585006
0.255,0.972231323164
0.256,0.969932774765
0.257,0.971308837152
0.258,0.971646037963
0.259,0.966033538179
0.26,0.967195852208
0.261,0.972510860408
0.262,0.965929612705
0.263,0.969469238322
0.264,0.969538565656
0.265,0.974315074777
0.266,0.972241021128
0.267,0.969605271918
0.268,0.972687520608
0.269,0.971366238611
0.27,0.966996650795
0.271,0.968594717912
0.272,0.969430970682
0.273,0.963058622354
0.274,0.966853540308
0.275,0.969156151366
0.276,0.970011931117
0.277,0.967524403483
0.278,0.972473641197
0.279,0.965692929975
0.28,0.969495842195
0.281,0.974135007184
0.282,0.972475607001
0.283,0.963098462637
0.284,0.967227042955
0.285,0.969889264984
0.286,0.969550753637
0.287,0.972552928601
0.288,0.971924788886
0.289,0.972832334792
0.29,0.973176350389
0.291,0.967718493806
0.292,0.970863648206
0.293,0.97244834786
0.294,0.973161934497
0.295,0.975628362507
0.296,0.975339127298
0.297,0.973029570401
0.298,0.969862792164
0.299,0.970915021202


==> figures/best_beta/tables/kosarak_0.1_200_TOPK_SUM_RATIO_std.csv <==
beta,original_item_vec
0.001,0.312714896115
0.002,0.274696968827
0.003,0.265074112421
0.004,0.161230680286
0.005,0.150215046981
0.006,0.166207063302
0.007,0.106618053514
0.008,0.112088475521
0.009,0.0600972711598
0.01,0.102156913422
0.011,0.0621868015218
0.012,0.0600961124642
0.013,0.0706780671104
0.014,0.0860125389481
0.015,0.06361185477
0.016,0.0550237345897
0.017,0.0578169430027
0.018,0.0676925497444
0.019,0.0678410524078
0.02,0.0746720678452
0.021,0.0700983792607
0.022,0.0597437851207
0.023,0.0499597749182
0.024,0.0562100979495
0.025,0.0642739044747
0.026,0.059524601059
0.027,0.0712255881
0.028,0.0708806262113
0.029,0.0688031476105
0.03,0.0493871118729
0.031,0.0586001704628
0.032,0.0617534064627
0.033,0.0756069684273
0.034,0.0526409070744
0.035,0.0615296005189
0.036,0.0563644402643
0.037,0.0705173022904
0.038,0.0511396263689
0.039,0.0460655805154
0.04,0.0557968122133
0.041,0.057627016995
0.042,0.0601825180208
0.043,0.0508920106016
0.044,0.057497277159
0.045,0.0599847474222
0.046,0.0725789607423
0.047,0.0518526201127
0.048,0.0514538749321
0.049,0.055962093721
0.05,0.0399886867505
0.051,0.0595253467444
0.052,0.0606033304698
0.053,0.053736217639
0.054,0.0519253924594
0.055,0.0687268443066
0.056,0.0666676960666
0.057,0.0701228853368
0.058,0.064790054432
0.059,0.0552497161609
0.06,0.0528582779654
0.061,0.0558513280678
0.062,0.0464421786574
0.063,0.0544156044769
0.064,0.0600522394629
0.065,0.0543819409567
0.066,0.0606971388855
0.067,0.0572859846819
0.068,0.0548182310814
0.069,0.0490184239332
0.07,0.0528711466993
0.071,0.0606561722734
0.072,0.054152435713
0.073,0.0543704429269
0.074,0.0514812509391
0.075,0.0524463317552
0.076,0.0463188746853
0.077,0.0649948374428
0.078,0.0564470951111
0.079,0.056570966686
0.08,0.0539284567156
0.081,0.0516821025136
0.082,0.0445751047216
0.083,0.0560651540047
0.084,0.0619447387659
0.085,0.0608518092564
0.086,0.0601456521768
0.087,0.0578023507113
0.088,0.055204332112
0.089,0.0570246415687
0.09,0.0407298397133
0.091,0.059722640878
0.092,0.0545886351113
0.093,0.0572087173275
0.094,0.0472928148134
0.095,0.0566083993869
0.096,0.0583278556144
0.097,0.0638454527004
0.098,0.0463484374845
0.099,0.0535439486958
0.1,0.0643091657368
0.101,0.0639453261005
0.102,0.0582860995052
0.103,0.0534454188247
0.104,0.0511346360404
0.105,0.0528240736353
0.106,0.0552357267932
0.107,0.0516391197801
0.108,0.0677513254656
0.109,0.0468055227349
0.11,0.0503168209431
0.111,0.0491433737781
0.112,0.070039133944
0.113,0.0513521108425
0.114,0.055208162769
0.115,0.0475849368112
0.116,0.057722414982
0.117,0.0568250194065
0.118,0.0661991823523
0.119,0.0484246947632
0.12,0.0463205699281
0.121,0.0666762714537
0.122,0.052764176523
0.123,0.0592403317456
0.124,0.0427394050829
0.125,0.0485342152585
0.126,0.0561089654674
0.127,0.0586961270765
0.128,0.0525019939227
0.129,0.0478340638476
0.13,0.0646106023825
0.131,0.0613709023437
0.132,0.0570683122
0.133,0.049773381155
0.134,0.0487822213549
0.135,0.060405310363
0.136,0.0591903857255
0.137,0.0694932782832
0.138,0.0609565608316
0.139,0.0467763512754
0.14,0.0643587912353
0.141,0.0490202807375
0.142,0.0549247523707
0.143,0.0372579959841
0.144,0.0580145268482
0.145,0.0599410629367
0.146,0.0493602165645
0.147,0.0432677776732
0.148,0.0474149625931
0.149,0.0511363594133
0.15,0.0550458792028
0.151,0.047647199408
0.152,0.0492217191294
0.153,0.0546622006978
0.154,0.0568912424683
0.155,0.0569863562685
0.156,0.0562764915495
0.157,0.0565495643025
0.158,0.0547459684536
0.159,0.054883767411
0.16,0.0426993457483
0.161,0.0538125488551
0.162,0.051826426103
0.163,0.0358967469356
0.164,0.0552144562188
0.165,0.0569572779784
0.166,0.0456570999399
0.167,0.0510987511304
0.168,0.0463351667791
0.169,0.0388679202144
0.17,0.0574445821213
0.171,0.0523312653734
0.172,0.0493132683741
0.173,0.0507501701148
0.174,0.0590718314579
0.175,0.0412875272292
0.176,0.0531316637428
0.177,0.0506907417348
0.178,0.0512579521278
0.179,0.0460818361382
0.18,0.0462218454744
0.181,0.040000684373
0.182,0.0511973436831
0.183,0.0518066976306
0.184,0.0532828258515
0.185,0.0497321082143
0.186,0.0388445153801
0.187,0.045998001431
0.188,0.0514326862764
0.189,0.0501126852005
0.19,0.06159486023
0.191,0.0507331880339
0.192,0.047661355352
0.193,0.0435480081909
0.194,0.0486992047729
0.195,0.0499606752599
0.196,0.0521539653117
0.197,0.0570037383902
0.198,0.0579738657998
0.199,0.0437210959391
0.2,0.0440019414285
0.201,0.0428624784254
0.202,0.0527073018419
0.203,0.041978165179
0.204,0.046996060659
0.205,0.0492348916869
0.206,0.0494360388208
0.207,0.0540386520165
0.208,0.0464035185738
0.209,0.0573140657026
0.21,0.0458617571362
0.211,0.043290285552
0.212,0.0622491719233
0.213,0.0536131360182
0.214,0.0447953621045
0.215,0.0466551379323
0.216,0.0402621412891
0.217,0.0470692740725
0.218,0.0448485968661
0.219,0.0509173358657
0.22,0.0586665193877
0.221,0.0462379608027
0.222,0.0398217610366
0.223,0.0407494337303
0.224,0.0582663058167
0.225,0.0511567791826
0.226,0.048715490377
0.227,0.0529002939966
0.228,0.0549036424522
0.229,0.0525260639984
0.23,0.0398131278697
0.231,0.0497457019374
0.232,0.0476603710689
0.233,0.0449306509398
0.234,0.0501135297697
0.235,0.0594848349342
0.236,0.0557741697222
0.237,0.045542774379
0.238,0.045865168958
0.239,0.058625079782
0.24,0.0532502854835
0.241,0.04965505353
0.242,0.0381018600216
0.243,0.0470898217115
0.244,0.0413130779298
0.245,0.0429856870561
0.246,0.0594174085818
0.247,0.0472104985489
0.248,0.0398409837399
0.249,0.0582483182819
0.25,0.0533370308356
0.251,0.0516689070181
0.252,0.0380601101951
0.253,0.0434910796207
0.254,0.0578460883108
0.255,0.0326068541698
0.256,0.0422622496907
0.257,0.0352051053113
0.258,0.039274396764
0.259,0.0484802541623
0.26,0.0476343029621
0.261,0.0447982789579
0.262,0.0460701850731
0.263,0.052961926345
0.264,0.0341666778716
0.265,0.0381281556031
0.266,0.0479031654097
0.267,0.0531372494846
0.268,0.0413186702402
0.269,0.0406192214404
0.27,0.0522881818449
0.271,0.043295358957
0.272,0.0407234389867
0.273,0.0479694585102
0.274,0.0472803915249
0.275,0.0393575635245
0.276,0.0397971962486
0.277,0.0515753137989
0.278,0.0460790907391
0.279,0.0525688117423
0.28,0.0486353510116
0.281,0.0402270375416
0.282,0.0457113371506
0.283,0.0555654016402
0.284,0.057603771687
0.285,0.0512978548684
0.286,0.0497401658156
0.287,0.0396584004505
0.288,0.0415846414875
0.289,0.0459321065563
0.29,0.0584184000356
0.291,0.0477023938642
0.292,0.0449933183613
0.293,0.0366317499001
0.294,0.0499638533009
0.295,0.042569270688
0.296,0.0304552650796
0.297,0.0480720604763
0.298,0.0588856903139
0.299,0.0463028193949


==> figures/best_beta/tables/kosarak_0.1_50_FNR_ALL.csv <==
beta,original_item_vec_avg,original_item_vec_std
0.001,0.5724,0.28705090528
0.002,0.42,0.31327530088
0.003,0.3286,0.25704230678
0.004,0.217,0.190552095266
0.005,0.2098,0.207777950629
0.006,0.1688,0.14439899829
0.007,0.1364,0.122742400863
0.008,0.1506,0.139623013356
0.009,0.1036,0.0868473640732
0.01,0.1088,0.107132316942
0.011,0.1042,0.109923573082
0.012,0.1038,0.0927555710434
0.013,0.094,0.0792642938707
0.014,0.089,0.0739847104052
0.015,0.0884,0.0707352440264
0.016,0.0822,0.0758464690588
0.017,0.0714,0.0498283923769
0.018,0.0846,0.0719065049529
0.019,0.0728,0.0712100322066
0.02,0.079,0.0779730593205
0.021,0.0748,0.0637304931534
0.022,0.0598,0.0453489277991
0.023,0.0686,0.0642756060676
0.024,0.0654,0.0454699367881
0.025,0.0646,0.0482296693966
0.026,0.0602,0.0454379363595
0.027,0.062,0.0471832875737
0.028,0.063,0.0391190878
0.029,0.0604,0.053483122987
0.03,0.0574,0.0344251493692
0.031,0.0572,0.0423568295568
0.032,0.0548,0.0371314889918
0.033,0.0486,0.0343781701936
0.034,0.0534,0.0418805419972
0.035,0.0502,0.0365695684051
0.036,0.057,0.0366666666667
0.037,0.0488,0.0316955211443
0.038,0.0496,0.0404499940692
0.039,0.0546,0.0357154862713
0.04,0.0548,0.0379920246814
0.041,0.052,0.0302180626965
0.042,0.0452,0.026456749535
0.043,0.0538,0.0358103872973
0.044,0.047,0.0352050271892
0.045,0.0466,0.031276544282
0.046,0.0492,0.0267302272812
0.047,0.0504,0.0264353604634
0.048,0.0456,0.0259104908358
0.049,0.0462,0.0299082772908
0.05,0.0422,0.0268019296757
0.051,0.045,0.030134379172
0.052,0.0474,0.0247255644092
0.053,0.0448,0.0260721609338
0.054,0.0454,0.0254026165836
0.055,0.0432,0.0267755353435
0.056,0.0522,0.0333811777848
0.057,0.0524,0.0296484452043
0.058,0.0482,0.0269822238528
0.059,0.0434,0.0242969840586
0.06,0.0458,0.0249921199702
0.061,0.047,0.0297294195005
0.062,0.047,0.0279067711996
0.063,0.0464,0.0254065926384
0.064,0.0472,0.0250284686392
0.065,0.042,0.0247002228755
0.066,0.0528,0.029200802535
0.067,0.047,0.0270241194177
0.068,0.0444,0.0231952624909
0.069,0.0438,0.0273687870584
0.07,0.0414,0.0253070038615
0.071,0.047,0.0265718009563
0.072,0.0508,0.0258073672044
0.073,0.0468,0.0218756818076
0.074,0.0412,0.0244238664532
0.075,0.0498,0.0264376529773
0.076,0.0434,0.0247908422323
0.077,0.0464,0.0289729933461
0.078,0.0436,0.0205735929597
0.079,0.0438,0.0225083598387
0.08,0.0442,0.0207525098884
0.081,0.04,0.0210818510678
0.082,0.0508,0.0287686698274
0.083,0.043,0.0258003210379
0.084,0.0436,0.0220888929537
0.085,0.046,0.0261309831967
0.086,0.046,0.0255050005
0.087,0.042,0.0243708718338
0.088,0.046,0.0251861754608
0.089,0.0462,0.0245681899943
0.09,0.0432,0.0253811351244
0.091,0.044,0.0222020110109
0.092,0.0434,0.0247908422323
0.093,0.0448,0.0257603563562
0.094,0.0456,0.0268298040216
0.095,0.041,0.0256432399976
0.096,0.0474,0.022320892057
0.097,0.0528,0.0296129919618
0.098,0.0406,0.0254978707766
0.099,0.0426,0.0233817679124
0.1,0.0422,0.0242703626889
0.101,0.0434,0.0223931807802
0.102,0.0438,0.020239974448
0.103,0.0436,0.0245163313946
0.104,0.0442,0.0229703366026
0.105,0.0482,0.0244693170062
0.106,0.044,0.0254256690465
0.107,0.0402,0.0238674792481
0.108,0.047,0.021532216877
0.109,0.0444,0.024549270186
0.11,0.0414,0.0218821452977
0.111,0.046,0.0221108319357
0.112,0.0472,0.0253492772794
0.113,0.0442,0.0243368615126
0.114,0.0438,0.0214042382285
0.115,0.0488,0.0236677336507
0.116,0.0398,0.0217413630825
0.117,0.0458,0.0238335982185
0.118,0.0458,0.0245023189997
0.119,0.0496,0.0230028544562
0.12,0.0454,0.0235882182541
0.121,0.0484,0.0232995426322
0.122,0.0534,0.0294124278
0.123,0.045,0.0229844040228
0.124,0.0464,0.0234206159724
0.125,0.0464,0.0239325651941
0.126,0.0524,0.0240840279862
0.127,0.046,0.0235273320531
0.128,0.0432,0.0226916083808
0.129,0.044,0.0244536254568
0.13,0.0482,0.0243036348447
0.131,0.047,0.0240159879407
0.132,0.0468,0.0231324687639
0.133,0.0438,0.0228645550752
0.134,0.0432,0.0228689724078
0.135,0.0488,0.0240067330623
0.136,0.045,0.025005049995
0.137,0.0452,0.0226737956704
0.138,0.0494,0.0238607068909
0.139,0.045,0.0231595258234
0.14,0.0452,0.0232022290813
0.141,0.0446,0.0212450826158
0.142,0.048,0.0232683076612
0.143,0.0458,0.0222556314517
0.144,0.0464,0.0232474610322
0.145,0.0496,0.0258167591015
0.146,0.0428,0.0246215804168
0.147,0.0498,0.0235264733756
0.148,0.0442,0.021704163358
0.149,0.045,0.0224508441721
0.15,0.0432,0.0239055380085
0.151,0.0452,0.026456749535
0.152,0.0462,0.0252174382505
0.153,0.0436,0.0228088233858
0.154,0.0436,0.0243509691177
0.155,0.0454,0.0237588898833
0.156,0.0442,0.0224364422178
0.157,0.0452,0.0256818137123
0.158,0.0472,0.0262882237337
0.159,0.0496,0.0248600121082
0.16,0.0444,0.0251990059127
0.161,0.0476,0.0234033581291
0.162,0.0456,0.0210971777518
0.163,0.0452,0.0223145556518
0.164,0.0526,0.0285197078767
0.165,0.0464,0.0208660954516
0.166,0.0474,0.0228574855674
0.167,0.0508,0.0273281591555
0.168,0.0532,0.0262420743206
0.169,0.0518,0.0243036348447
0.17,0.0478,0.0223642933303
0.171,0.05,0.0215556596894
0.172,0.0524,0.02252361275
0.173,0.0516,0.0268448591847
0.174,0.0484,0.0251347881582
0.175,0.0482,0.023284798006
0.176,0.0468,0.022059607037
0.177,0.05,0.0251861754608
0.178,0.0518,0.0246338848505
0.179,0.0466,0.023622451228
0.18,0.048,0.0225630429927
0.181,0.0502,0.0243700428785
0.182,0.0484,0.0225952529206
0.183,0.0488,0.0227981923792
0.184,0.0482,0.0227582818758
0.185,0.0478,0.0242703626889
0.186,0.0526,0.0242303757938
0.187,0.049,0.0276156887045
0.188,0.0504,0.0276310468038
0.189,0.0528,0.0267453384969
0.19,0.0524,0.0270846036998
0.191,0.049,0.0233333333333
0.192,0.0462,0.0235607960628
0.193,0.0544,0.0229324876518
0.194,0.0476,0.02252361275
0.195,0.0512,0.0259478887252
0.196,0.0502,0.0230054890244
0.197,0.0492,0.0238547795012
0.198,0.051,0.0265718009563
0.199,0.05,0.0247002228755
0.2,0.051,0.0245155073578
0.201,0.0508,0.0246871331964
0.202,0.044,0.0236130421076
0.203,0.049,0.0258003210379
0.204,0.0504,0.0219236508056
0.205,0.0472,0.0253492772794
0.206,0.0518,0.0239688349843
0.207,0.048,0.0254256690465
0.208,0.05,0.0243708718338
0.209,0.0472,0.0243741873731
0.21,0.0524,0.0250704059107
0.211,0.0522,0.0257250418421
0.212,0.05,0.0253460892925
0.213,0.0476,0.0237461320614
0.214,0.0546,0.0247582248348
0.215,0.0518,0.0251211207368
0.216,0.054,0.0221108319357
0.217,0.0472,0.0235307664494
0.218,0.052,0.0236130421076
0.219,0.0498,0.021176506899
0.22,0.0476,0.024251210529
0.221,0.0534,0.0241301186541
0.222,0.0514,0.0229632996608
0.223,0.0516,0.0227733673976
0.224,0.05,0.0238683256576
0.225,0.0514,0.0224292377728
0.226,0.0488,0.0209511215678
0.227,0.0514,0.0229632996608
0.228,0.057,0.025005049995
0.229,0.0502,0.0243700428785
0.23,0.0502,0.0248624498821
0.231,0.0554,0.0249208849171
0.232,0.0564,0.0245163313946
0.233,0.0502,0.02335410331
0.234,0.0538,0.0279530631125
0.235,0.0532,0.0259323128256
0.236,0.0558,0.0265596336837
0.237,0.0552,0.0262266731371
0.238,0.0514,0.0280338900244
0.239,0.0578,0.0254089779727
0.24,0.0532,0.0241577308453
0.241,0.0512,0.0234963998962
0.242,0.0534,0.0252750525782
0.243,0.0536,0.0261896733446
0.244,0.0568,0.0272244690889
0.245,0.0516,0.0262359149321
0.246,0.0548,0.0213900760526
0.247,0.0518,0.0275746919541
0.248,0.0542,0.0246666666667
0.249,0.0528,0.0202050098798
0.25,0.0572,0.0254288470566
0.251,0.0538,0.0289471828325
0.252,0.0582,0.029691341458
0.253,0.0532,0.0280288451709
0.254,0.0512,0.0238378359807
0.255,0.0552,0.0241409999542
0.256,0.0578,0.0278371889908
0.257,0.0548,0.0253652112034
0.258,0.0516,0.0244833482889
0.259,0.0568,0.0275196899207
0.26,0.0528,0.026593839949
0.261,0.0512,0.0238378359807
0.262,0.0518,0.0239688349843
0.263,0.0484,0.0244833482889
0.264,0.0554,0.0237588898833
0.265,0.0532,0.0263955919185
0.266,0.0538,0.0267717626003
0.267,0.0506,0.0241970029031
0.268,0.0568,0.0255398282743
0.269,0.059,0.0253261552829
0.27,0.0548,0.024882755377
0.271,0.056,0.024287836254
0.272,0.0562,0.0269222599499
0.273,0.0534,0.0241301186541
0.274,0.0552,0.0220412835792
0.275,0.0586,0.0253070038615
0.276,0.0564,0.0246805857534
0.277,0.0544,0.0252790486971
0.278,0.0566,0.026370323081
0.279,0.0536,0.0241007984276
0.28,0.0518,0.0260682863947
0.281,0.052,0.0225630429927
0.282,0.0552,0.0246379849629
0.283,0.0582,0.0246338848505
0.284,0.0586,0.0251468414789
0.285,0.0596,0.0282814141061
0.286,0.0632,0.0263189450527
0.287,0.0624,0.0256282672221
0.288,0.0524,0.0281094541772
0.289,0.06,0.0246182981959
0.29,0.0608,0.0266545426985
0.291,0.0602,0.0236975896997
0.292,0.0556,0.0290704473493
0.293,0.0594,0.02658396266
0.294,0.0588,0.0267906210032
0.295,0.0598,0.0248624498821
0.296,0.0606,0.02658396266
0.297,0.0606,0.026124024316
0.298,0.0568,0.0235650828836
0.299,0.0608,0.0281295703357


==> figures/best_beta/tables/kosarak_0.1_50_FNR_avg.csv <==
beta,original_item_vec
0.001,0.5724
0.002,0.42
0.003,0.3286
0.004,0.217
0.005,0.2098
0.006,0.1688
0.007,0.1364
0.008,0.1506
0.009,0.1036
0.01,0.1088
0.011,0.1042
0.012,0.1038
0.013,0.094
0.014,0.089
0.015,0.0884
0.016,0.0822
0.017,0.0714
0.018,0.0846
0.019,0.0728
0.02,0.079
0.021,0.0748
0.022,0.0598
0.023,0.0686
0.024,0.0654
0.025,0.0646
0.026,0.0602
0.027,0.062
0.028,0.063
0.029,0.0604
0.03,0.0574
0.031,0.0572
0.032,0.0548
0.033,0.0486
0.034,0.0534
0.035,0.0502
0.036,0.057
0.037,0.0488
0.038,0.0496
0.039,0.0546
0.04,0.0548
0.041,0.052
0.042,0.0452
0.043,0.0538
0.044,0.047
0.045,0.0466
0.046,0.0492
0.047,0.0504
0.048,0.0456
0.049,0.0462
0.05,0.0422
0.051,0.045
0.052,0.0474
0.053,0.0448
0.054,0.0454
0.055,0.0432
0.056,0.0522
0.057,0.0524
0.058,0.0482
0.059,0.0434
0.06,0.0458
0.061,0.047
0.062,0.047
0.063,0.0464
0.064,0.0472
0.065,0.042
0.066,0.0528
0.067,0.047
0.068,0.0444
0.069,0.0438
0.07,0.0414
0.071,0.047
0.072,0.0508
0.073,0.0468
0.074,0.0412
0.075,0.0498
0.076,0.0434
0.077,0.0464
0.078,0.0436
0.079,0.0438
0.08,0.0442
0.081,0.04
0.082,0.0508
0.083,0.043
0.084,0.0436
0.085,0.046
0.086,0.046
0.087,0.042
0.088,0.046
0.089,0.0462
0.09,0.0432
0.091,0.044
0.092,0.0434
0.093,0.0448
0.094,0.0456
0.095,0.041
0.096,0.0474
0.097,0.0528
0.098,0.0406
0.099,0.0426
0.1,0.0422
0.101,0.0434
0.102,0.0438
0.103,0.0436
0.104,0.0442
0.105,0.0482
0.106,0.044
0.107,0.0402
0.108,0.047
0.109,0.0444
0.11,0.0414
0.111,0.046
0.112,0.0472
0.113,0.0442
0.114,0.0438
0.115,0.0488
0.116,0.0398
0.117,0.0458
0.118,0.0458
0.119,0.0496
0.12,0.0454
0.121,0.0484
0.122,0.0534
0.123,0.045
0.124,0.0464
0.125,0.0464
0.126,0.0524
0.127,0.046
0.128,0.0432
0.129,0.044
0.13,0.0482
0.131,0.047
0.132,0.0468
0.133,0.0438
0.134,0.0432
0.135,0.0488
0.136,0.045
0.137,0.0452
0.138,0.0494
0.139,0.045
0.14,0.0452
0.141,0.0446
0.142,0.048
0.143,0.0458
0.144,0.0464
0.145,0.0496
0.146,0.0428
0.147,0.0498
0.148,0.0442
0.149,0.045
0.15,0.0432
0.151,0.0452
0.152,0.0462
0.153,0.0436
0.154,0.0436
0.155,0.0454
0.156,0.0442
0.157,0.0452
0.158,0.0472
0.159,0.0496
0.16,0.0444
0.161,0.0476
0.162,0.0456
0.163,0.0452
0.164,0.0526
0.165,0.0464
0.166,0.0474
0.167,0.0508
0.168,0.0532
0.169,0.0518
0.17,0.0478
0.171,0.05
0.172,0.0524
0.173,0.0516
0.174,0.0484
0.175,0.0482
0.176,0.0468
0.177,0.05
0.178,0.0518
0.179,0.0466
0.18,0.048
0.181,0.0502
0.182,0.0484
0.183,0.0488
0.184,0.0482
0.185,0.0478
0.186,0.0526
0.187,0.049
0.188,0.0504
0.189,0.0528
0.19,0.0524
0.191,0.049
0.192,0.0462
0.193,0.0544
0.194,0.0476
0.195,0.0512
0.196,0.0502
0.197,0.0492
0.198,0.051
0.199,0.05
0.2,0.051
0.201,0.0508
0.202,0.044
0.203,0.049
0.204,0.0504
0.205,0.0472
0.206,0.0518
0.207,0.048
0.208,0.05
0.209,0.0472
0.21,0.0524
0.211,0.0522
0.212,0.05
0.213,0.0476
0.214,0.0546
0.215,0.0518
0.216,0.054
0.217,0.0472
0.218,0.052
0.219,0.0498
0.22,0.0476
0.221,0.0534
0.222,0.0514
0.223,0.0516
0.224,0.05
0.225,0.0514
0.226,0.0488
0.227,0.0514
0.228,0.057
0.229,0.0502
0.23,0.0502
0.231,0.0554
0.232,0.0564
0.233,0.0502
0.234,0.0538
0.235,0.0532
0.236,0.0558
0.237,0.0552
0.238,0.0514
0.239,0.0578
0.24,0.0532
0.241,0.0512
0.242,0.0534
0.243,0.0536
0.244,0.0568
0.245,0.0516
0.246,0.0548
0.247,0.0518
0.248,0.0542
0.249,0.0528
0.25,0.0572
0.251,0.0538
0.252,0.0582
0.253,0.0532
0.254,0.0512
0.255,0.0552
0.256,0.0578
0.257,0.0548
0.258,0.0516
0.259,0.0568
0.26,0.0528
0.261,0.0512
0.262,0.0518
0.263,0.0484
0.264,0.0554
0.265,0.0532
0.266,0.0538
0.267,0.0506
0.268,0.0568
0.269,0.059
0.27,0.0548
0.271,0.056
0.272,0.0562
0.273,0.0534
0.274,0.0552
0.275,0.0586
0.276,0.0564
0.277,0.0544
0.278,0.0566
0.279,0.0536
0.28,0.0518
0.281,0.052
0.282,0.0552
0.283,0.0582
0.284,0.0586
0.285,0.0596
0.286,0.0632
0.287,0.0624
0.288,0.0524
0.289,0.06
0.29,0.0608
0.291,0.0602
0.292,0.0556
0.293,0.0594
0.294,0.0588
0.295,0.0598
0.296,0.0606
0.297,0.0606
0.298,0.0568
0.299,0.0608


==> figures/best_beta/tables/kosarak_0.1_50_FNR_median.csv <==
beta,original_item_vec
0.001,0.63
0.002,0.32
0.003,0.26
0.004,0.18
0.005,0.14
0.006,0.13
0.007,0.1
0.008,0.12
0.009,0.08
0.01,0.08
0.011,0.08
0.012,0.08
0.013,0.06
0.014,0.06
0.015,0.06
0.016,0.06
0.017,0.06
0.018,0.06
0.019,0.06
0.02,0.06
0.021,0.06
0.022,0.04
0.023,0.06
0.024,0.06
0.025,0.06
0.026,0.06
0.027,0.04
0.028,0.06
0.029,0.04
0.03,0.06
0.031,0.04
0.032,0.04
0.033,0.04
0.034,0.04
0.035,0.04
0.036,0.04
0.037,0.04
0.038,0.04
0.039,0.06
0.04,0.04
0.041,0.04
0.042,0.04
0.043,0.04
0.044,0.04
0.045,0.04
0.046,0.04
0.047,0.04
0.048,0.04
0.049,0.04
0.05,0.04
0.051,0.04
0.052,0.04
0.053,0.04
0.054,0.04
0.055,0.04
0.056,0.04
0.057,0.04
0.058,0.04
0.059,0.04
0.06,0.04
0.061,0.04
0.062,0.04
0.063,0.04
0.064,0.04
0.065,0.04
0.066,0.06
0.067,0.04
0.068,0.04
0.069,0.04
0.07,0.04
0.071,0.04
0.072,0.04
0.073,0.04
0.074,0.04
0.075,0.04
0.076,0.04
0.077,0.04
0.078,0.04
0.079,0.04
0.08,0.04
0.081,0.04
0.082,0.04
0.083,0.04
0.084,0.04
0.085,0.04
0.086,0.04
0.087,0.04
0.088,0.04
0.089,0.04
0.09,0.04
0.091,0.04
0.092,0.04
0.093,0.04
0.094,0.04
0.095,0.04
0.096,0.04
0.097,0.06
0.098,0.04
0.099,0.04
0.1,0.04
0.101,0.04
0.102,0.04
0.103,0.04
0.104,0.04
0.105,0.04
0.106,0.04
0.107,0.04
0.108,0.04
0.109,0.04
0.11,0.04
0.111,0.04
0.112,0.04
0.113,0.04
0.114,0.04
0.115,0.04
0.116,0.04
0.117,0.04
0.118,0.04
0.119,0.04
0.12,0.04
0.121,0.04
0.122,0.04
0.123,0.04
0.124,0.04
0.125,0.04
0.126,0.05
0.127,0.04
0.128,0.04
0.129,0.04
0.13,0.04
0.131,0.04
0.132,0.04
0.133,0.04
0.134,0.04
0.135,0.04
0.136,0.04
0.137,0.04
0.138,0.04
0.139,0.04
0.14,0.04
0.141,0.04
0.142,0.04
0.143,0.04
0.144,0.04
0.145,0.04
0.146,0.04
0.147,0.04
0.148,0.04
0.149,0.04
0.15,0.04
0.151,0.04
0.152,0.04
0.153,0.04
0.154,0.04
0.155,0.04
0.156,0.04
0.157,0.04
0.158,0.04
0.159,0.04
0.16,0.04
0.161,0.04
0.162,0.04
0.163,0.04
0.164,0.04
0.165,0.04
0.166,0.04
0.167,0.04
0.168,0.06
0.169,0.04
0.17,0.04
0.171,0.06
0.172,0.04
0.173,0.04
0.174,0.04
0.175,0.04
0.176,0.04
0.177,0.04
0.178,0.06
0.179,0.04
0.18,0.04
0.181,0.04
0.182,0.04
0.183,0.04
0.184,0.04
0.185,0.04
0.186,0.04
0.187,0.04
0.188,0.04
0.189,0.05
0.19,0.06
0.191,0.04
0.192,0.04
0.193,0.06
0.194,0.04
0.195,0.04
0.196,0.04
0.197,0.04
0.198,0.04
0.199,0.04
0.2,0.04
0.201,0.04
0.202,0.04
0.203,0.04
0.204,0.04
0.205,0.04
0.206,0.06
0.207,0.04
0.208,0.04
0.209,0.04
0.21,0.06
0.211,0.06
0.212,0.05
0.213,0.04
0.214,0.05
0.215,0.04
0.216,0.06
0.217,0.04
0.218,0.04
0.219,0.04
0.22,0.04
0.221,0.06
0.222,0.04
0.223,0.06
0.224,0.04
0.225,0.06
0.226,0.04
0.227,0.06
0.228,0.06
0.229,0.04
0.23,0.04
0.231,0.06
0.232,0.06
0.233,0.04
0.234,0.06
0.235,0.04
0.236,0.06
0.237,0.06
0.238,0.04
0.239,0.06
0.24,0.06
0.241,0.04
0.242,0.05
0.243,0.04
0.244,0.06
0.245,0.04
0.246,0.06
0.247,0.04
0.248,0.06
0.249,0.06
0.25,0.06
0.251,0.04
0.252,0.06
0.253,0.04
0.254,0.04
0.255,0.06
0.256,0.06
0.257,0.06
0.258,0.06
0.259,0.06
0.26,0.04
0.261,0.04
0.262,0.06
0.263,0.04
0.264,0.06
0.265,0.06
0.266,0.06
0.267,0.04
0.268,0.06
0.269,0.06
0.27,0.06
0.271,0.06
0.272,0.06
0.273,0.04
0.274,0.06
0.275,0.06
0.276,0.06
0.277,0.06
0.278,0.06
0.279,0.06
0.28,0.05
0.281,0.04
0.282,0.04
0.283,0.06
0.284,0.06
0.285,0.06
0.286,0.06
0.287,0.06
0.288,0.06
0.289,0.06
0.29,0.06
0.291,0.06
0.292,0.06
0.293,0.06
0.294,0.06
0.295,0.06
0.296,0.06
0.297,0.06
0.298,0.06
0.299,0.06


==> figures/best_beta/tables/kosarak_0.1_50_FNR_std.csv <==
beta,original_item_vec
0.001,0.28705090528
0.002,0.31327530088
0.003,0.25704230678
0.004,0.190552095266
0.005,0.207777950629
0.006,0.14439899829
0.007,0.122742400863
0.008,0.139623013356
0.009,0.0868473640732
0.01,0.107132316942
0.011,0.109923573082
0.012,0.0927555710434
0.013,0.0792642938707
0.014,0.0739847104052
0.015,0.0707352440264
0.016,0.0758464690588
0.017,0.0498283923769
0.018,0.0719065049529
0.019,0.0712100322066
0.02,0.0779730593205
0.021,0.0637304931534
0.022,0.0453489277991
0.023,0.0642756060676
0.024,0.0454699367881
0.025,0.0482296693966
0.026,0.0454379363595
0.027,0.0471832875737
0.028,0.0391190878
0.029,0.053483122987
0.03,0.0344251493692
0.031,0.0423568295568
0.032,0.0371314889918
0.033,0.0343781701936
0.034,0.0418805419972
0.035,0.0365695684051
0.036,0.0366666666667
0.037,0.0316955211443
0.038,0.0404499940692
0.039,0.0357154862713
0.04,0.0379920246814
0.041,0.0302180626965
0.042,0.026456749535
0.043,0.0358103872973
0.044,0.0352050271892
0.045,0.031276544282
0.046,0.0267302272812
0.047,0.0264353604634
0.048,0.0259104908358
0.049,0.0299082772908
0.05,0.0268019296757
0.051,0.030134379172
0.052,0.0247255644092
0.053,0.0260721609338
0.054,0.0254026165836
0.055,0.0267755353435
0.056,0.0333811777848
0.057,0.0296484452043
0.058,0.0269822238528
0.059,0.0242969840586
0.06,0.0249921199702
0.061,0.0297294195005
0.062,0.0279067711996
0.063,0.0254065926384
0.064,0.0250284686392
0.065,0.0247002228755
0.066,0.029200802535
0.067,0.0270241194177
0.068,0.0231952624909
0.069,0.0273687870584
0.07,0.0253070038615
0.071,0.0265718009563
0.072,0.0258073672044
0.073,0.0218756818076
0.074,0.0244238664532
0.075,0.0264376529773
0.076,0.0247908422323
0.077,0.0289729933461
0.078,0.0205735929597
0.079,0.0225083598387
0.08,0.0207525098884
0.081,0.0210818510678
0.082,0.0287686698274
0.083,0.0258003210379
0.084,0.0220888929537
0.085,0.0261309831967
0.086,0.0255050005
0.087,0.0243708718338
0.088,0.0251861754608
0.089,0.0245681899943
0.09,0.0253811351244
0.091,0.0222020110109
0.092,0.0247908422323
0.093,0.0257603563562
0.094,0.0268298040216
0.095,0.0256432399976
0.096,0.022320892057
0.097,0.0296129919618
0.098,0.0254978707766
0.099,0.0233817679124
0.1,0.0242703626889
0.101,0.0223931807802
0.102,0.020239974448
0.103,0.0245163313946
0.104,0.0229703366026
0.105,0.0244693170062
0.106,0.0254256690465
0.107,0.0238674792481
0.108,0.021532216877
0.109,0.024549270186
0.11,0.0218821452977
0.111,0.0221108319357
0.112,0.0253492772794
0.113,0.0243368615126
0.114,0.0214042382285
0.115,0.0236677336507
0.116,0.0217413630825
0.117,0.0238335982185
0.118,0.0245023189997
0.119,0.0230028544562
0.12,0.0235882182541
0.121,0.0232995426322
0.122,0.0294124278
0.123,0.0229844040228
0.124,0.0234206159724
0.125,0.0239325651941
0.126,0.0240840279862
0.127,0.0235273320531
0.128,0.0226916083808
0.129,0.0244536254568
0.13,0.0243036348447
0.131,0.0240159879407
0.132,0.0231324687639
0.133,0.0228645550752
0.134,0.0228689724078
0.135,0.0240067330623
0.136,0.025005049995
0.137,0.0226737956704
0.138,0.0238607068909
0.139,0.0231595258234
0.14,0.0232022290813
0.141,0.0212450826158
0.142,0.0232683076612
0.143,0.0222556314517
0.144,0.0232474610322
0.145,0.0258167591015
0.146,0.0246215804168
0.147,0.0235264733756
0.148,0.021704163358
0.149,0.0224508441721
0.15,0.0239055380085
0.151,0.026456749535
0.152,0.0252174382505
0.153,0.0228088233858
0.154,0.0243509691177
0.155,0.0237588898833
0.156,0.0224364422178
0.157,0.0256818137123
0.158,0.0262882237337
0.159,0.0248600121082
0.16,0.0251990059127
0.161,0.0234033581291
0.162,0.0210971777518
0.163,0.0223145556518
0.164,0.0285197078767
0.165,0.0208660954516
0.166,0.0228574855674
0.167,0.0273281591555
0.168,0.0262420743206
0.169,0.0243036348447
0.17,0.0223642933303
0.171,0.0215556596894
0.172,0.02252361275
0.173,0.0268448591847
0.174,0.0251347881582
0.175,0.023284798006
0.176,0.022059607037
0.177,0.0251861754608
0.178,0.0246338848505
0.179,0.023622451228
0.18,0.0225630429927
0.181,0.0243700428785
0.182,0.0225952529206
0.183,0.0227981923792
0.184,0.0227582818758
0.185,0.0242703626889
0.186,0.0242303757938
0.187,0.0276156887045
0.188,0.0276310468038
0.189,0.0267453384969
0.19,0.0270846036998
0.191,0.0233333333333
0.192,0.0235607960628
0.193,0.0229324876518
0.194,0.02252361275
0.195,0.0259478887252
0.196,0.0230054890244
0.197,0.0238547795012
0.198,0.0265718009563
0.199,0.0247002228755
0.2,0.0245155073578
0.201,0.0246871331964
0.202,0.0236130421076
0.203,0.0258003210379
0.204,0.0219236508056
0.205,0.0253492772794
0.206,0.0239688349843
0.207,0.0254256690465
0.208,0.0243708718338
0.209,0.0243741873731
0.21,0.0250704059107
0.211,0.0257250418421
0.212,0.0253460892925
0.213,0.0237461320614
0.214,0.0247582248348
0.215,0.0251211207368
0.216,0.0221108319357
0.217,0.0235307664494
0.218,0.0236130421076
0.219,0.021176506899
0.22,0.024251210529
0.221,0.0241301186541
0.222,0.0229632996608
0.223,0.0227733673976
0.224,0.0238683256576
0.225,0.0224292377728
0.226,0.0209511215678
0.227,0.0229632996608
0.228,0.025005049995
0.229,0.0243700428785
0.23,0.0248624498821
0.231,0.0249208849171
0.232,0.0245163313946
0.233,0.02335410331
0.234,0.0279530631125
0.235,0.0259323128256
0.236,0.0265596336837
0.237,0.0262266731371
0.238,0.0280338900244
0.239,0.0254089779727
0.24,0.0241577308453
0.241,0.0234963998962
0.242,0.0252750525782
0.243,0.0261896733446
0.244,0.0272244690889
0.245,0.0262359149321
0.246,0.0213900760526
0.247,0.0275746919541
0.248,0.0246666666667
0.249,0.0202050098798
0.25,0.0254288470566
0.251,0.0289471828325
0.252,0.029691341458
0.253,0.0280288451709
0.254,0.0238378359807
0.255,0.0241409999542
0.256,0.0278371889908
0.257,0.0253652112034
0.258,0.0244833482889
0.259,0.0275196899207
0.26,0.026593839949
0.261,0.0238378359807
0.262,0.0239688349843
0.263,0.0244833482889
0.264,0.0237588898833
0.265,0.0263955919185
0.266,0.0267717626003
0.267,0.0241970029031
0.268,0.0255398282743
0.269,0.0253261552829
0.27,0.024882755377
0.271,0.024287836254
0.272,0.0269222599499
0.273,0.0241301186541
0.274,0.0220412835792
0.275,0.0253070038615
0.276,0.0246805857534
0.277,0.0252790486971
0.278,0.026370323081
0.279,0.0241007984276
0.28,0.0260682863947
0.281,0.0225630429927
0.282,0.0246379849629
0.283,0.0246338848505
0.284,0.0251468414789
0.285,0.0282814141061
0.286,0.0263189450527
0.287,0.0256282672221
0.288,0.0281094541772
0.289,0.0246182981959
0.29,0.0266545426985
0.291,0.0236975896997
0.292,0.0290704473493
0.293,0.02658396266
0.294,0.0267906210032
0.295,0.0248624498821
0.296,0.02658396266
0.297,0.026124024316
0.298,0.0235650828836
0.299,0.0281295703357


==> figures/best_beta/tables/kosarak_0.1_50_TOPK_SUM_RATIO_ALL.csv <==
beta,original_item_vec_avg,original_item_vec_std
0.001,0.391828754867,0.344808096131
0.002,0.304411967645,0.348539753563
0.003,0.22497586065,0.28653430705
0.004,0.142606327678,0.214879616157
0.005,0.144135124387,0.223104361151
0.006,0.113237253895,0.165064712652
0.007,0.0838379752591,0.152711595213
0.008,0.0870844509278,0.142130399822
0.009,0.0541843601613,0.0972867882555
0.01,0.0614229035148,0.110324493749
0.011,0.0579213105216,0.110752259031
0.012,0.0597986896028,0.100347932304
0.013,0.0546059393201,0.0954973569654
0.014,0.0506494768742,0.0831894319898
0.015,0.0542275632576,0.089848152249
0.016,0.0596461865424,0.0959606663956
0.017,0.0383990910212,0.0655805335369
0.018,0.0474241777712,0.0737153224514
0.019,0.05013571107,0.0974232149389
0.02,0.049830141761,0.0989263006151
0.021,0.0476408911917,0.0852769340717
0.022,0.0267038946707,0.0504180188531
0.023,0.0354990728126,0.0643695726419
0.024,0.0330871936196,0.0647399692501
0.025,0.0342756622903,0.0595972668914
0.026,0.042801066395,0.0830081709001
0.027,0.0419164532828,0.0852190524985
0.028,0.0396531832051,0.0645825898527
0.029,0.0320783923362,0.065030728729
0.03,0.0288303825844,0.0511945229706
0.031,0.0313110398354,0.0704301039053
0.032,0.0231461521638,0.052332788988
0.033,0.0257471312819,0.046151664924
0.034,0.0325964494269,0.0571409705376
0.035,0.0255326153318,0.0537447996546
0.036,0.0283840266018,0.0537979298012
0.037,0.0227420491135,0.0455780435871
0.038,0.0311088345564,0.0609335591462
0.039,0.0335345377728,0.0579196784352
0.04,0.0253481280213,0.0507498778763
0.041,0.0391607183517,0.0669145543733
0.042,0.0302566306768,0.0562054278578
0.043,0.0312857274646,0.0594882061141
0.044,0.0210611950576,0.049667771628
0.045,0.0198657573654,0.0385333316372
0.046,0.0283410031728,0.0558447546632
0.047,0.0297293829082,0.0605360200502
0.048,0.0222736769656,0.0470612059225
0.049,0.0273316628873,0.0510488787482
0.05,0.0169516525426,0.0353201307624
0.051,0.0275916415967,0.059383129846
0.052,0.0173831617798,0.0327503683628
0.053,0.0196967110848,0.0421732520606
0.054,0.0228536916638,0.0432399875825
0.055,0.0186471425802,0.0436532046807
0.056,0.0297117478631,0.0530782060304
0.057,0.0220997071076,0.0426108791322
0.058,0.0366268346373,0.0683250198866
0.059,0.0146270744241,0.027605732941
0.06,0.0266953742903,0.054009899632
0.061,0.0278236612966,0.0576884773377
0.062,0.0243250811872,0.0476366860331
0.063,0.0173184504241,0.0338418831858
0.064,0.0316634401398,0.0608801983322
0.065,0.0357901650763,0.0673128953165
0.066,0.0273610972426,0.046669606227
0.067,0.031204334683,0.0574774607259
0.068,0.0208380930794,0.0400665744079
0.069,0.024574732477,0.0501619041557
0.07,0.0213989455597,0.0534533027228
0.071,0.0273067927748,0.0501900685706
0.072,0.0271296338206,0.0487958143612
0.073,0.0227922592379,0.047762624821
0.074,0.014214243685,0.0292884250953
0.075,0.0314645863487,0.0557533181737
0.076,0.0228133770662,0.0455078043974
0.077,0.033322436967,0.066608089817
0.078,0.0211052515741,0.047875583145
0.079,0.0143175144261,0.0347740001233
0.08,0.0174882430153,0.0371563363142
0.081,0.0207048938978,0.0448309652883
0.082,0.0290646895883,0.0517404146895
0.083,0.0213676592484,0.0462494560101
0.084,0.0265712379463,0.0617726703402
0.085,0.0216171585119,0.0435450137124
0.086,0.0292323572672,0.0612888620407
0.087,0.023161309872,0.0502554397545
0.088,0.0230669361217,0.0446302390459
0.089,0.0231590985811,0.0474465017966
0.09,0.0265053242012,0.0559991620532
0.091,0.0218383187002,0.0482578699261
0.092,0.027630294271,0.058153407369
0.093,0.0186987589475,0.0401159852289
0.094,0.025008791609,0.0502859559767
0.095,0.0226775277906,0.0519744109365
0.096,0.0209294124842,0.0431033066663
0.097,0.0340381005426,0.0615686168809
0.098,0.0256331254144,0.055090311873
0.099,0.029815792556,0.0548342397374
0.1,0.0208114781201,0.0466727639069
0.101,0.0257114431195,0.0498202668768
0.102,0.0292354012474,0.0588461311162
0.103,0.0323733612693,0.0697677868315
0.104,0.0221883971492,0.0469915672881
0.105,0.0219754878402,0.0431052289076
0.106,0.0280055088785,0.0538972678901
0.107,0.0229826548413,0.0495892713247
0.108,0.0252108863234,0.0472680786024
0.109,0.0156821262391,0.0337116223812
0.11,0.0222633944629,0.0438472006513
0.111,0.0277077309149,0.0516661245291
0.112,0.0230253638524,0.0478181353407
0.113,0.027649411572,0.0555740371455
0.114,0.016727275617,0.0369318069402
0.115,0.0270367215954,0.0494872292251
0.116,0.0155641987854,0.0346554549581
0.117,0.0260437517729,0.0512290573831
0.118,0.0224127326131,0.0468492428381
0.119,0.0249753112824,0.0480137141385
0.12,0.0267964337406,0.053449237629
0.121,0.0269182136777,0.0485306236162
0.122,0.0331138154892,0.0631991403861
0.123,0.0197254993285,0.0427962214805
0.124,0.0266337552868,0.0563434535992
0.125,0.0210294112058,0.0442541155999
0.126,0.0274990265137,0.0523236440808
0.127,0.0216950305037,0.0443626339569
0.128,0.0366965870452,0.0620435900413
0.129,0.02856724242,0.055057755888
0.13,0.0293920055614,0.0607071710846
0.131,0.0244185566006,0.0586579473433
0.132,0.0256933692714,0.0477908642168
0.133,0.0209279682348,0.0473968988707
0.134,0.0256899348602,0.0500553303384
0.135,0.0220027350905,0.0435673161302
0.136,0.0275961505571,0.0567802428547
0.137,0.0137759727348,0.0241553305694
0.138,0.028158744429,0.0573278395435
0.139,0.0171192683944,0.033075708877
0.14,0.0294274207675,0.0594661990959
0.141,0.0302117414711,0.0563359634
0.142,0.0255948562609,0.052015148302
0.143,0.0234866840552,0.0461207616035
0.144,0.0204736654255,0.0445591623993
0.145,0.0183976398616,0.028731526207
0.146,0.0239683619552,0.0597190045161
0.147,0.0276023421717,0.0609490509466
0.148,0.0290133599978,0.0611046174915
0.149,0.0220554467378,0.0449161858967
0.15,0.01889059189,0.0462967578845
0.151,0.0218166411389,0.0460287377449
0.152,0.0304141713343,0.0610900107951
0.153,0.0252371903199,0.0477771661946
0.154,0.0367793446079,0.0659203815454
0.155,0.0253935009469,0.0472897515962
0.156,0.0153148100864,0.0313040936563
0.157,0.0247766095175,0.0548852701596
0.158,0.0254441222333,0.0517694859925
0.159,0.0244993481874,0.0526328350364
0.16,0.0238491284577,0.0546591261066
0.161,0.0216440982546,0.0545992714023
0.162,0.0179943453145,0.0421324710478
0.163,0.0245364667786,0.0502929111363
0.164,0.0321705962573,0.0632604503195
0.165,0.021095179835,0.0436781693252
0.166,0.0277536221118,0.0475008227695
0.167,0.0259609112868,0.0497258683429
0.168,0.0341139616417,0.0621164241274
0.169,0.0313955249691,0.057571629214
0.17,0.0223111479813,0.0485965062897
0.171,0.0316332663842,0.0569128675825
0.172,0.0299329736991,0.0606236930201
0.173,0.0265977492514,0.0480502045278
0.174,0.0220577720484,0.044696476086
0.175,0.0167111366485,0.0316779883013
0.176,0.0225494422191,0.0507490290611
0.177,0.0241666041862,0.0446420061524
0.178,0.0262974490341,0.0503888680384
0.179,0.0226649683492,0.0562194119811
0.18,0.0231413253303,0.0499150756537
0.181,0.0292075286163,0.0566987671023
0.182,0.0172599617792,0.0370423433119
0.183,0.0269900702672,0.0558789573919
0.184,0.0178330281867,0.0322619756828
0.185,0.0173449962805,0.0362194229767
0.186,0.0239606569884,0.0444695480148
0.187,0.0230733972373,0.04791688324
0.188,0.0270532406296,0.0530714036569
0.189,0.0271380436363,0.0553623450056
0.19,0.0254830651394,0.0493980489875
0.191,0.0214598597143,0.0436029655694
0.192,0.0206095734385,0.0438544853248
0.193,0.0343854286985,0.0578301677548
0.194,0.0299512237595,0.0577966545508
0.195,0.0311413474432,0.057839037315
0.196,0.0196708147951,0.041142477252
0.197,0.02701275673,0.0494873282641
0.198,0.032334052118,0.0665488451168
0.199,0.03538518442,0.0655306424984
0.2,0.0267233920374,0.0593340696488
0.201,0.0262851038115,0.0481634721392
0.202,0.0230656369883,0.0480561491923
0.203,0.0388389202405,0.0711824236327
0.204,0.0271318865732,0.0556773433313
0.205,0.0243048616958,0.0470859714508
0.206,0.0392697591801,0.065200478441
0.207,0.0215200206479,0.0451467114328
0.208,0.0284196111099,0.0526925612725
0.209,0.0251274100912,0.0479437991754
0.21,0.0310307725318,0.0638458741737
0.211,0.0186980748294,0.0409174127092
0.212,0.0255689046889,0.0439428598076
0.213,0.0225513563678,0.0514847884063
0.214,0.0338568990722,0.0696824437478
0.215,0.0283590942967,0.0592269848972
0.216,0.0413173178285,0.0633083478058
0.217,0.0247653561198,0.0540366062106
0.218,0.0331307111339,0.0637346540247
0.219,0.0240796486259,0.0535192349546
0.22,0.0241844430847,0.0567739591339
0.221,0.0296148760451,0.0535994797708
0.222,0.0356224213843,0.0617648906902
0.223,0.0300452450853,0.0540341410649
0.224,0.0230804008103,0.0511400357405
0.225,0.0246952305564,0.0478023991053
0.226,0.0197060261478,0.0359842489533
0.227,0.0175451906668,0.0340655459745
0.228,0.031669355343,0.0578308792471
0.229,0.0207795802486,0.0432689268834
0.23,0.0279621226596,0.0500584702005
0.231,0.0364272932728,0.0645746357614
0.232,0.0331753135628,0.0572149386471
0.233,0.0236397261178,0.0483331695824
0.234,0.0331763950222,0.0684007375537
0.235,0.0348728041277,0.0637173484042
0.236,0.0284872386055,0.0487480609318
0.237,0.0319202884906,0.0621867278364
0.238,0.037319252017,0.0695522467522
0.239,0.0253903394919,0.0498313946029
0.24,0.0179998355352,0.0355331976024
0.241,0.0321708139313,0.0624877497692
0.242,0.0230063502056,0.0440712508599
0.243,0.0244729439918,0.0454106178084
0.244,0.0246245556255,0.0461448155291
0.245,0.0287142310737,0.0558469091216
0.246,0.0333849543075,0.0533267645832
0.247,0.0218287272259,0.0411559472161
0.248,0.0256816770707,0.0487416601206
0.249,0.0263826632028,0.045293920982
0.25,0.0322447988883,0.0546567978544
0.251,0.0317268212658,0.0638917793604
0.252,0.0408726928721,0.0632982803367
0.253,0.0238640961331,0.0442556884346
0.254,0.0214219015236,0.0380902584315
0.255,0.0290677992162,0.0505245391969
0.256,0.0309443939802,0.0582787353772
0.257,0.0217140510608,0.0382925841485
0.258,0.0297417765027,0.0594213633102
0.259,0.0390668352315,0.0618047460776
0.26,0.029863705011,0.0603450517133
0.261,0.0264964064795,0.0502452974647
0.262,0.0285322072795,0.0545851655775
0.263,0.0252235459639,0.0464633155612
0.264,0.0351636787174,0.0616221438367
0.265,0.0354060603883,0.070218925357
0.266,0.0274209886751,0.0534740915879
0.267,0.0202825338768,0.0340414292056
0.268,0.0225024661076,0.0405042230355
0.269,0.0297904387236,0.0450318728528
0.27,0.0428074825939,0.0760188820542
0.271,0.0353549381063,0.0699912779454
0.272,0.0243509912976,0.0484499220529
0.273,0.0299152177241,0.0502513515248
0.274,0.0232327587547,0.043653431056
0.275,0.0303931709808,0.0523679980698
0.276,0.0350298576101,0.0734523681516
0.277,0.034432988729,0.0627993661529
0.278,0.0411521240313,0.0642887216823
0.279,0.0287492765796,0.0535480676029
0.28,0.0240298496633,0.0425621167533
0.281,0.0275092191828,0.0470890410968
0.282,0.0262185957819,0.0458285085997
0.283,0.02571935885,0.0475103310101
0.284,0.0326327249634,0.0576842871134
0.285,0.0308906665211,0.0526962488135
0.286,0.0444151636511,0.0695618373742
0.287,0.0379861151661,0.059130114653
0.288,0.0246113189763,0.0497807117607
0.289,0.0330518993434,0.0577625887118
0.29,0.0318880623805,0.0508477555348
0.291,0.0374744293574,0.0635884300849
0.292,0.0209232623313,0.044764410726
0.293,0.0197744621467,0.0369800501869
0.294,0.0317652666316,0.061949345314
0.295,0.0281027987687,0.0526700640048
0.296,0.0372892993905,0.0627577681409
0.297,0.0427177629199,0.0726443523502
0.298,0.0289091218169,0.0565205820982
0.299,0.0300417242956,0.0551575332964


==> figures/best_beta/tables/kosarak_0.1_50_TOPK_SUM_RATIO_avg.csv <==
beta,original_item_vec
0.001,0.391828754867
0.002,0.304411967645
0.003,0.22497586065
0.004,0.142606327678
0.005,0.144135124387
0.006,0.113237253895
0.007,0.0838379752591
0.008,0.0870844509278
0.009,0.0541843601613
0.01,0.0614229035148
0.011,0.0579213105216
0.012,0.0597986896028
0.013,0.0546059393201
0.014,0.0506494768742
0.015,0.0542275632576
0.016,0.0596461865424
0.017,0.0383990910212
0.018,0.0474241777712
0.019,0.05013571107
0.02,0.049830141761
0.021,0.0476408911917
0.022,0.0267038946707
0.023,0.0354990728126
0.024,0.0330871936196
0.025,0.0342756622903
0.026,0.042801066395
0.027,0.0419164532828
0.028,0.0396531832051
0.029,0.0320783923362
0.03,0.0288303825844
0.031,0.0313110398354
0.032,0.0231461521638
0.033,0.0257471312819
0.034,0.0325964494269
0.035,0.0255326153318
0.036,0.0283840266018
0.037,0.0227420491135
0.038,0.0311088345564
0.039,0.0335345377728
0.04,0.0253481280213
0.041,0.0391607183517
0.042,0.0302566306768
0.043,0.0312857274646
0.044,0.0210611950576
0.045,0.0198657573654
0.046,0.0283410031728
0.047,0.0297293829082
0.048,0.0222736769656
0.049,0.0273316628873
0.05,0.0169516525426
0.051,0.0275916415967
0.052,0.0173831617798
0.053,0.0196967110848
0.054,0.0228536916638
0.055,0.0186471425802
0.056,0.0297117478631
0.057,0.0220997071076
0.058,0.0366268346373
0.059,0.0146270744241
0.06,0.0266953742903
0.061,0.0278236612966
0.062,0.0243250811872
0.063,0.0173184504241
0.064,0.0316634401398
0.065,0.0357901650763
0.066,0.0273610972426
0.067,0.031204334683
0.068,0.0208380930794
0.069,0.024574732477
0.07,0.0213989455597
0.071,0.0273067927748
0.072,0.0271296338206
0.073,0.0227922592379
0.074,0.014214243685
0.075,0.0314645863487
0.076,0.0228133770662
0.077,0.033322436967
0.078,0.0211052515741
0.079,0.0143175144261
0.08,0.0174882430153
0.081,0.0207048938978
0.082,0.0290646895883
0.083,0.0213676592484
0.084,0.0265712379463
0.085,0.0216171585119
0.086,0.0292323572672
0.087,0.023161309872
0.088,0.0230669361217
0.089,0.0231590985811
0.09,0.0265053242012
0.091,0.0218383187002
0.092,0.027630294271
0.093,0.0186987589475
0.094,0.025008791609
0.095,0.0226775277906
0.096,0.0209294124842
0.097,0.0340381005426
0.098,0.0256331254144
0.099,0.029815792556
0.1,0.0208114781201
0.101,0.0257114431195
0.102,0.0292354012474
0.103,0.0323733612693
0.104,0.0221883971492
0.105,0.0219754878402
0.106,0.0280055088785
0.107,0.0229826548413
0.108,0.0252108863234
0.109,0.0156821262391
0.11,0.0222633944629
0.111,0.0277077309149
0.112,0.0230253638524
0.113,0.027649411572
0.114,0.016727275617
0.115,0.0270367215954
0.116,0.0155641987854
0.117,0.0260437517729
0.118,0.0224127326131
0.119,0.0249753112824
0.12,0.0267964337406
0.121,0.0269182136777
0.122,0.0331138154892
0.123,0.0197254993285
0.124,0.0266337552868
0.125,0.0210294112058
0.126,0.0274990265137
0.127,0.0216950305037
0.128,0.0366965870452
0.129,0.02856724242
0.13,0.0293920055614
0.131,0.0244185566006
0.132,0.0256933692714
0.133,0.0209279682348
0.134,0.0256899348602
0.135,0.0220027350905
0.136,0.0275961505571
0.137,0.0137759727348
0.138,0.028158744429
0.139,0.0171192683944
0.14,0.0294274207675
0.141,0.0302117414711
0.142,0.0255948562609
0.143,0.0234866840552
0.144,0.0204736654255
0.145,0.0183976398616
0.146,0.0239683619552
0.147,0.0276023421717
0.148,0.0290133599978
0.149,0.0220554467378
0.15,0.01889059189
0.151,0.0218166411389
0.152,0.0304141713343
0.153,0.0252371903199
0.154,0.0367793446079
0.155,0.0253935009469
0.156,0.0153148100864
0.157,0.0247766095175
0.158,0.0254441222333
0.159,0.0244993481874
0.16,0.0238491284577
0.161,0.0216440982546
0.162,0.0179943453145
0.163,0.0245364667786
0.164,0.0321705962573
0.165,0.021095179835
0.166,0.0277536221118
0.167,0.0259609112868
0.168,0.0341139616417
0.169,0.0313955249691
0.17,0.0223111479813
0.171,0.0316332663842
0.172,0.0299329736991
0.173,0.0265977492514
0.174,0.0220577720484
0.175,0.0167111366485
0.176,0.0225494422191
0.177,0.0241666041862
0.178,0.0262974490341
0.179,0.0226649683492
0.18,0.0231413253303
0.181,0.0292075286163
0.182,0.0172599617792
0.183,0.0269900702672
0.184,0.0178330281867
0.185,0.0173449962805
0.186,0.0239606569884
0.187,0.0230733972373
0.188,0.0270532406296
0.189,0.0271380436363
0.19,0.0254830651394
0.191,0.0214598597143
0.192,0.0206095734385
0.193,0.0343854286985
0.194,0.0299512237595
0.195,0.0311413474432
0.196,0.0196708147951
0.197,0.02701275673
0.198,0.032334052118
0.199,0.03538518442
0.2,0.0267233920374
0.201,0.0262851038115
0.202,0.0230656369883
0.203,0.0388389202405
0.204,0.0271318865732
0.205,0.0243048616958
0.206,0.0392697591801
0.207,0.0215200206479
0.208,0.0284196111099
0.209,0.0251274100912
0.21,0.0310307725318
0.211,0.0186980748294
0.212,0.0255689046889
0.213,0.0225513563678
0.214,0.0338568990722
0.215,0.0283590942967
0.216,0.0413173178285
0.217,0.0247653561198
0.218,0.0331307111339
0.219,0.0240796486259
0.22,0.0241844430847
0.221,0.0296148760451
0.222,0.0356224213843
0.223,0.0300452450853
0.224,0.0230804008103
0.225,0.0246952305564
0.226,0.0197060261478
0.227,0.0175451906668
0.228,0.031669355343
0.229,0.0207795802486
0.23,0.0279621226596
0.231,0.0364272932728
0.232,0.0331753135628
0.233,0.0236397261178
0.234,0.0331763950222
0.235,0.0348728041277
0.236,0.0284872386055
0.237,0.0319202884906
0.238,0.037319252017
0.239,0.0253903394919
0.24,0.0179998355352
0.241,0.0321708139313
0.242,0.0230063502056
0.243,0.0244729439918
0.244,0.0246245556255
0.245,0.0287142310737
0.246,0.0333849543075
0.247,0.0218287272259
0.248,0.0256816770707
0.249,0.0263826632028
0.25,0.0322447988883
0.251,0.0317268212658
0.252,0.0408726928721
0.253,0.0238640961331
0.254,0.0214219015236
0.255,0.0290677992162
0.256,0.0309443939802
0.257,0.0217140510608
0.258,0.0297417765027
0.259,0.0390668352315
0.26,0.029863705011
0.261,0.0264964064795
0.262,0.0285322072795
0.263,0.0252235459639
0.264,0.0351636787174
0.265,0.0354060603883
0.266,0.0274209886751
0.267,0.0202825338768
0.268,0.0225024661076
0.269,0.0297904387236
0.27,0.0428074825939
0.271,0.0353549381063
0.272,0.0243509912976
0.273,0.0299152177241
0.274,0.0232327587547
0.275,0.0303931709808
0.276,0.0350298576101
0.277,0.034432988729
0.278,0.0411521240313
0.279,0.0287492765796
0.28,0.0240298496633
0.281,0.0275092191828
0.282,0.0262185957819
0.283,0.02571935885
0.284,0.0326327249634
0.285,0.0308906665211
0.286,0.0444151636511
0.287,0.0379861151661
0.288,0.0246113189763
0.289,0.0330518993434
0.29,0.0318880623805
0.291,0.0374744293574
0.292,0.0209232623313
0.293,0.0197744621467
0.294,0.0317652666316
0.295,0.0281027987687
0.296,0.0372892993905
0.297,0.0427177629199
0.298,0.0289091218169
0.299,0.0300417242956


==> figures/best_beta/tables/kosarak_0.1_50_TOPK_SUM_RATIO_median.csv <==
beta,original_item_vec
0.001,0.224108461055
0.002,0.11622510527
0.003,0.06509746783
0.004,0.0498452614627
0.005,0.0360523343458
0.006,0.0300386595846
0.007,0.0233534779633
0.008,0.0296556570868
0.009,0.0232396310323
0.01,0.0228403893669
0.011,0.0124495678827
0.012,0.0157633946356
0.013,0.0156371091932
0.014,0.0152530701529
0.015,0.0144471582666
0.016,0.0153339204772
0.017,0.0118285060968
0.018,0.0137020568806
0.019,0.0112150456234
0.02,0.00928552153815
0.021,0.011450513555
0.022,0.00786545815011
0.023,0.00836230757882
0.024,0.0113159357717
0.025,0.0115028589573
0.026,0.00884602746769
0.027,0.00838701184457
0.028,0.00980379284764
0.029,0.00801523855856
0.03,0.00795701941479
0.031,0.0083065070345
0.032,0.00747485433985
0.033,0.00747485433985
0.034,0.00764415630095
0.035,0.00729052251077
0.036,0.00817244752244
0.037,0.00513295904931
0.038,0.00762895367588
0.039,0.00756589733322
0.04,0.00747485433985
0.041,0.00861021402187
0.042,0.00554982193925
0.043,0.00787737839023
0.044,0.00496072021745
0.045,0.00603596042756
0.046,0.00678728106924
0.047,0.00800003593348
0.048,0.00755674120675
0.049,0.00547553638489
0.05,0.00701272908887
0.051,0.00552200804565
0.052,0.00565641307191
0.053,0.00578960879845
0.054,0.00776301318793
0.055,0.00448252855588
0.056,0.00592746896678
0.057,0.00815119839875
0.058,0.00564829348806
0.059,0.0049192585127
0.06,0.00472818915659
0.061,0.00571532324409
0.062,0.00649808567854
0.063,0.00563723703345
0.064,0.00576421350428
0.065,0.00745723311533
0.066,0.00816864686617
0.067,0.0075432661527
0.068,0.00532696527617
0.069,0.00525043387946
0.07,0.00366797881445
0.071,0.00537447347954
0.072,0.00828353033978
0.073,0.00541265279934
0.074,0.00409503437348
0.075,0.00755069470814
0.076,0.00612009313681
0.077,0.0048055843388
0.078,0.00507819504761
0.079,0.00443398380989
0.08,0.00478779035718
0.081,0.00465027570307
0.082,0.00675031104917
0.083,0.00432877473407
0.084,0.00646958075652
0.085,0.00449704015255
0.086,0.00653125504235
0.087,0.0052962145118
0.088,0.00625933536197
0.089,0.00707785851677
0.09,0.00435537932795
0.091,0.00523920466776
0.092,0.00472870742789
0.093,0.00420404410558
0.094,0.00527030094633
0.095,0.00447630930018
0.096,0.00584920999905
0.097,0.00795840147161
0.098,0.00430165186887
0.099,0.00530830750903
0.1,0.00446577111688
0.101,0.00549333036652
0.102,0.00506662032169
0.103,0.00528584908561
0.104,0.0050832050036
0.105,0.00467618926854
0.106,0.00763931910206
0.107,0.00469830217774
0.108,0.00499665369491
0.109,0.00478537175774
0.11,0.0048048933104
0.111,0.00495190960519
0.112,0.00443173796755
0.113,0.00514695237467
0.114,0.00423185799919
0.115,0.00526425444772
0.116,0.00414910734677
0.117,0.00494638137789
0.118,0.0055854099025
0.119,0.00692030403868
0.12,0.00633966741493
0.121,0.00626037190458
0.122,0.00990140061093
0.123,0.00561961580894
0.124,0.00551803463227
0.125,0.0056831904229
0.126,0.00822893909518
0.127,0.0048817702213
0.128,0.00776353145924
0.129,0.00628473065613
0.13,0.00507560369106
0.131,0.00609970779863
0.132,0.00687331410662
0.133,0.00522659339923
0.134,0.0062066444455
0.135,0.0050994441713
0.136,0.00482977033325
0.137,0.00477034188976
0.138,0.00528636735692
0.139,0.00473319911258
0.14,0.00449876772358
0.141,0.00530519788117
0.142,0.00492565052551
0.143,0.00757488070258
0.144,0.00656632473429
0.145,0.00783159775789
0.146,0.00487727853662
0.147,0.00544495837763
0.148,0.00467066104123
0.149,0.00642639148072
0.15,0.0040905426888
0.151,0.00481370392266
0.152,0.00577872510095
0.153,0.00449254846787
0.154,0.00445022297759
0.155,0.00623480385331
0.156,0.00449323949629
0.157,0.00505901900915
0.158,0.00528273945776
0.159,0.00594612673392
0.16,0.00464060130528
0.161,0.00533059317533
0.162,0.00606740222034
0.163,0.00442620974026
0.164,0.00690320108547
0.165,0.00532212807728
0.166,0.00782071406039
0.167,0.0062722921447
0.168,0.0114296099455
0.169,0.00800729173181
0.17,0.00527220127447
0.171,0.00565917718556
0.172,0.00627091008788
0.173,0.0055308186579
0.174,0.00794561744598
0.175,0.00501893936122
0.176,0.00673821805194
0.177,0.0066376734179
0.178,0.00692064955289
0.179,0.00414997113229
0.18,0.00503673334284
0.181,0.00849394849143
0.182,0.00559214742953
0.183,0.00576455901849
0.184,0.00602853187213
0.185,0.00657599913207
0.186,0.00864355614278
0.187,0.00544063945005
0.188,0.00745723311533
0.189,0.00651691620278
0.19,0.00764381078674
0.191,0.00500114537959
0.192,0.00456821607906
0.193,0.00850034050425
0.194,0.00491234822856
0.195,0.00802784982708
0.196,0.00646491631473
0.197,0.00639512244505
0.198,0.00551181537656
0.199,0.00621165440149
0.2,0.00650914213315
0.201,0.00789396307213
0.202,0.00473959112539
0.203,0.00828594893922
0.204,0.00727756572803
0.205,0.00642552769521
0.206,0.00660709541064
0.207,0.00462937209357
0.208,0.00788497970277
0.209,0.00553582861389
0.21,0.00920916289854
0.211,0.00726858235866
0.212,0.00752236254322
0.213,0.00616293689839
0.214,0.00681077603528
0.215,0.00745999722898
0.216,0.0119219676896
0.217,0.00546758955815
0.218,0.00626831873133
0.219,0.00747485433985
0.22,0.00439925963216
0.221,0.00606843876296
0.222,0.00783384360023
0.223,0.00760787730928
0.224,0.00545566931803
0.225,0.00665028468643
0.226,0.00573294446861
0.227,0.0057816619717
0.228,0.00855510450596
0.229,0.00555189502449
0.23,0.00818384949125
0.231,0.00750214996215
0.232,0.00780602970662
0.233,0.00572085147139
0.234,0.00639512244505
0.235,0.00676084923245
0.236,0.00691719441082
0.237,0.00738018344731
0.238,0.00559940322786
0.239,0.00796341142761
0.24,0.00640756095648
0.241,0.00698249659582
0.242,0.00609918952732
0.243,0.00612095692232
0.244,0.00757349864575
0.245,0.0064198267108
0.246,0.00918083073362
0.247,0.00593541579353
0.248,0.00581552236393
0.249,0.00802560398475
0.25,0.00810749085165
0.251,0.00750007687691
0.252,0.00932992011366
0.253,0.00817244752244
0.254,0.00684740054115
0.255,0.00832136414537
0.256,0.00728032984168
0.257,0.00726132656033
0.258,0.00656943436215
0.259,0.0108665945464
0.26,0.0060489172103
0.261,0.00747485433985
0.262,0.00619748831903
0.263,0.00630183360934
0.264,0.00857428054441
0.265,0.00747450882564
0.266,0.00783729874229
0.267,0.00710411759645
0.268,0.00569562893433
0.269,0.011534127993
0.27,0.00892912363431
0.271,0.00718686824887
0.272,0.00812096590569
0.273,0.00743978464791
0.274,0.00894035284602
0.275,0.00839910484179
0.276,0.00869555603083
0.277,0.0085304002402
0.278,0.00935894330699
0.279,0.00848427409366
0.28,0.00635106938375
0.281,0.00699700819249
0.282,0.0062671094316
0.283,0.0079254048649
0.284,0.00698405140975
0.285,0.012197342512
0.286,0.0105932928091
0.287,0.0111046538345
0.288,0.00572361558504
0.289,0.00966057720913
0.29,0.0118191772132
0.291,0.00919914298656
0.292,0.00549315760942
0.293,0.00800314556133
0.294,0.00755207676496
0.295,0.00872596128098
0.296,0.0109994447587
0.297,0.00804616208002
0.298,0.00838753011589
0.299,0.00722815719653


==> figures/best_beta/tables/kosarak_0.1_50_TOPK_SUM_RATIO_std.csv <==
beta,original_item_vec
0.001,0.344808096131
0.002,0.348539753563
0.003,0.28653430705
0.004,0.214879616157
0.005,0.223104361151
0.006,0.165064712652
0.007,0.152711595213
0.008,0.142130399822
0.009,0.0972867882555
0.01,0.110324493749
0.011,0.110752259031
0.012,0.100347932304
0.013,0.0954973569654
0.014,0.0831894319898
0.015,0.089848152249
0.016,0.0959606663956
0.017,0.0655805335369
0.018,0.0737153224514
0.019,0.0974232149389
0.02,0.0989263006151
0.021,0.0852769340717
0.022,0.0504180188531
0.023,0.0643695726419
0.024,0.0647399692501
0.025,0.0595972668914
0.026,0.0830081709001
0.027,0.0852190524985
0.028,0.0645825898527
0.029,0.065030728729
0.03,0.0511945229706
0.031,0.0704301039053
0.032,0.052332788988
0.033,0.046151664924
0.034,0.0571409705376
0.035,0.0537447996546
0.036,0.0537979298012
0.037,0.0455780435871
0.038,0.0609335591462
0.039,0.0579196784352
0.04,0.0507498778763
0.041,0.0669145543733
0.042,0.0562054278578
0.043,0.0594882061141
0.044,0.049667771628
0.045,0.0385333316372
0.046,0.0558447546632
0.047,0.0605360200502
0.048,0.0470612059225
0.049,0.0510488787482
0.05,0.0353201307624
0.051,0.059383129846
0.052,0.0327503683628
0.053,0.0421732520606
0.054,0.0432399875825
0.055,0.0436532046807
0.056,0.0530782060304
0.057,0.0426108791322
0.058,0.0683250198866
0.059,0.027605732941
0.06,0.054009899632
0.061,0.0576884773377
0.062,0.0476366860331
0.063,0.0338418831858
0.064,0.0608801983322
0.065,0.0673128953165
0.066,0.046669606227
0.067,0.0574774607259
0.068,0.0400665744079
0.069,0.0501619041557
0.07,0.0534533027228
0.071,0.0501900685706
0.072,0.0487958143612
0.073,0.047762624821
0.074,0.0292884250953
0.075,0.0557533181737
0.076,0.0455078043974
0.077,0.066608089817
0.078,0.047875583145
0.079,0.0347740001233
0.08,0.0371563363142
0.081,0.0448309652883
0.082,0.0517404146895
0.083,0.0462494560101
0.084,0.0617726703402
0.085,0.0435450137124
0.086,0.0612888620407
0.087,0.0502554397545
0.088,0.0446302390459
0.089,0.0474465017966
0.09,0.0559991620532
0.091,0.0482578699261
0.092,0.058153407369
0.093,0.0401159852289
0.094,0.0502859559767
0.095,0.0519744109365
0.096,0.0431033066663
0.097,0.0615686168809
0.098,0.055090311873
0.099,0.0548342397374
0.1,0.0466727639069
0.101,0.0498202668768
0.102,0.0588461311162
0.103,0.0697677868315
0.104,0.0469915672881
0.105,0.0431052289076
0.106,0.0538972678901
0.107,0.0495892713247
0.108,0.0472680786024
0.109,0.0337116223812
0.11,0.0438472006513
0.111,0.0516661245291
0.112,0.0478181353407
0.113,0.0555740371455
0.114,0.0369318069402
0.115,0.0494872292251
0.116,0.0346554549581
0.117,0.0512290573831
0.118,0.0468492428381
0.119,0.0480137141385
0.12,0.053449237629
0.121,0.0485306236162
0.122,0.0631991403861
0.123,0.0427962214805
0.124,0.0563434535992
0.125,0.0442541155999
0.126,0.0523236440808
0.127,0.0443626339569
0.128,0.0620435900413
0.129,0.055057755888
0.13,0.0607071710846
0.131,0.0586579473433
0.132,0.0477908642168
0.133,0.0473968988707
0.134,0.0500553303384
0.135,0.0435673161302
0.136,0.0567802428547
0.137,0.0241553305694
0.138,0.0573278395435
0.139,0.033075708877
0.14,0.0594661990959
0.141,0.0563359634
0.142,0.052015148302
0.143,0.0461207616035
0.144,0.0445591623993
0.145,0.028731526207
0.146,0.0597190045161
0.147,0.0609490509466
0.148,0.0611046174915
0.149,0.0449161858967
0.15,0.0462967578845
0.151,0.0460287377449
0.152,0.0610900107951
0.153,0.0477771661946
0.154,0.0659203815454
0.155,0.0472897515962
0.156,0.0313040936563
0.157,0.0548852701596
0.158,0.0517694859925
0.159,0.0526328350364
0.16,0.0546591261066
0.161,0.0545992714023
0.162,0.0421324710478
0.163,0.0502929111363
0.164,0.0632604503195
0.165,0.0436781693252
0.166,0.0475008227695
0.167,0.0497258683429
0.168,0.0621164241274
0.169,0.057571629214
0.17,0.0485965062897
0.171,0.0569128675825
0.172,0.0606236930201
0.173,0.0480502045278
0.174,0.044696476086
0.175,0.0316779883013
0.176,0.0507490290611
0.177,0.0446420061524
0.178,0.0503888680384
0.179,0.0562194119811
0.18,0.0499150756537
0.181,0.0566987671023
0.182,0.0370423433119
0.183,0.0558789573919
0.184,0.0322619756828
0.185,0.0362194229767
0.186,0.0444695480148
0.187,0.04791688324
0.188,0.0530714036569
0.189,0.0553623450056
0.19,0.0493980489875
0.191,0.0436029655694
0.192,0.0438544853248
0.193,0.0578301677548
0.194,0.0577966545508
0.195,0.057839037315
0.196,0.041142477252
0.197,0.0494873282641
0.198,0.0665488451168
0.199,0.0655306424984
0.2,0.0593340696488
0.201,0.0481634721392
0.202,0.0480561491923
0.203,0.0711824236327
0.204,0.0556773433313
0.205,0.0470859714508
0.206,0.065200478441
0.207,0.0451467114328
0.208,0.0526925612725
0.209,0.0479437991754
0.21,0.0638458741737
0.211,0.0409174127092
0.212,0.0439428598076
0.213,0.0514847884063
0.214,0.0696824437478
0.215,0.0592269848972
0.216,0.0633083478058
0.217,0.0540366062106
0.218,0.0637346540247
0.219,0.0535192349546
0.22,0.0567739591339
0.221,0.0535994797708
0.222,0.0617648906902
0.223,0.0540341410649
0.224,0.0511400357405
0.225,0.0478023991053
0.226,0.0359842489533
0.227,0.0340655459745
0.228,0.0578308792471
0.229,0.0432689268834
0.23,0.0500584702005
0.231,0.0645746357614
0.232,0.0572149386471
0.233,0.0483331695824
0.234,0.0684007375537
0.235,0.0637173484042
0.236,0.0487480609318
0.237,0.0621867278364
0.238,0.0695522467522
0.239,0.0498313946029
0.24,0.0355331976024
0.241,0.0624877497692
0.242,0.0440712508599
0.243,0.0454106178084
0.244,0.0461448155291
0.245,0.0558469091216
0.246,0.0533267645832
0.247,0.0411559472161
0.248,0.0487416601206
0.249,0.045293920982
0.25,0.0546567978544
0.251,0.0638917793604
0.252,0.0632982803367
0.253,0.0442556884346
0.254,0.0380902584315
0.255,0.0505245391969
0.256,0.0582787353772
0.257,0.0382925841485
0.258,0.0594213633102
0.259,0.0618047460776
0.26,0.0603450517133
0.261,0.0502452974647
0.262,0.0545851655775
0.263,0.0464633155612
0.264,0.0616221438367
0.265,0.070218925357
0.266,0.0534740915879
0.267,0.0340414292056
0.268,0.0405042230355
0.269,0.0450318728528
0.27,0.0760188820542
0.271,0.0699912779454
0.272,0.0484499220529
0.273,0.0502513515248
0.274,0.043653431056
0.275,0.0523679980698
0.276,0.0734523681516
0.277,0.0627993661529
0.278,0.0642887216823
0.279,0.0535480676029
0.28,0.0425621167533
0.281,0.0470890410968
0.282,0.0458285085997
0.283,0.0475103310101
0.284,0.0576842871134
0.285,0.0526962488135
0.286,0.0695618373742
0.287,0.059130114653
0.288,0.0497807117607
0.289,0.0577625887118
0.29,0.0508477555348
0.291,0.0635884300849
0.292,0.044764410726
0.293,0.0369800501869
0.294,0.061949345314
0.295,0.0526700640048
0.296,0.0627577681409
0.297,0.0726443523502
0.298,0.0565205820982
0.299,0.0551575332964


==> figures/best_beta/tables/kosarak_0.5_100_FNR_ALL.csv <==
beta,original_item_vec_avg,original_item_vec_std
0.001,0.3216,0.245100350506
0.002,0.2205,0.194190237872
0.003,0.1333,0.12008460822
0.004,0.1126,0.104655471318
0.005,0.0918,0.0746355454624
0.006,0.0781,0.0719384557392
0.007,0.0768,0.0676873382367
0.008,0.0682,0.0534351301235
0.009,0.0626,0.0464631927748
0.01,0.057,0.0458257569496
0.011,0.0536,0.0380727639335
0.012,0.0506,0.0359241625448
0.013,0.0507,0.0351117983567
0.014,0.0495,0.0303972021573
0.015,0.0469,0.0296680285694
0.016,0.0416,0.0211641014909
0.017,0.0466,0.02775142184
0.018,0.0422,0.0300699521151
0.019,0.0396,0.0246969511061
0.02,0.0449,0.0243913795005
0.021,0.0385,0.0196625573519
0.022,0.0409,0.0329399514881
0.023,0.0424,0.0257069734673
0.024,0.0391,0.0216069106042
0.025,0.0363,0.0169166106881
0.026,0.0371,0.0161617455803
0.027,0.0402,0.0253054072554
0.028,0.0405,0.0184431969884
0.029,0.0345,0.0146594334781
0.03,0.0384,0.0205342778216
0.031,0.0359,0.0156408555916
0.032,0.0382,0.0201699847007
0.033,0.0393,0.0181606189544
0.034,0.0391,0.0194414427698
0.035,0.0354,0.0170216736468
0.036,0.0347,0.0178351032823
0.037,0.0374,0.017033537922
0.038,0.0377,0.0166275298068
0.039,0.0333,0.0163333333333
0.04,0.0348,0.0140331497865
0.041,0.0338,0.0169836522705
0.042,0.0365,0.0187689298382
0.043,0.0351,0.0159224763314
0.044,0.0369,0.0176208668769
0.045,0.0358,0.0151877143332
0.046,0.0343,0.0169523991926
0.047,0.034,0.0139262124765
0.048,0.0354,0.0139566428194
0.049,0.0343,0.0143022919686
0.05,0.0357,0.0152590426908
0.051,0.0349,0.0152086498514
0.052,0.034,0.0153741222957
0.053,0.0331,0.0154850856887
0.054,0.0354,0.0132130942094
0.055,0.0339,0.014967641866
0.056,0.0341,0.0165202660971
0.057,0.035,0.0140345893053
0.058,0.0389,0.0161992018758
0.059,0.0375,0.0159148618682
0.06,0.0341,0.0142909874828
0.061,0.0336,0.0132207366961
0.062,0.0326,0.0142573744874
0.063,0.0345,0.014520970555
0.064,0.0337,0.0140457405744
0.065,0.0334,0.0147860157793
0.066,0.0357,0.0157155909205
0.067,0.0354,0.0143843349137
0.068,0.0337,0.0166760579602
0.069,0.0339,0.0130959936815
0.07,0.0354,0.014662533853
0.071,0.0364,0.0133726692484
0.072,0.0341,0.0151153811555
0.073,0.0366,0.0160944183812
0.074,0.0332,0.016073065493
0.075,0.0376,0.0163990637821
0.076,0.0338,0.0144795222869
0.077,0.0341,0.0147774739849
0.078,0.0332,0.0130948366723
0.079,0.0334,0.0140144225855
0.08,0.0349,0.0153409072204
0.081,0.0349,0.0148728618699
0.082,0.0374,0.0157390333794
0.083,0.036,0.0130267789456
0.084,0.0358,0.0175338057316
0.085,0.0371,0.0147911384882
0.086,0.0343,0.0147199445541
0.087,0.0345,0.015
0.088,0.0379,0.0157181616629
0.089,0.034,0.0136329962172
0.09,0.0368,0.0148989864749
0.091,0.0358,0.0158388347699
0.092,0.0375,0.0159148618682
0.093,0.0361,0.0132493567597
0.094,0.036,0.0147709789175
0.095,0.0342,0.0156463440077
0.096,0.0373,0.0166275298068
0.097,0.0368,0.0146941890528
0.098,0.0353,0.0138866260783
0.099,0.0354,0.0151370840366
0.1,0.037,0.0155375075676
0.101,0.0363,0.0148157028353
0.102,0.0393,0.0130465367516
0.103,0.0324,0.0131901401804
0.104,0.0351,0.0165447052777
0.105,0.0369,0.0152881415721
0.106,0.0358,0.0147832829421
0.107,0.0368,0.0154971486462
0.108,0.034,0.0129490064359
0.109,0.0347,0.0140313501802
0.11,0.0376,0.0160252326288
0.111,0.0376,0.0176452128169
0.112,0.0382,0.016041612554
0.113,0.0379,0.0149270955587
0.114,0.0365,0.0143107644729
0.115,0.0395,0.0149325080941
0.116,0.0367,0.0137109408499
0.117,0.0377,0.0122148278826
0.118,0.035,0.0157313301241
0.119,0.036,0.0165755082802
0.12,0.0393,0.0149919170141
0.121,0.0349,0.0152749216798
0.122,0.0376,0.0172983329611
0.123,0.0353,0.0152059929706
0.124,0.0381,0.0141203342164
0.125,0.0364,0.0139638783649
0.126,0.0387,0.0139011662907
0.127,0.0369,0.0139765315563
0.128,0.038,0.0169371983182
0.129,0.0368,0.0149666295471
0.13,0.0402,0.0145629944751
0.131,0.0378,0.015080926478
0.132,0.0372,0.0134149020108
0.133,0.0381,0.017390058695
0.134,0.0381,0.0158716442409
0.135,0.0347,0.0150053862383
0.136,0.0394,0.0159430805738
0.137,0.0376,0.0157710897761
0.138,0.034,0.0145643816251
0.139,0.0362,0.0146183778066
0.14,0.0396,0.0164482660042
0.141,0.0364,0.0150769072198
0.142,0.0377,0.0136961986911
0.143,0.0372,0.0146390925369
0.144,0.0363,0.0128436597572
0.145,0.0385,0.0168400076777
0.146,0.0397,0.0138136954439
0.147,0.0394,0.0152302198264
0.148,0.04,0.0150420286618
0.149,0.037,0.0152752523165
0.15,0.0351,0.0135955280824
0.151,0.0364,0.0154736661278
0.152,0.0401,0.0188826787177
0.153,0.0374,0.0154801926227
0.154,0.0403,0.0172594579547
0.155,0.0414,0.0144962551765
0.156,0.0388,0.0157813340707
0.157,0.0377,0.0162589524679
0.158,0.0386,0.0132588830524
0.159,0.0372,0.0122334200311
0.16,0.0361,0.0145570976128
0.161,0.0381,0.0146125032943
0.162,0.038,0.0153741222957
0.163,0.0395,0.0152669842497
0.164,0.0392,0.0144725445397
0.165,0.0377,0.0142030726509
0.166,0.0395,0.0146594334781
0.167,0.0365,0.0134370962472
0.168,0.039,0.0141063779543
0.169,0.0402,0.0149057645957
0.17,0.0383,0.0148429488752
0.171,0.0403,0.0169046643495
0.172,0.0391,0.0151820601203
0.173,0.0398,0.0148378440537
0.174,0.0396,0.0153030003
0.175,0.0409,0.0167630546142
0.176,0.0363,0.0126853928563
0.177,0.0416,0.0180190695844
0.178,0.0393,0.015843617075
0.179,0.0397,0.0176643794975
0.18,0.0417,0.0166396751134
0.181,0.0419,0.0175634491907
0.182,0.0398,0.0148378440537
0.183,0.0408,0.0162480768093
0.184,0.039,0.0141778031094
0.185,0.0393,0.0171890850968
0.186,0.0423,0.0148293321127
0.187,0.0409,0.0159604941571
0.188,0.0387,0.017387735141
0.189,0.0415,0.0157233018868
0.19,0.0387,0.0158690983622
0.191,0.0395,0.015333003949
0.192,0.0399,0.0166663636336
0.193,0.0425,0.0162912258717
0.194,0.0411,0.0178600055425
0.195,0.0395,0.0146594334781
0.196,0.0391,0.0167630546142
0.197,0.0421,0.0161617455803
0.198,0.0441,0.0151153811555
0.199,0.0397,0.0138866260783
0.2,0.0413,0.0148157028353
0.201,0.0407,0.0162216341391
0.202,0.0427,0.0168087879853
0.203,0.041,0.0144599761096
0.204,0.0418,0.0159151792102
0.205,0.0402,0.0169360055157
0.206,0.04,0.01490711985
0.207,0.043,0.0167271629333
0.208,0.0426,0.0162443463358
0.209,0.0462,0.0153596611915
0.21,0.0415,0.0152669842497
0.211,0.0418,0.0169598456254
0.212,0.0408,0.0168582923276
0.213,0.0369,0.0142626870689
0.214,0.0434,0.0150567948351
0.215,0.0427,0.0159452979042
0.216,0.0412,0.0151943636546
0.217,0.0406,0.0135452850644
0.218,0.0437,0.0169762162802
0.219,0.0432,0.0163842743033
0.22,0.042,0.0173496426767
0.221,0.0432,0.0160100978237
0.222,0.0429,0.0151287404591
0.223,0.0414,0.0152434784863
0.224,0.042,0.0160176670138
0.225,0.0423,0.0142740139676
0.226,0.0406,0.0150969928105
0.227,0.0423,0.0139880901722
0.228,0.0412,0.015260697523
0.229,0.0436,0.0168487028545
0.23,0.0429,0.0153277328376
0.231,0.0418,0.0147285197128
0.232,0.0424,0.0159620762681
0.233,0.0403,0.0165422629844
0.234,0.0448,0.0150742271189
0.235,0.0408,0.015678589918
0.236,0.0401,0.0154720340739
0.237,0.0425,0.014451241602
0.238,0.0423,0.0158180947403
0.239,0.0424,0.0161508044644
0.24,0.0414,0.0161445490692
0.241,0.0426,0.0156101495085
0.242,0.0443,0.0143022919686
0.243,0.0454,0.0153359681531
0.244,0.0435,0.016414763003
0.245,0.0434,0.0157133411759
0.246,0.0414,0.0152434784863
0.247,0.0406,0.0149625795864
0.248,0.041,0.0159227935217
0.249,0.0415,0.0157874134754
0.25,0.0439,0.0163234354673
0.251,0.0409,0.0152484475116
0.252,0.0456,0.0175418691056
0.253,0.045,0.0170856428594
0.254,0.0417,0.0151127078776
0.255,0.0439,0.0160110441681
0.256,0.0449,0.0150752322126
0.257,0.0465,0.0162912258717
0.258,0.0436,0.0152103101663
0.259,0.0454,0.0164789427924
0.26,0.0442,0.0162169633098
0.261,0.0435,0.0157233018868
0.262,0.0444,0.0185494153029
0.263,0.0433,0.0164565543726
0.264,0.0444,0.0174263239863
0.265,0.0451,0.0163605215891
0.266,0.0456,0.0179404176612
0.267,0.0434,0.0175361099311
0.268,0.0454,0.0145241004868
0.269,0.044,0.0164531781339
0.27,0.0436,0.0144613731413
0.271,0.0454,0.0172574094759
0.272,0.0436,0.0148745596658
0.273,0.0433,0.017925491132
0.274,0.0459,0.0153803626601
0.275,0.0467,0.0175841411562
0.276,0.0478,0.0174413881386
0.277,0.0468,0.0148989864749
0.278,0.0447,0.0176071037087
0.279,0.0445,0.0145903662695
0.28,0.0434,0.0173041712727
0.281,0.0454,0.016540125682
0.282,0.0441,0.0158334130779
0.283,0.0458,0.0160290140972
0.284,0.0465,0.0183333333333
0.285,0.0461,0.0177465318848
0.286,0.0468,0.0189566224669
0.287,0.0469,0.0186782972425
0.288,0.0468,0.0166896810798
0.289,0.0445,0.0138808057287
0.29,0.0468,0.0169300402429
0.291,0.0482,0.0165376827124
0.292,0.0459,0.0165812965096
0.293,0.0461,0.017401671811
0.294,0.0458,0.0168882243357
0.295,0.0473,0.0178010895138
0.296,0.0461,0.016508032939
0.297,0.0467,0.016271372891
0.298,0.0455,0.0168400076777
0.299,0.0473,0.0162589524679


==> figures/best_beta/tables/kosarak_0.5_100_FNR_avg.csv <==
beta,original_item_vec
0.001,0.3216
0.002,0.2205
0.003,0.1333
0.004,0.1126
0.005,0.0918
0.006,0.0781
0.007,0.0768
0.008,0.0682
0.009,0.0626
0.01,0.057
0.011,0.0536
0.012,0.0506
0.013,0.0507
0.014,0.0495
0.015,0.0469
0.016,0.0416
0.017,0.0466
0.018,0.0422
0.019,0.0396
0.02,0.0449
0.021,0.0385
0.022,0.0409
0.023,0.0424
0.024,0.0391
0.025,0.0363
0.026,0.0371
0.027,0.0402
0.028,0.0405
0.029,0.0345
0.03,0.0384
0.031,0.0359
0.032,0.0382
0.033,0.0393
0.034,0.0391
0.035,0.0354
0.036,0.0347
0.037,0.0374
0.038,0.0377
0.039,0.0333
0.04,0.0348
0.041,0.0338
0.042,0.0365
0.043,0.0351
0.044,0.0369
0.045,0.0358
0.046,0.0343
0.047,0.034
0.048,0.0354
0.049,0.0343
0.05,0.0357
0.051,0.0349
0.052,0.034
0.053,0.0331
0.054,0.0354
0.055,0.0339
0.056,0.0341
0.057,0.035
0.058,0.0389
0.059,0.0375
0.06,0.0341
0.061,0.0336
0.062,0.0326
0.063,0.0345
0.064,0.0337
0.065,0.0334
0.066,0.0357
0.067,0.0354
0.068,0.0337
0.069,0.0339
0.07,0.0354
0.071,0.0364
0.072,0.0341
0.073,0.0366
0.074,0.0332
0.075,0.0376
0.076,0.0338
0.077,0.0341
0.078,0.0332
0.079,0.0334
0.08,0.0349
0.081,0.0349
0.082,0.0374
0.083,0.036
0.084,0.0358
0.085,0.0371
0.086,0.0343
0.087,0.0345
0.088,0.0379
0.089,0.034
0.09,0.0368
0.091,0.0358
0.092,0.0375
0.093,0.0361
0.094,0.036
0.095,0.0342
0.096,0.0373
0.097,0.0368
0.098,0.0353
0.099,0.0354
0.1,0.037
0.101,0.0363
0.102,0.0393
0.103,0.0324
0.104,0.0351
0.105,0.0369
0.106,0.0358
0.107,0.0368
0.108,0.034
0.109,0.0347
0.11,0.0376
0.111,0.0376
0.112,0.0382
0.113,0.0379
0.114,0.0365
0.115,0.0395
0.116,0.0367
0.117,0.0377
0.118,0.035
0.119,0.036
0.12,0.0393
0.121,0.0349
0.122,0.0376
0.123,0.0353
0.124,0.0381
0.125,0.0364
0.126,0.0387
0.127,0.0369
0.128,0.038
0.129,0.0368
0.13,0.0402
0.131,0.0378
0.132,0.0372
0.133,0.0381
0.134,0.0381
0.135,0.0347
0.136,0.0394
0.137,0.0376
0.138,0.034
0.139,0.0362
0.14,0.0396
0.141,0.0364
0.142,0.0377
0.143,0.0372
0.144,0.0363
0.145,0.0385
0.146,0.0397
0.147,0.0394
0.148,0.04
0.149,0.037
0.15,0.0351
0.151,0.0364
0.152,0.0401
0.153,0.0374
0.154,0.0403
0.155,0.0414
0.156,0.0388
0.157,0.0377
0.158,0.0386
0.159,0.0372
0.16,0.0361
0.161,0.0381
0.162,0.038
0.163,0.0395
0.164,0.0392
0.165,0.0377
0.166,0.0395
0.167,0.0365
0.168,0.039
0.169,0.0402
0.17,0.0383
0.171,0.0403
0.172,0.0391
0.173,0.0398
0.174,0.0396
0.175,0.0409
0.176,0.0363
0.177,0.0416
0.178,0.0393
0.179,0.0397
0.18,0.0417
0.181,0.0419
0.182,0.0398
0.183,0.0408
0.184,0.039
0.185,0.0393
0.186,0.0423
0.187,0.0409
0.188,0.0387
0.189,0.0415
0.19,0.0387
0.191,0.0395
0.192,0.0399
0.193,0.0425
0.194,0.0411
0.195,0.0395
0.196,0.0391
0.197,0.0421
0.198,0.0441
0.199,0.0397
0.2,0.0413
0.201,0.0407
0.202,0.0427
0.203,0.041
0.204,0.0418
0.205,0.0402
0.206,0.04
0.207,0.043
0.208,0.0426
0.209,0.0462
0.21,0.0415
0.211,0.0418
0.212,0.0408
0.213,0.0369
0.214,0.0434
0.215,0.0427
0.216,0.0412
0.217,0.0406
0.218,0.0437
0.219,0.0432
0.22,0.042
0.221,0.0432
0.222,0.0429
0.223,0.0414
0.224,0.042
0.225,0.0423
0.226,0.0406
0.227,0.0423
0.228,0.0412
0.229,0.0436
0.23,0.0429
0.231,0.0418
0.232,0.0424
0.233,0.0403
0.234,0.0448
0.235,0.0408
0.236,0.0401
0.237,0.0425
0.238,0.0423
0.239,0.0424
0.24,0.0414
0.241,0.0426
0.242,0.0443
0.243,0.0454
0.244,0.0435
0.245,0.0434
0.246,0.0414
0.247,0.0406
0.248,0.041
0.249,0.0415
0.25,0.0439
0.251,0.0409
0.252,0.0456
0.253,0.045
0.254,0.0417
0.255,0.0439
0.256,0.0449
0.257,0.0465
0.258,0.0436
0.259,0.0454
0.26,0.0442
0.261,0.0435
0.262,0.0444
0.263,0.0433
0.264,0.0444
0.265,0.0451
0.266,0.0456
0.267,0.0434
0.268,0.0454
0.269,0.044
0.27,0.0436
0.271,0.0454
0.272,0.0436
0.273,0.0433
0.274,0.0459
0.275,0.0467
0.276,0.0478
0.277,0.0468
0.278,0.0447
0.279,0.0445
0.28,0.0434
0.281,0.0454
0.282,0.0441
0.283,0.0458
0.284,0.0465
0.285,0.0461
0.286,0.0468
0.287,0.0469
0.288,0.0468
0.289,0.0445
0.29,0.0468
0.291,0.0482
0.292,0.0459
0.293,0.0461
0.294,0.0458
0.295,0.0473
0.296,0.0461
0.297,0.0467
0.298,0.0455
0.299,0.0473


==> figures/best_beta/tables/kosarak_0.5_100_FNR_median.csv <==
beta,original_item_vec
0.001,0.26
0.002,0.18
0.003,0.08
0.004,0.07
0.005,0.06
0.006,0.05
0.007,0.05
0.008,0.05
0.009,0.05
0.01,0.04
0.011,0.04
0.012,0.04
0.013,0.04
0.014,0.04
0.015,0.04
0.016,0.04
0.017,0.04
0.018,0.03
0.019,0.03
0.02,0.04
0.021,0.04
0.022,0.03
0.023,0.04
0.024,0.03
0.025,0.03
0.026,0.04
0.027,0.03
0.028,0.04
0.029,0.03
0.03,0.04
0.031,0.04
0.032,0.04
0.033,0.04
0.034,0.035
0.035,0.03
0.036,0.03
0.037,0.04
0.038,0.03
0.039,0.03
0.04,0.03
0.041,0.03
0.042,0.03
0.043,0.03
0.044,0.03
0.045,0.03
0.046,0.03
0.047,0.03
0.048,0.03
0.049,0.03
0.05,0.03
0.051,0.035
0.052,0.03
0.053,0.03
0.054,0.03
0.055,0.03
0.056,0.03
0.057,0.03
0.058,0.04
0.059,0.04
0.06,0.03
0.061,0.03
0.062,0.03
0.063,0.03
0.064,0.03
0.065,0.03
0.066,0.03
0.067,0.03
0.068,0.03
0.069,0.03
0.07,0.03
0.071,0.04
0.072,0.03
0.073,0.03
0.074,0.03
0.075,0.035
0.076,0.03
0.077,0.03
0.078,0.03
0.079,0.03
0.08,0.03
0.081,0.03
0.082,0.04
0.083,0.04
0.084,0.03
0.085,0.04
0.086,0.03
0.087,0.03
0.088,0.04
0.089,0.03
0.09,0.04
0.091,0.03
0.092,0.04
0.093,0.04
0.094,0.03
0.095,0.03
0.096,0.03
0.097,0.04
0.098,0.03
0.099,0.03
0.1,0.04
0.101,0.03
0.102,0.04
0.103,0.03
0.104,0.03
0.105,0.035
0.106,0.03
0.107,0.035
0.108,0.03
0.109,0.03
0.11,0.04
0.111,0.04
0.112,0.04
0.113,0.04
0.114,0.03
0.115,0.04
0.116,0.04
0.117,0.04
0.118,0.03
0.119,0.03
0.12,0.04
0.121,0.03
0.122,0.03
0.123,0.03
0.124,0.04
0.125,0.04
0.126,0.04
0.127,0.04
0.128,0.03
0.129,0.04
0.13,0.04
0.131,0.04
0.132,0.04
0.133,0.04
0.134,0.04
0.135,0.03
0.136,0.04
0.137,0.03
0.138,0.03
0.139,0.04
0.14,0.04
0.141,0.035
0.142,0.04
0.143,0.035
0.144,0.04
0.145,0.04
0.146,0.04
0.147,0.04
0.148,0.04
0.149,0.03
0.15,0.03
0.151,0.03
0.152,0.04
0.153,0.04
0.154,0.04
0.155,0.04
0.156,0.04
0.157,0.03
0.158,0.04
0.159,0.04
0.16,0.03
0.161,0.04
0.162,0.035
0.163,0.04
0.164,0.04
0.165,0.04
0.166,0.04
0.167,0.035
0.168,0.04
0.169,0.04
0.17,0.04
0.171,0.04
0.172,0.04
0.173,0.04
0.174,0.04
0.175,0.04
0.176,0.03
0.177,0.04
0.178,0.04
0.179,0.04
0.18,0.04
0.181,0.04
0.182,0.04
0.183,0.04
0.184,0.04
0.185,0.04
0.186,0.04
0.187,0.04
0.188,0.04
0.189,0.04
0.19,0.04
0.191,0.04
0.192,0.04
0.193,0.04
0.194,0.04
0.195,0.04
0.196,0.04
0.197,0.04
0.198,0.05
0.199,0.04
0.2,0.04
0.201,0.04
0.202,0.04
0.203,0.04
0.204,0.04
0.205,0.04
0.206,0.04
0.207,0.04
0.208,0.04
0.209,0.05
0.21,0.04
0.211,0.04
0.212,0.04
0.213,0.04
0.214,0.04
0.215,0.04
0.216,0.04
0.217,0.04
0.218,0.04
0.219,0.04
0.22,0.04
0.221,0.04
0.222,0.045
0.223,0.04
0.224,0.04
0.225,0.04
0.226,0.04
0.227,0.04
0.228,0.04
0.229,0.04
0.23,0.04
0.231,0.04
0.232,0.04
0.233,0.04
0.234,0.045
0.235,0.04
0.236,0.04
0.237,0.04
0.238,0.04
0.239,0.04
0.24,0.04
0.241,0.04
0.242,0.04
0.243,0.05
0.244,0.04
0.245,0.04
0.246,0.04
0.247,0.04
0.248,0.04
0.249,0.04
0.25,0.04
0.251,0.04
0.252,0.04
0.253,0.04
0.254,0.04
0.255,0.04
0.256,0.04
0.257,0.05
0.258,0.04
0.259,0.04
0.26,0.04
0.261,0.04
0.262,0.04
0.263,0.04
0.264,0.04
0.265,0.04
0.266,0.04
0.267,0.04
0.268,0.045
0.269,0.04
0.27,0.04
0.271,0.04
0.272,0.04
0.273,0.04
0.274,0.04
0.275,0.04
0.276,0.05
0.277,0.05
0.278,0.04
0.279,0.04
0.28,0.04
0.281,0.04
0.282,0.04
0.283,0.045
0.284,0.04
0.285,0.04
0.286,0.04
0.287,0.05
0.288,0.045
0.289,0.04
0.29,0.05
0.291,0.05
0.292,0.04
0.293,0.05
0.294,0.05
0.295,0.05
0.296,0.04
0.297,0.05
0.298,0.04
0.299,0.05


==> figures/best_beta/tables/kosarak_0.5_100_FNR_std.csv <==
beta,original_item_vec
0.001,0.245100350506
0.002,0.194190237872
0.003,0.12008460822
0.004,0.104655471318
0.005,0.0746355454624
0.006,0.0719384557392
0.007,0.0676873382367
0.008,0.0534351301235
0.009,0.0464631927748
0.01,0.0458257569496
0.011,0.0380727639335
0.012,0.0359241625448
0.013,0.0351117983567
0.014,0.0303972021573
0.015,0.0296680285694
0.016,0.0211641014909
0.017,0.02775142184
0.018,0.0300699521151
0.019,0.0246969511061
0.02,0.0243913795005
0.021,0.0196625573519
0.022,0.0329399514881
0.023,0.0257069734673
0.024,0.0216069106042
0.025,0.0169166106881
0.026,0.0161617455803
0.027,0.0253054072554
0.028,0.0184431969884
0.029,0.0146594334781
0.03,0.0205342778216
0.031,0.0156408555916
0.032,0.0201699847007
0.033,0.0181606189544
0.034,0.0194414427698
0.035,0.0170216736468
0.036,0.0178351032823
0.037,0.017033537922
0.038,0.0166275298068
0.039,0.0163333333333
0.04,0.0140331497865
0.041,0.0169836522705
0.042,0.0187689298382
0.043,0.0159224763314
0.044,0.0176208668769
0.045,0.0151877143332
0.046,0.0169523991926
0.047,0.0139262124765
0.048,0.0139566428194
0.049,0.0143022919686
0.05,0.0152590426908
0.051,0.0152086498514
0.052,0.0153741222957
0.053,0.0154850856887
0.054,0.0132130942094
0.055,0.014967641866
0.056,0.0165202660971
0.057,0.0140345893053
0.058,0.0161992018758
0.059,0.0159148618682
0.06,0.0142909874828
0.061,0.0132207366961
0.062,0.0142573744874
0.063,0.014520970555
0.064,0.0140457405744
0.065,0.0147860157793
0.066,0.0157155909205
0.067,0.0143843349137
0.068,0.0166760579602
0.069,0.0130959936815
0.07,0.014662533853
0.071,0.0133726692484
0.072,0.0151153811555
0.073,0.0160944183812
0.074,0.016073065493
0.075,0.0163990637821
0.076,0.0144795222869
0.077,0.0147774739849
0.078,0.0130948366723
0.079,0.0140144225855
0.08,0.0153409072204
0.081,0.0148728618699
0.082,0.0157390333794
0.083,0.0130267789456
0.084,0.0175338057316
0.085,0.0147911384882
0.086,0.0147199445541
0.087,0.015
0.088,0.0157181616629
0.089,0.0136329962172
0.09,0.0148989864749
0.091,0.0158388347699
0.092,0.0159148618682
0.093,0.0132493567597
0.094,0.0147709789175
0.095,0.0156463440077
0.096,0.0166275298068
0.097,0.0146941890528
0.098,0.0138866260783
0.099,0.0151370840366
0.1,0.0155375075676
0.101,0.0148157028353
0.102,0.0130465367516
0.103,0.0131901401804
0.104,0.0165447052777
0.105,0.0152881415721
0.106,0.0147832829421
0.107,0.0154971486462
0.108,0.0129490064359
0.109,0.0140313501802
0.11,0.0160252326288
0.111,0.0176452128169
0.112,0.016041612554
0.113,0.0149270955587
0.114,0.0143107644729
0.115,0.0149325080941
0.116,0.0137109408499
0.117,0.0122148278826
0.118,0.0157313301241
0.119,0.0165755082802
0.12,0.0149919170141
0.121,0.0152749216798
0.122,0.0172983329611
0.123,0.0152059929706
0.124,0.0141203342164
0.125,0.0139638783649
0.126,0.0139011662907
0.127,0.0139765315563
0.128,0.0169371983182
0.129,0.0149666295471
0.13,0.0145629944751
0.131,0.015080926478
0.132,0.0134149020108
0.133,0.017390058695
0.134,0.0158716442409
0.135,0.0150053862383
0.136,0.0159430805738
0.137,0.0157710897761
0.138,0.0145643816251
0.139,0.0146183778066
0.14,0.0164482660042
0.141,0.0150769072198
0.142,0.0136961986911
0.143,0.0146390925369
0.144,0.0128436597572
0.145,0.0168400076777
0.146,0.0138136954439
0.147,0.0152302198264
0.148,0.0150420286618
0.149,0.0152752523165
0.15,0.0135955280824
0.151,0.0154736661278
0.152,0.0188826787177
0.153,0.0154801926227
0.154,0.0172594579547
0.155,0.0144962551765
0.156,0.0157813340707
0.157,0.0162589524679
0.158,0.0132588830524
0.159,0.0122334200311
0.16,0.0145570976128
0.161,0.0146125032943
0.162,0.0153741222957
0.163,0.0152669842497
0.164,0.0144725445397
0.165,0.0142030726509
0.166,0.0146594334781
0.167,0.0134370962472
0.168,0.0141063779543
0.169,0.0149057645957
0.17,0.0148429488752
0.171,0.0169046643495
0.172,0.0151820601203
0.173,0.0148378440537
0.174,0.0153030003
0.175,0.0167630546142
0.176,0.0126853928563
0.177,0.0180190695844
0.178,0.015843617075
0.179,0.0176643794975
0.18,0.0166396751134
0.181,0.0175634491907
0.182,0.0148378440537
0.183,0.0162480768093
0.184,0.0141778031094
0.185,0.0171890850968
0.186,0.0148293321127
0.187,0.0159604941571
0.188,0.017387735141
0.189,0.0157233018868
0.19,0.0158690983622
0.191,0.015333003949
0.192,0.0166663636336
0.193,0.0162912258717
0.194,0.0178600055425
0.195,0.0146594334781
0.196,0.0167630546142
0.197,0.0161617455803
0.198,0.0151153811555
0.199,0.0138866260783
0.2,0.0148157028353
0.201,0.0162216341391
0.202,0.0168087879853
0.203,0.0144599761096
0.204,0.0159151792102
0.205,0.0169360055157
0.206,0.01490711985
0.207,0.0167271629333
0.208,0.0162443463358
0.209,0.0153596611915
0.21,0.0152669842497
0.211,0.0169598456254
0.212,0.0168582923276
0.213,0.0142626870689
0.214,0.0150567948351
0.215,0.0159452979042
0.216,0.0151943636546
0.217,0.0135452850644
0.218,0.0169762162802
0.219,0.0163842743033
0.22,0.0173496426767
0.221,0.0160100978237
0.222,0.0151287404591
0.223,0.0152434784863
0.224,0.0160176670138
0.225,0.0142740139676
0.226,0.0150969928105
0.227,0.0139880901722
0.228,0.015260697523
0.229,0.0168487028545
0.23,0.0153277328376
0.231,0.0147285197128
0.232,0.0159620762681
0.233,0.0165422629844
0.234,0.0150742271189
0.235,0.015678589918
0.236,0.0154720340739
0.237,0.014451241602
0.238,0.0158180947403
0.239,0.0161508044644
0.24,0.0161445490692
0.241,0.0156101495085
0.242,0.0143022919686
0.243,0.0153359681531
0.244,0.016414763003
0.245,0.0157133411759
0.246,0.0152434784863
0.247,0.0149625795864
0.248,0.0159227935217
0.249,0.0157874134754
0.25,0.0163234354673
0.251,0.0152484475116
0.252,0.0175418691056
0.253,0.0170856428594
0.254,0.0151127078776
0.255,0.0160110441681
0.256,0.0150752322126
0.257,0.0162912258717
0.258,0.0152103101663
0.259,0.0164789427924
0.26,0.0162169633098
0.261,0.0157233018868
0.262,0.0185494153029
0.263,0.0164565543726
0.264,0.0174263239863
0.265,0.0163605215891
0.266,0.0179404176612
0.267,0.0175361099311
0.268,0.0145241004868
0.269,0.0164531781339
0.27,0.0144613731413
0.271,0.0172574094759
0.272,0.0148745596658
0.273,0.017925491132
0.274,0.0153803626601
0.275,0.0175841411562
0.276,0.0174413881386
0.277,0.0148989864749
0.278,0.0176071037087
0.279,0.0145903662695
0.28,0.0173041712727
0.281,0.016540125682
0.282,0.0158334130779
0.283,0.0160290140972
0.284,0.0183333333333
0.285,0.0177465318848
0.286,0.0189566224669
0.287,0.0186782972425
0.288,0.0166896810798
0.289,0.0138808057287
0.29,0.0169300402429
0.291,0.0165376827124
0.292,0.0165812965096
0.293,0.017401671811
0.294,0.0168882243357
0.295,0.0178010895138
0.296,0.016508032939
0.297,0.016271372891
0.298,0.0168400076777
0.299,0.0162589524679


==> figures/best_beta/tables/kosarak_0.5_100_TOPK_SUM_RATIO_ALL.csv <==
beta,original_item_vec_avg,original_item_vec_std
0.001,0.183207664935,0.247874457315
0.002,0.150300441368,0.211789908425
0.003,0.0666117329932,0.103280339645
0.004,0.0662896372097,0.115008378606
0.005,0.0415637702824,0.0677342550861
0.006,0.0437249658731,0.0800815064011
0.007,0.052868682347,0.0890608209688
0.008,0.0352516264316,0.0560543139147
0.009,0.0364129763934,0.0624462046545
0.01,0.0344090118763,0.0600979115641
0.011,0.0345967016746,0.0773093119814
0.012,0.0242901673486,0.0485967095427
0.013,0.0344136521082,0.0612352889622
0.014,0.0239974960945,0.0470789413383
0.015,0.0334493603607,0.0676346408991
0.016,0.015811778243,0.0316157064548
0.017,0.0305519722654,0.0496852774768
0.018,0.0139783134364,0.0272107894007
0.019,0.0188109602884,0.0401738326612
0.02,0.0164478145266,0.0300049806096
0.021,0.0166301847389,0.0377054708284
0.022,0.0190660729596,0.0459719859312
0.023,0.0173278875814,0.0403800313988
0.024,0.0173601690379,0.0391711370803
0.025,0.0142360859007,0.030058810502
0.026,0.0151205292655,0.0330712923853
0.027,0.0223743005154,0.0463359912138
0.028,0.0203593692803,0.0419026820728
0.029,0.0135592550032,0.0307781357474
0.03,0.0125156668483,0.0261438469683
0.031,0.0214861176696,0.0518315816752
0.032,0.0206805066891,0.0458854260432
0.033,0.0191190959494,0.0401794546287
0.034,0.0224521078026,0.0496000112902
0.035,0.0170432139035,0.0358734949026
0.036,0.0157860082754,0.0410517027325
0.037,0.0130825970377,0.0281824869154
0.038,0.0164497828341,0.0351920183425
0.039,0.0132394490073,0.031015325721
0.04,0.017051366154,0.0452737526572
0.041,0.0163867727309,0.037742713327
0.042,0.026095138705,0.0536897981467
0.043,0.0167915071018,0.0374489209515
0.044,0.0149215179078,0.0380907112554
0.045,0.0136251735917,0.0390338760296
0.046,0.0189274725688,0.0387400646212
0.047,0.0161989403894,0.0360692450948
0.048,0.0172121153119,0.0325526291335
0.049,0.0180892434875,0.0429360604723
0.05,0.0203915415548,0.0439050226485
0.051,0.0149356690987,0.039030410102
0.052,0.0130098545788,0.0279301904983
0.053,0.0151783592929,0.0362814258726
0.054,0.0136244639092,0.0313950735805
0.055,0.0147108483466,0.0325628393329
0.056,0.0124209090669,0.0271871881698
0.057,0.0178214171875,0.0406317924401
0.058,0.018315783855,0.0364395976675
0.059,0.0205712428755,0.0409399950084
0.06,0.013341358205,0.0316940760095
0.061,0.0171287943373,0.0377254177592
0.062,0.0144948501008,0.0332718224933
0.063,0.015097309909,0.0308905733339
0.064,0.0160453820746,0.0344565394527
0.065,0.021950947593,0.0479634215725
0.066,0.0167286031477,0.039736092799
0.067,0.0205969218582,0.0415557047141
0.068,0.0101146531548,0.0218506243241
0.069,0.0175679240482,0.0372885650417
0.07,0.0209924030609,0.0454404973425
0.071,0.0245108452531,0.050979769445
0.072,0.012108654821,0.0291104501419
0.073,0.01616063573,0.0326153034032
0.074,0.0126203146926,0.0295090352063
0.075,0.0164325138926,0.0346538243361
0.076,0.0119861587645,0.0281372189332
0.077,0.0146219833564,0.0344086657809
0.078,0.0131079909343,0.0319168356571
0.079,0.0185240696107,0.0414235853046
0.08,0.0183622377321,0.0385712425631
0.081,0.0177880105506,0.038104453032
0.082,0.0176273159837,0.0347890007449
0.083,0.0176107081995,0.0490046247246
0.084,0.0132752879749,0.0291464388713
0.085,0.0152920753028,0.0314537962314
0.086,0.0157673745598,0.0387325174666
0.087,0.0133819829804,0.0319264874885
0.088,0.0170929705339,0.034809872635
0.089,0.0188228095603,0.041709946305
0.09,0.0268515207678,0.0507693444543
0.091,0.0189399860308,0.0415245525693
0.092,0.0191405774935,0.0447823056697
0.093,0.0151309773693,0.0343733902457
0.094,0.0174994336187,0.0388756304534
0.095,0.0131064593544,0.0302737423512
0.096,0.0215061768159,0.0460315664679
0.097,0.0185784543418,0.0369401666001
0.098,0.012381121353,0.0268601166819
0.099,0.0139322841557,0.0297729762304
0.1,0.018544993114,0.0364055812827
0.101,0.0162767507095,0.0347315278973
0.102,0.0269964355134,0.0450834119074
0.103,0.0160458369993,0.0396960561645
0.104,0.0211036078864,0.0410351974147
0.105,0.0118408254882,0.0278731901705
0.106,0.0290120461027,0.057654321958
0.107,0.01455850923,0.0327553240983
0.108,0.0149459140028,0.0348893269735
0.109,0.0142653284602,0.0329897851052
0.11,0.0100882857194,0.0225825493211
0.111,0.0200845159101,0.0407768866497
0.112,0.0191552867254,0.0456343365682
0.113,0.0189691527695,0.0474550309744
0.114,0.0166823737,0.0368647245291
0.115,0.0166704819685,0.0356870006633
0.116,0.0243911970251,0.0520571390971
0.117,0.0152362348127,0.0357265878747
0.118,0.0128788241349,0.0305253587168
0.119,0.0103696232829,0.0211882902412
0.12,0.0175877375351,0.0306045954724
0.121,0.010848337508,0.0298035004965
0.122,0.0182073328402,0.0385114276487
0.123,0.0139577993655,0.0285660387213
0.124,0.0163145549517,0.0333869133686
0.125,0.0126896725118,0.0313935802891
0.126,0.0177129570742,0.0384996835436
0.127,0.0132672054795,0.028794144827
0.128,0.0169241267493,0.0348389142243
0.129,0.0137096379436,0.0305351691324
0.13,0.0207384064716,0.042721527132
0.131,0.0134392398026,0.0312620096583
0.132,0.0129214627103,0.0262959617657
0.133,0.0148784699002,0.0321317163196
0.134,0.0203195057456,0.041256992068
0.135,0.011833871206,0.0259104329435
0.136,0.0218526201691,0.0492075149453
0.137,0.0232034947922,0.0466030897249
0.138,0.014989204637,0.0373940006178
0.139,0.0187168394016,0.0397077374672
0.14,0.0182060074929,0.0347600001285
0.141,0.0230613429559,0.0521884918727
0.142,0.0157947640594,0.03406347675
0.143,0.0172954575163,0.0374688919964
0.144,0.0119396290665,0.0263664227521
0.145,0.0170265757909,0.0401479365211
0.146,0.0172770330661,0.034586713842
0.147,0.0187494726665,0.0390468058194
0.148,0.0150224565994,0.0299123613554
0.149,0.0165041311712,0.0378613763451
0.15,0.0172346795768,0.0393472337698
0.151,0.0177386360569,0.0408072752026
0.152,0.0181271326491,0.0342534420937
0.153,0.0194310954374,0.0496127621237
0.154,0.010037179479,0.0191967401007
0.155,0.0223217536801,0.0409641577239
0.156,0.0215544139979,0.0429512774635
0.157,0.0169664438445,0.0344339714021
0.158,0.0150786003726,0.0308173645347
0.159,0.0238832311421,0.0480207416749
0.16,0.0175689370138,0.0403330546865
0.161,0.0159588220362,0.0365614195223
0.162,0.0189904978362,0.0378206214753
0.163,0.0141821591272,0.0289510423363
0.164,0.0149950974282,0.0351915331555
0.165,0.0128091114744,0.0282077436052
0.166,0.0155921193698,0.0351102232288
0.167,0.0135980813096,0.0278764168482
0.168,0.0132022240359,0.0258612034047
0.169,0.0196207899373,0.0429558243908
0.17,0.0145860746337,0.0315980997541
0.171,0.0191019361899,0.0382329045843
0.172,0.0230315696509,0.0466152970077
0.173,0.0150074622814,0.0287425408612
0.174,0.0186115607284,0.039817338136
0.175,0.0173711933797,0.0372000983647
0.176,0.0137787137095,0.028056066286
0.177,0.0175349056138,0.0373531435191
0.178,0.016935530195,0.0373627815214
0.179,0.0173355818745,0.0345848897315
0.18,0.01509752524,0.0266133297915
0.181,0.0160825403238,0.0335033263586
0.182,0.0195630357307,0.0376684479177
0.183,0.0136669205146,0.0267069993747
0.184,0.0181847473454,0.0385180892459
0.185,0.015107233333,0.0299444070314
0.186,0.0280479059968,0.049296845408
0.187,0.029200312139,0.0637016058927
0.188,0.0152630329102,0.031888545875
0.189,0.0213026586709,0.048500897557
0.19,0.0197199574554,0.0440367729098
0.191,0.0174656175497,0.0370776007212
0.192,0.0155597772567,0.0331341489498
0.193,0.0201043597253,0.0403676321964
0.194,0.0208236502612,0.043104655115
0.195,0.0181188712166,0.0366001829606
0.196,0.0135795355461,0.0296514759768
0.197,0.0233684656512,0.0468818745344
0.198,0.023657691609,0.0436893133605
0.199,0.0132789213068,0.0297867705965
0.2,0.0221094797511,0.0453442403847
0.201,0.0171122047501,0.0321943994494
0.202,0.0182897742937,0.0407723884558
0.203,0.0179586073117,0.0377442003915
0.204,0.0196981665625,0.0384261736091
0.205,0.0208881980099,0.0429821349434
0.206,0.0144946256713,0.0310635464265
0.207,0.0296073332648,0.0561942841902
0.208,0.0231592063566,0.0516933577774
0.209,0.0249193736961,0.0450996267473
0.21,0.0158228420116,0.0321698304336
0.211,0.0187310391178,0.0398821915857
0.212,0.0158092276319,0.0336086345903
0.213,0.0162770782552,0.0440165329501
0.214,0.0173522351512,0.0350074748586
0.215,0.0249300795906,0.0469125359282
0.216,0.019512439006,0.0369091957243
0.217,0.021238168546,0.0463209786915
0.218,0.0226364978805,0.0433990139152
0.219,0.0215606070394,0.0429674241045
0.22,0.0127611078205,0.0247392639855
0.221,0.0222997413905,0.0378837954554
0.222,0.0206809707122,0.0439395116496
0.223,0.0213818731919,0.046838015321
0.224,0.0191197116141,0.0394155094578
0.225,0.0223010424751,0.0439928901169
0.226,0.0200023140503,0.0431618345595
0.227,0.0188256058308,0.0377989237703
0.228,0.0144387305903,0.0310077374459
0.229,0.0250077898272,0.0488648185598
0.23,0.0166555937996,0.0303960111335
0.231,0.0175743566834,0.0449453824683
0.232,0.0183345752778,0.0350340630387
0.233,0.0233818374045,0.0520916897533
0.234,0.0184672070565,0.0404111659261
0.235,0.018165734526,0.0408357123882
0.236,0.0194736460607,0.0373061961714
0.237,0.020019758896,0.044227765381
0.238,0.018249819774,0.0424677816082
0.239,0.0219672308643,0.0505197480286
0.24,0.0155976269915,0.032059592394
0.241,0.0169854111715,0.0388892355165
0.242,0.0243306192526,0.0457243083442
0.243,0.0208674746736,0.0460968487751
0.244,0.0183627017553,0.0381820826864
0.245,0.00843123767722,0.0108865414712
0.246,0.0145672195215,0.0275046529781
0.247,0.0196792993189,0.0397157349269
0.248,0.017774987573,0.0394204525305
0.249,0.0169581460181,0.0358409188844
0.25,0.0253821321956,0.0491141451999
0.251,0.0214707685104,0.0413007934098
0.252,0.0214310323545,0.0391321030132
0.253,0.0335976203193,0.0586661602918
0.254,0.0191942919688,0.0387927731485
0.255,0.0188602983881,0.0404663116835
0.256,0.017963960259,0.0338827362633
0.257,0.0226006467816,0.0391405712408
0.258,0.0206072334846,0.0376847107987
0.259,0.0231747556827,0.0431697986303
0.26,0.0329928191653,0.0606013226193
0.261,0.0215355952796,0.0479269743926
0.262,0.0269815776728,0.0531836982511
0.263,0.0145089709634,0.0292721949047
0.264,0.0194182877908,0.0359487165906
0.265,0.0235403422671,0.0440405167435
0.266,0.023033167953,0.0425431953525
0.267,0.017486359083,0.0329804680515
0.268,0.015742147469,0.0348047465285
0.269,0.016381519867,0.0325840981087
0.27,0.0210018291006,0.038172672359
0.271,0.0264033228913,0.0492980074707
0.272,0.023459386901,0.0435737426519
0.273,0.0263900572871,0.0586489891093
0.274,0.020785682246,0.0369257451327
0.275,0.0202699341178,0.0428728355325
0.276,0.0238417905351,0.0460006111396
0.277,0.016928266564,0.0401813182477
0.278,0.0151298582546,0.0291211965557
0.279,0.0194242927968,0.0430360097878
0.28,0.016477921443,0.0318769371995
0.281,0.0154534492239,0.0273869291245
0.282,0.0189659925593,0.0330223201983
0.283,0.0170089975006,0.0304437119737
0.284,0.0224062817215,0.044882525132
0.285,0.0203667511917,0.0443072440976
0.286,0.0226721427469,0.0487466145886
0.287,0.0244278912512,0.0482350031707
0.288,0.0243727301153,0.0447363019492
0.289,0.0202193737871,0.0440729329904
0.29,0.023641150547,0.044444289494
0.291,0.0285303020791,0.0483513207597
0.292,0.0168419006269,0.030795335858
0.293,0.022100150762,0.0470407232698
0.294,0.0181912982611,0.0355980229322
0.295,0.0186962707396,0.0341670263638
0.296,0.023775289643,0.0472363026609
0.297,0.0188049006915,0.0366834381675
0.298,0.0218124108916,0.0461103134001
0.299,0.0287338596509,0.0526230101439


==> figures/best_beta/tables/kosarak_0.5_100_TOPK_SUM_RATIO_avg.csv <==
beta,original_item_vec
0.001,0.183207664935
0.002,0.150300441368
0.003,0.0666117329932
0.004,0.0662896372097
0.005,0.0415637702824
0.006,0.0437249658731
0.007,0.052868682347
0.008,0.0352516264316
0.009,0.0364129763934
0.01,0.0344090118763
0.011,0.0345967016746
0.012,0.0242901673486
0.013,0.0344136521082
0.014,0.0239974960945
0.015,0.0334493603607
0.016,0.015811778243
0.017,0.0305519722654
0.018,0.0139783134364
0.019,0.0188109602884
0.02,0.0164478145266
0.021,0.0166301847389
0.022,0.0190660729596
0.023,0.0173278875814
0.024,0.0173601690379
0.025,0.0142360859007
0.026,0.0151205292655
0.027,0.0223743005154
0.028,0.0203593692803
0.029,0.0135592550032
0.03,0.0125156668483
0.031,0.0214861176696
0.032,0.0206805066891
0.033,0.0191190959494
0.034,0.0224521078026
0.035,0.0170432139035
0.036,0.0157860082754
0.037,0.0130825970377
0.038,0.0164497828341
0.039,0.0132394490073
0.04,0.017051366154
0.041,0.0163867727309
0.042,0.026095138705
0.043,0.0167915071018
0.044,0.0149215179078
0.045,0.0136251735917
0.046,0.0189274725688
0.047,0.0161989403894
0.048,0.0172121153119
0.049,0.0180892434875
0.05,0.0203915415548
0.051,0.0149356690987
0.052,0.0130098545788
0.053,0.0151783592929
0.054,0.0136244639092
0.055,0.0147108483466
0.056,0.0124209090669
0.057,0.0178214171875
0.058,0.018315783855
0.059,0.0205712428755
0.06,0.013341358205
0.061,0.0171287943373
0.062,0.0144948501008
0.063,0.015097309909
0.064,0.0160453820746
0.065,0.021950947593
0.066,0.0167286031477
0.067,0.0205969218582
0.068,0.0101146531548
0.069,0.0175679240482
0.07,0.0209924030609
0.071,0.0245108452531
0.072,0.012108654821
0.073,0.01616063573
0.074,0.0126203146926
0.075,0.0164325138926
0.076,0.0119861587645
0.077,0.0146219833564
0.078,0.0131079909343
0.079,0.0185240696107
0.08,0.0183622377321
0.081,0.0177880105506
0.082,0.0176273159837
0.083,0.0176107081995
0.084,0.0132752879749
0.085,0.0152920753028
0.086,0.0157673745598
0.087,0.0133819829804
0.088,0.0170929705339
0.089,0.0188228095603
0.09,0.0268515207678
0.091,0.0189399860308
0.092,0.0191405774935
0.093,0.0151309773693
0.094,0.0174994336187
0.095,0.0131064593544
0.096,0.0215061768159
0.097,0.0185784543418
0.098,0.012381121353
0.099,0.0139322841557
0.1,0.018544993114
0.101,0.0162767507095
0.102,0.0269964355134
0.103,0.0160458369993
0.104,0.0211036078864
0.105,0.0118408254882
0.106,0.0290120461027
0.107,0.01455850923
0.108,0.0149459140028
0.109,0.0142653284602
0.11,0.0100882857194
0.111,0.0200845159101
0.112,0.0191552867254
0.113,0.0189691527695
0.114,0.0166823737
0.115,0.0166704819685
0.116,0.0243911970251
0.117,0.0152362348127
0.118,0.0128788241349
0.119,0.0103696232829
0.12,0.0175877375351
0.121,0.010848337508
0.122,0.0182073328402
0.123,0.0139577993655
0.124,0.0163145549517
0.125,0.0126896725118
0.126,0.0177129570742
0.127,0.0132672054795
0.128,0.0169241267493
0.129,0.0137096379436
0.13,0.0207384064716
0.131,0.0134392398026
0.132,0.0129214627103
0.133,0.0148784699002
0.134,0.0203195057456
0.135,0.011833871206
0.136,0.0218526201691
0.137,0.0232034947922
0.138,0.014989204637
0.139,0.0187168394016
0.14,0.0182060074929
0.141,0.0230613429559
0.142,0.0157947640594
0.143,0.0172954575163
0.144,0.0119396290665
0.145,0.0170265757909
0.146,0.0172770330661
0.147,0.0187494726665
0.148,0.0150224565994
0.149,0.0165041311712
0.15,0.0172346795768
0.151,0.0177386360569
0.152,0.0181271326491
0.153,0.0194310954374
0.154,0.010037179479
0.155,0.0223217536801
0.156,0.0215544139979
0.157,0.0169664438445
0.158,0.0150786003726
0.159,0.0238832311421
0.16,0.0175689370138
0.161,0.0159588220362
0.162,0.0189904978362
0.163,0.0141821591272
0.164,0.0149950974282
0.165,0.0128091114744
0.166,0.0155921193698
0.167,0.0135980813096
0.168,0.0132022240359
0.169,0.0196207899373
0.17,0.0145860746337
0.171,0.0191019361899
0.172,0.0230315696509
0.173,0.0150074622814
0.174,0.0186115607284
0.175,0.0173711933797
0.176,0.0137787137095
0.177,0.0175349056138
0.178,0.016935530195
0.179,0.0173355818745
0.18,0.01509752524
0.181,0.0160825403238
0.182,0.0195630357307
0.183,0.0136669205146
0.184,0.0181847473454
0.185,0.015107233333
0.186,0.0280479059968
0.187,0.029200312139
0.188,0.0152630329102
0.189,0.0213026586709
0.19,0.0197199574554
0.191,0.0174656175497
0.192,0.0155597772567
0.193,0.0201043597253
0.194,0.0208236502612
0.195,0.0181188712166
0.196,0.0135795355461
0.197,0.0233684656512
0.198,0.023657691609
0.199,0.0132789213068
0.2,0.0221094797511
0.201,0.0171122047501
0.202,0.0182897742937
0.203,0.0179586073117
0.204,0.0196981665625
0.205,0.0208881980099
0.206,0.0144946256713
0.207,0.0296073332648
0.208,0.0231592063566
0.209,0.0249193736961
0.21,0.0158228420116
0.211,0.0187310391178
0.212,0.0158092276319
0.213,0.0162770782552
0.214,0.0173522351512
0.215,0.0249300795906
0.216,0.019512439006
0.217,0.021238168546
0.218,0.0226364978805
0.219,0.0215606070394
0.22,0.0127611078205
0.221,0.0222997413905
0.222,0.0206809707122
0.223,0.0213818731919
0.224,0.0191197116141
0.225,0.0223010424751
0.226,0.0200023140503
0.227,0.0188256058308
0.228,0.0144387305903
0.229,0.0250077898272
0.23,0.0166555937996
0.231,0.0175743566834
0.232,0.0183345752778
0.233,0.0233818374045
0.234,0.0184672070565
0.235,0.018165734526
0.236,0.0194736460607
0.237,0.020019758896
0.238,0.018249819774
0.239,0.0219672308643
0.24,0.0155976269915
0.241,0.0169854111715
0.242,0.0243306192526
0.243,0.0208674746736
0.244,0.0183627017553
0.245,0.00843123767722
0.246,0.0145672195215
0.247,0.0196792993189
0.248,0.017774987573
0.249,0.0169581460181
0.25,0.0253821321956
0.251,0.0214707685104
0.252,0.0214310323545
0.253,0.0335976203193
0.254,0.0191942919688
0.255,0.0188602983881
0.256,0.017963960259
0.257,0.0226006467816
0.258,0.0206072334846
0.259,0.0231747556827
0.26,0.0329928191653
0.261,0.0215355952796
0.262,0.0269815776728
0.263,0.0145089709634
0.264,0.0194182877908
0.265,0.0235403422671
0.266,0.023033167953
0.267,0.017486359083
0.268,0.015742147469
0.269,0.016381519867
0.27,0.0210018291006
0.271,0.0264033228913
0.272,0.023459386901
0.273,0.0263900572871
0.274,0.020785682246
0.275,0.0202699341178
0.276,0.0238417905351
0.277,0.016928266564
0.278,0.0151298582546
0.279,0.0194242927968
0.28,0.016477921443
0.281,0.0154534492239
0.282,0.0189659925593
0.283,0.0170089975006
0.284,0.0224062817215
0.285,0.0203667511917
0.286,0.0226721427469
0.287,0.0244278912512
0.288,0.0243727301153
0.289,0.0202193737871
0.29,0.023641150547
0.291,0.0285303020791
0.292,0.0168419006269
0.293,0.022100150762
0.294,0.0181912982611
0.295,0.0186962707396
0.296,0.023775289643
0.297,0.0188049006915
0.298,0.0218124108916
0.299,0.0287338596509


==> figures/best_beta/tables/kosarak_0.5_100_TOPK_SUM_RATIO_median.csv <==
beta,original_item_vec
0.001,0.0694475910069
0.002,0.0497011296386
0.003,0.024578823134
0.004,0.0179699804292
0.005,0.0138306206174
0.006,0.0119431380524
0.007,0.0125084578084
0.008,0.0113741788989
0.009,0.0102758390404
0.01,0.0103304300039
0.011,0.00723057312323
0.012,0.00616301650254
0.013,0.00820911614501
0.014,0.00620289823426
0.015,0.00820305048238
0.016,0.00460247315262
0.017,0.00838547528561
0.018,0.00598741556977
0.019,0.0049096989642
0.02,0.00606581425909
0.021,0.00511305030345
0.022,0.00508954586081
0.023,0.00508408676445
0.024,0.0042629476876
0.025,0.00415255262796
0.026,0.00439563405736
0.027,0.00433634220528
0.028,0.00596846037409
0.029,0.00417287259773
0.03,0.0028269020629
0.031,0.00428266109111
0.032,0.00499188869266
0.033,0.00614375802374
0.034,0.0037158249195
0.035,0.00544787487993
0.036,0.00384153577725
0.037,0.00446417604494
0.038,0.00424732860636
0.039,0.00405064949599
0.04,0.00387792975296
0.041,0.00418151616696
0.042,0.00478444303114
0.043,0.00382940445201
0.044,0.00296064992361
0.045,0.00406884648384
0.046,0.00479566450698
0.047,0.0046130880622
0.048,0.00577572394442
0.049,0.00492455983761
0.05,0.00412844161906
0.051,0.00270149448828
0.052,0.00449723390621
0.053,0.00321010029877
0.054,0.00430904672349
0.055,0.00412328580584
0.056,0.00255607022703
0.057,0.00420623374213
0.058,0.00451330791214
0.059,0.00439047824414
0.06,0.00357767945338
0.061,0.00424035309436
0.062,0.00328394974114
0.063,0.00515369024299
0.064,0.00424732860636
0.065,0.00385730650006
0.066,0.00436833857558
0.067,0.00398210750841
0.068,0.00390113091247
0.069,0.00547805155146
0.07,0.00401880476725
0.071,0.00406353902905
0.072,0.00401425552028
0.073,0.00434058816911
0.074,0.00391129089735
0.075,0.00420684030839
0.076,0.00362741788685
0.077,0.00367078737457
0.078,0.0041072117999
0.079,0.00298096989339
0.08,0.00422503729624
0.081,0.00389931121368
0.082,0.00467131842333
0.083,0.00381590835269
0.084,0.00393494698156
0.085,0.00431905506682
0.086,0.00272712191284
0.087,0.00371567327793
0.088,0.00537902960923
0.089,0.00420926657344
0.09,0.00574827682107
0.091,0.00406080948087
0.092,0.00523254385701
0.093,0.00419925823012
0.094,0.00396906633378
0.095,0.00317097677488
0.096,0.00535203741058
0.097,0.00446887693347
0.098,0.00388263064148
0.099,0.00425688202499
0.1,0.00426795185926
0.101,0.00340859910792
0.102,0.00772219507839
0.103,0.00406429723688
0.104,0.00449283630081
0.105,0.00438137975021
0.106,0.00568428408045
0.107,0.00435969500635
0.108,0.00405504710139
0.109,0.00392569684607
0.11,0.00404685845686
0.111,0.0041760570706
0.112,0.00319630091631
0.113,0.00405944470679
0.114,0.00427128797371
0.115,0.00519690808913
0.116,0.00482311163033
0.117,0.00458958361956
0.118,0.00270558881056
0.119,0.0047359177302
0.12,0.00524785965512
0.121,0.00253741831448
0.122,0.00547137932258
0.123,0.00405853485739
0.124,0.00513534161357
0.125,0.00346576797809
0.126,0.00454757890593
0.127,0.00312169326611
0.128,0.0032625682804
0.129,0.00445416770162
0.13,0.00447615572861
0.131,0.00441034328921
0.132,0.0028887718216
0.133,0.0046293137097
0.134,0.00362756952841
0.135,0.00385503187658
0.136,0.00430131300366
0.137,0.00498263855717
0.138,0.00342679609578
0.139,0.004502541361
0.14,0.00544393219924
0.141,0.00471741745922
0.142,0.00508757452045
0.143,0.004502541361
0.144,0.00378345705768
0.145,0.00458124333346
0.146,0.00451891865007
0.147,0.0043248174463
0.148,0.00563469728856
0.149,0.00433118639205
0.15,0.00477488961253
0.151,0.00392281565632
0.152,0.00433679712997
0.153,0.00395420546037
0.154,0.00448267631592
0.155,0.00654515324745
0.156,0.00403851817075
0.157,0.00374554666632
0.158,0.0045055741923
0.159,0.00490878911481
0.16,0.00350959239051
0.161,0.00430980493132
0.162,0.00515308367673
0.163,0.00347486647202
0.164,0.00464933039634
0.165,0.0041721143899
0.166,0.00357055229981
0.167,0.00460368628514
0.168,0.00502631132802
0.169,0.00445977843954
0.17,0.00452907863494
0.171,0.00488786257877
0.172,0.00601926029851
0.173,0.0049096989642
0.174,0.00447979512618
0.175,0.00482023044059
0.176,0.00471999536584
0.177,0.00570915329719
0.178,0.00427993154293
0.179,0.00439639226519
0.18,0.00486450977769
0.181,0.00459398122495
0.182,0.00463310474883
0.183,0.00496792932532
0.184,0.00518887108617
0.185,0.00394389383392
0.186,0.00557479887021
0.187,0.00444279458421
0.188,0.00450011509595
0.189,0.00419531554942
0.19,0.00395147591219
0.191,0.00399651345712
0.192,0.00492562132857
0.193,0.00616544276759
0.194,0.00550413390072
0.195,0.00426582887734
0.196,0.00288331272524
0.197,0.00548836317791
0.198,0.00661111732841
0.199,0.00465494113426
0.2,0.00559329914119
0.201,0.005551142786
0.202,0.00446235634616
0.203,0.0058266755104
0.204,0.00500022897877
0.205,0.0052260232697
0.206,0.00449253301767
0.207,0.00654090728361
0.208,0.00572340760434
0.209,0.00772992879822
0.21,0.00470195001955
0.211,0.00486890738309
0.212,0.00418015139287
0.213,0.00283600055683
0.214,0.00511699298415
0.215,0.00739889526087
0.216,0.00619652928851
0.217,0.00404549368276
0.218,0.00582546237788
0.219,0.00539737823865
0.22,0.0045227096892
0.221,0.00650496823261
0.222,0.00553218759032
0.223,0.00476488126921
0.224,0.00472151178148
0.225,0.00650572644043
0.226,0.00467753572751
0.227,0.00472621267002
0.228,0.00407066618263
0.229,0.00635954397135
0.23,0.005905680766
0.231,0.00565183278545
0.232,0.00593691892847
0.233,0.00402350565578
0.234,0.00597331290418
0.235,0.00456319798717
0.236,0.00539737823864
0.237,0.00474198339282
0.238,0.00472484789592
0.239,0.00616119680376
0.24,0.00481264836232
0.241,0.00511987417389
0.242,0.00600652240701
0.243,0.00473000370916
0.244,0.00476063530538
0.245,0.00506300858685
0.246,0.00470376971833
0.247,0.00423959488653
0.248,0.00498976571075
0.249,0.00468041691725
0.25,0.00600242808474
0.251,0.00540268569343
0.252,0.00659201049117
0.253,0.0065014804766
0.254,0.00560452061703
0.255,0.00470104017015
0.256,0.00592706222672
0.257,0.00537963617549
0.258,0.00523345370641
0.259,0.00553794996981
0.26,0.00731443090891
0.261,0.00570460405022
0.262,0.00675229562584
0.263,0.0043945725664
0.264,0.00491515806055
0.265,0.00684949786928
0.266,0.00516703470075
0.267,0.00577572394441
0.268,0.00444173309325
0.269,0.00565274263485
0.27,0.00649086556703
0.271,0.0065686576901
0.272,0.00611949537326
0.273,0.00608310139755
0.274,0.00750822882955
0.275,0.00526817962489
0.276,0.00733277953834
0.277,0.00551687179222
0.278,0.00553173266563
0.279,0.00560209435199
0.28,0.00469800733885
0.281,0.00659079735864
0.282,0.00606854380728
0.283,0.00584472085669
0.284,0.00467708080281
0.285,0.00556994634011
0.286,0.00543407549748
0.287,0.00631935895651
0.288,0.006892867357
0.289,0.00522465849562
0.29,0.00584805697113
0.291,0.00779437646353
0.292,0.00691728164904
0.293,0.00623853400214
0.294,0.00536356216956
0.295,0.00630480136623
0.296,0.00682462865255
0.297,0.00636060546231
0.298,0.00558996302676
0.299,0.00686542023365


==> figures/best_beta/tables/kosarak_0.5_100_TOPK_SUM_RATIO_std.csv <==
beta,original_item_vec
0.001,0.247874457315
0.002,0.211789908425
0.003,0.103280339645
0.004,0.115008378606
0.005,0.0677342550861
0.006,0.0800815064011
0.007,0.0890608209688
0.008,0.0560543139147
0.009,0.0624462046545
0.01,0.0600979115641
0.011,0.0773093119814
0.012,0.0485967095427
0.013,0.0612352889622
0.014,0.0470789413383
0.015,0.0676346408991
0.016,0.0316157064548
0.017,0.0496852774768
0.018,0.0272107894007
0.019,0.0401738326612
0.02,0.0300049806096
0.021,0.0377054708284
0.022,0.0459719859312
0.023,0.0403800313988
0.024,0.0391711370803
0.025,0.030058810502
0.026,0.0330712923853
0.027,0.0463359912138
0.028,0.0419026820728
0.029,0.0307781357474
0.03,0.0261438469683
0.031,0.0518315816752
0.032,0.0458854260432
0.033,0.0401794546287
0.034,0.0496000112902
0.035,0.0358734949026
0.036,0.0410517027325
0.037,0.0281824869154
0.038,0.0351920183425
0.039,0.031015325721
0.04,0.0452737526572
0.041,0.037742713327
0.042,0.0536897981467
0.043,0.0374489209515
0.044,0.0380907112554
0.045,0.0390338760296
0.046,0.0387400646212
0.047,0.0360692450948
0.048,0.0325526291335
0.049,0.0429360604723
0.05,0.0439050226485
0.051,0.039030410102
0.052,0.0279301904983
0.053,0.0362814258726
0.054,0.0313950735805
0.055,0.0325628393329
0.056,0.0271871881698
0.057,0.0406317924401
0.058,0.0364395976675
0.059,0.0409399950084
0.06,0.0316940760095
0.061,0.0377254177592
0.062,0.0332718224933
0.063,0.0308905733339
0.064,0.0344565394527
0.065,0.0479634215725
0.066,0.039736092799
0.067,0.0415557047141
0.068,0.0218506243241
0.069,0.0372885650417
0.07,0.0454404973425
0.071,0.050979769445
0.072,0.0291104501419
0.073,0.0326153034032
0.074,0.0295090352063
0.075,0.0346538243361
0.076,0.0281372189332
0.077,0.0344086657809
0.078,0.0319168356571
0.079,0.0414235853046
0.08,0.0385712425631
0.081,0.038104453032
0.082,0.0347890007449
0.083,0.0490046247246
0.084,0.0291464388713
0.085,0.0314537962314
0.086,0.0387325174666
0.087,0.0319264874885
0.088,0.034809872635
0.089,0.041709946305
0.09,0.0507693444543
0.091,0.0415245525693
0.092,0.0447823056697
0.093,0.0343733902457
0.094,0.0388756304534
0.095,0.0302737423512
0.096,0.0460315664679
0.097,0.0369401666001
0.098,0.0268601166819
0.099,0.0297729762304
0.1,0.0364055812827
0.101,0.0347315278973
0.102,0.0450834119074
0.103,0.0396960561645
0.104,0.0410351974147
0.105,0.0278731901705
0.106,0.057654321958
0.107,0.0327553240983
0.108,0.0348893269735
0.109,0.0329897851052
0.11,0.0225825493211
0.111,0.0407768866497
0.112,0.0456343365682
0.113,0.0474550309744
0.114,0.0368647245291
0.115,0.0356870006633
0.116,0.0520571390971
0.117,0.0357265878747
0.118,0.0305253587168
0.119,0.0211882902412
0.12,0.0306045954724
0.121,0.0298035004965
0.122,0.0385114276487
0.123,0.0285660387213
0.124,0.0333869133686
0.125,0.0313935802891
0.126,0.0384996835436
0.127,0.028794144827
0.128,0.0348389142243
0.129,0.0305351691324
0.13,0.042721527132
0.131,0.0312620096583
0.132,0.0262959617657
0.133,0.0321317163196
0.134,0.041256992068
0.135,0.0259104329435
0.136,0.0492075149453
0.137,0.0466030897249
0.138,0.0373940006178
0.139,0.0397077374672
0.14,0.0347600001285
0.141,0.0521884918727
0.142,0.03406347675
0.143,0.0374688919964
0.144,0.0263664227521
0.145,0.0401479365211
0.146,0.034586713842
0.147,0.0390468058194
0.148,0.0299123613554
0.149,0.0378613763451
0.15,0.0393472337698
0.151,0.0408072752026
0.152,0.0342534420937
0.153,0.0496127621237
0.154,0.0191967401007
0.155,0.0409641577239
0.156,0.0429512774635
0.157,0.0344339714021
0.158,0.0308173645347
0.159,0.0480207416749
0.16,0.0403330546865
0.161,0.0365614195223
0.162,0.0378206214753
0.163,0.0289510423363
0.164,0.0351915331555
0.165,0.0282077436052
0.166,0.0351102232288
0.167,0.0278764168482
0.168,0.0258612034047
0.169,0.0429558243908
0.17,0.0315980997541
0.171,0.0382329045843
0.172,0.0466152970077
0.173,0.0287425408612
0.174,0.039817338136
0.175,0.0372000983647
0.176,0.028056066286
0.177,0.0373531435191
0.178,0.0373627815214
0.179,0.0345848897315
0.18,0.0266133297915
0.181,0.0335033263586
0.182,0.0376684479177
0.183,0.0267069993747
0.184,0.0385180892459
0.185,0.0299444070314
0.186,0.049296845408
0.187,0.0637016058927
0.188,0.031888545875
0.189,0.048500897557
0.19,0.0440367729098
0.191,0.0370776007212
0.192,0.0331341489498
0.193,0.0403676321964
0.194,0.043104655115
0.195,0.0366001829606
0.196,0.0296514759768
0.197,0.0468818745344
0.198,0.0436893133605
0.199,0.0297867705965
0.2,0.0453442403847
0.201,0.0321943994494
0.202,0.0407723884558
0.203,0.0377442003915
0.204,0.0384261736091
0.205,0.0429821349434
0.206,0.0310635464265
0.207,0.0561942841902
0.208,0.0516933577774
0.209,0.0450996267473
0.21,0.0321698304336
0.211,0.0398821915857
0.212,0.0336086345903
0.213,0.0440165329501
0.214,0.0350074748586
0.215,0.0469125359282
0.216,0.0369091957243
0.217,0.0463209786915
0.218,0.0433990139152
0.219,0.0429674241045
0.22,0.0247392639855
0.221,0.0378837954554
0.222,0.0439395116496
0.223,0.046838015321
0.224,0.0394155094578
0.225,0.0439928901169
0.226,0.0431618345595
0.227,0.0377989237703
0.228,0.0310077374459
0.229,0.0488648185598
0.23,0.0303960111335
0.231,0.0449453824683
0.232,0.0350340630387
0.233,0.0520916897533
0.234,0.0404111659261
0.235,0.0408357123882
0.236,0.0373061961714
0.237,0.044227765381
0.238,0.0424677816082
0.239,0.0505197480286
0.24,0.032059592394
0.241,0.0388892355165
0.242,0.0457243083442
0.243,0.0460968487751
0.244,0.0381820826864
0.245,0.0108865414712
0.246,0.0275046529781
0.247,0.0397157349269
0.248,0.0394204525305
0.249,0.0358409188844
0.25,0.0491141451999
0.251,0.0413007934098
0.252,0.0391321030132
0.253,0.0586661602918
0.254,0.0387927731485
0.255,0.0404663116835
0.256,0.0338827362633
0.257,0.0391405712408
0.258,0.0376847107987
0.259,0.0431697986303
0.26,0.0606013226193
0.261,0.0479269743926
0.262,0.0531836982511
0.263,0.0292721949047
0.264,0.0359487165906
0.265,0.0440405167435
0.266,0.0425431953525
0.267,0.0329804680515
0.268,0.0348047465285
0.269,0.0325840981087
0.27,0.038172672359
0.271,0.0492980074707
0.272,0.0435737426519
0.273,0.0586489891093
0.274,0.0369257451327
0.275,0.0428728355325
0.276,0.0460006111396
0.277,0.0401813182477
0.278,0.0291211965557
0.279,0.0430360097878
0.28,0.0318769371995
0.281,0.0273869291245
0.282,0.0330223201983
0.283,0.0304437119737
0.284,0.044882525132
0.285,0.0443072440976
0.286,0.0487466145886
0.287,0.0482350031707
0.288,0.0447363019492
0.289,0.0440729329904
0.29,0.044444289494
0.291,0.0483513207597
0.292,0.030795335858
0.293,0.0470407232698
0.294,0.0355980229322
0.295,0.0341670263638
0.296,0.0472363026609
0.297,0.0366834381675
0.298,0.0461103134001
0.299,0.0526230101439


==> figures/best_beta/tables/kosarak_0.5_200_FNR_ALL.csv <==
beta,original_item_vec_avg,original_item_vec_std
0.001,0.44965,0.29406353244
0.002,0.3184,0.241341871605
0.003,0.23135,0.169613129316
0.004,0.16935,0.119063379693
0.005,0.1786,0.120185210606
0.006,0.1502,0.0953433984939
0.007,0.1537,0.0879038156628
0.008,0.1379,0.0747729897757
0.009,0.13015,0.062155941881
0.01,0.11635,0.038859075874
0.011,0.11795,0.0510747867189
0.012,0.1168,0.0431553454207
0.013,0.1193,0.0535036107533
0.014,0.1137,0.0456525083117
0.015,0.1081,0.0338578430405
0.016,0.11375,0.0426956281915
0.017,0.1036,0.025386706137
0.018,0.10875,0.0332147511954
0.019,0.10335,0.0290771787358
0.02,0.10625,0.0319514704614
0.021,0.103,0.0269773567604
0.022,0.10615,0.0279416328887
0.023,0.10205,0.0265631988916
0.024,0.1037,0.0257672174468
0.025,0.1028,0.0257348562903
0.026,0.10005,0.0248885901407
0.027,0.0968,0.0194951431403
0.028,0.09965,0.0188863560393
0.029,0.10005,0.0248072875412
0.03,0.0988,0.025357245493
0.031,0.1013,0.0232858824877
0.032,0.1009,0.0233049611053
0.033,0.0973,0.022274912282
0.034,0.0955,0.0220250087424
0.035,0.0993,0.0207074377893
0.036,0.09795,0.0188172363496
0.037,0.10145,0.0226222269354
0.038,0.10445,0.0232997052047
0.039,0.0988,0.0203146958798
0.04,0.09645,0.0180668651448
0.041,0.10105,0.0192050998067
0.042,0.0998,0.0211526438876
0.043,0.0956,0.0180666554847
0.044,0.10135,0.020286520877
0.045,0.10055,0.0214957712543
0.046,0.0971,0.0209759361886
0.047,0.1052,0.0214725570687
0.048,0.09825,0.0184414854022
0.049,0.10235,0.0213845856881
0.05,0.09835,0.0183272028318
0.051,0.1024,0.0229567005689
0.052,0.10225,0.0183728912072
0.053,0.1,0.019042748295
0.054,0.1018,0.0218756818076
0.055,0.10175,0.0191271001356
0.056,0.10255,0.0172547021845
0.057,0.0986,0.0200388511536
0.058,0.10355,0.0193883100258
0.059,0.1017,0.019335161878
0.06,0.1028,0.0224993827076
0.061,0.10435,0.0204205160255
0.062,0.09895,0.0178701121734
0.063,0.10165,0.0180635102912
0.064,0.1015,0.0208469652371
0.065,0.09975,0.0215717618448
0.066,0.1049,0.0192797061883
0.067,0.1046,0.0197033556082
0.068,0.1044,0.0189667438886
0.069,0.10265,0.0195201915664
0.07,0.10295,0.0225641062063
0.071,0.10325,0.0225448486804
0.072,0.1014,0.0196700048528
0.073,0.1027,0.0196872003745
0.074,0.10875,0.0199288507172
0.075,0.1042,0.0191975377209
0.076,0.1037,0.0189712701449
0.077,0.10535,0.019761903458
0.078,0.10695,0.0195775458889
0.079,0.1043,0.0186680194315
0.08,0.10295,0.0196187783678
0.081,0.10675,0.0215131507819
0.082,0.10495,0.0206766227241
0.083,0.10725,0.0194153823219
0.084,0.10605,0.0176139149538
0.085,0.10585,0.0194112198109
0.086,0.10425,0.0180819542834
0.087,0.10995,0.0172547021845
0.088,0.10805,0.0201370932672
0.089,0.1094,0.0172222548061
0.09,0.1088,0.0207816935758
0.091,0.1047,0.0173178835574
0.092,0.11035,0.0177134172738
0.093,0.10935,0.0203213451992
0.094,0.10665,0.0173067249147
0.095,0.10825,0.019583736295
0.096,0.10695,0.0192261264792
0.097,0.10975,0.0186592923746
0.098,0.1123,0.0196743693185
0.099,0.1111,0.0192875633767
0.1,0.1072,0.0216412438262
0.101,0.10945,0.0197189213342
0.102,0.1103,0.0222567660805
0.103,0.11075,0.0191271001356
0.104,0.11375,0.0171501833191
0.105,0.1107,0.0194497539648
0.106,0.1123,0.0191012718388
0.107,0.1117,0.0190854008408
0.108,0.1116,0.0190146142626
0.109,0.11355,0.01796875796
0.11,0.1101,0.0195786422492
0.111,0.11505,0.0202571224536
0.112,0.11435,0.0187036295295
0.113,0.1137,0.0175611485784
0.114,0.1163,0.0198812128972
0.115,0.1168,0.0212788129083
0.116,0.1123,0.0184421015915
0.117,0.11485,0.0177305164088
0.118,0.1155,0.020094473837
0.119,0.11165,0.0180774847406
0.12,0.11175,0.0179135832442
0.121,0.1153,0.0207293769976
0.122,0.1145,0.0194300090717
0.123,0.11955,0.0175392057224
0.124,0.1159,0.0203179275965
0.125,0.11555,0.0205344622869
0.126,0.113,0.0187891006445
0.127,0.1161,0.0187026168968
0.128,0.11845,0.0213164587618
0.129,0.1163,0.0197025866117
0.13,0.1178,0.0203668377714
0.131,0.1159,0.0210864023398
0.132,0.12045,0.0191234030825
0.133,0.1189,0.0203948399099
0.134,0.1185,0.0196625573519
0.135,0.11915,0.0205610080129
0.136,0.11755,0.0184704924382
0.137,0.12205,0.0209869488064
0.138,0.1217,0.021168157905
0.139,0.11725,0.0170023022802
0.14,0.12195,0.0167255777029
0.141,0.11955,0.021836109007
0.142,0.12285,0.0209044845607
0.143,0.1202,0.0191210920613
0.144,0.1247,0.0207171914168
0.145,0.1235,0.020701095467
0.146,0.1234,0.0207544567442
0.147,0.1231,0.0232984587863
0.148,0.12015,0.0196748185468
0.149,0.1201,0.0172910322994
0.15,0.12245,0.020031477754
0.151,0.12695,0.0199354387253
0.152,0.1238,0.0210713075057
0.153,0.1244,0.0196854045301
0.154,0.12575,0.0197762100729
0.155,0.12755,0.0225349896289
0.156,0.1251,0.0201506949024
0.157,0.1286,0.0203638618314
0.158,0.1293,0.0193194830221
0.159,0.12715,0.0229652240388
0.16,0.1299,0.0220075744537
0.161,0.1282,0.0202449644568
0.162,0.13085,0.0193460642514
0.163,0.132,0.0211057941204
0.164,0.12675,0.0186322057446
0.165,0.12875,0.0188344059764
0.166,0.12835,0.0222253722515
0.167,0.12515,0.0223092928049
0.168,0.1265,0.0191419471688
0.169,0.13065,0.019196682689
0.17,0.12815,0.0194579967202
0.171,0.1333,0.0175553957287
0.172,0.1283,0.0200153981129
0.173,0.13295,0.0217317786207
0.174,0.1309,0.0201807489024
0.175,0.13025,0.0197762100729
0.176,0.1357,0.0205236990385
0.177,0.13105,0.0213708831466
0.178,0.1346,0.0199833263831
0.179,0.1341,0.0191139591488
0.18,0.13455,0.0186960672146
0.181,0.13265,0.0215258242841
0.182,0.1296,0.0218197390017
0.183,0.1373,0.0211943865257
0.184,0.136,0.0218581284143
0.185,0.13565,0.0203957685253
0.186,0.1412,0.0210952625253
0.187,0.13405,0.0218777018533
0.188,0.1384,0.0213659788099
0.189,0.13555,0.023288864552
0.19,0.1366,0.0231909073091
0.191,0.1369,0.0219017549225
0.192,0.1392,0.0191448492427
0.193,0.13855,0.0208565930762
0.194,0.13915,0.0200259301604
0.195,0.13995,0.0195077684604
0.196,0.14045,0.0218823184006
0.197,0.1417,0.0214172119964
0.198,0.144,0.0218696782848
0.199,0.14205,0.0203268121684
0.2,0.14335,0.0197593476153
0.201,0.14295,0.0205737770725
0.202,0.14485,0.0239997369514
0.203,0.14575,0.0209180097359
0.204,0.14685,0.0212447854565
0.205,0.14875,0.0220808317623
0.206,0.1437,0.0230570219809
0.207,0.14505,0.0214086619872
0.208,0.14145,0.019006843531
0.209,0.1458,0.0213404344242
0.21,0.14765,0.0237989792668
0.211,0.14885,0.0199349320328
0.212,0.146,0.0226746866382
0.213,0.1498,0.0218109415596
0.214,0.1505,0.0225350456584
0.215,0.1493,0.0210341233103
0.216,0.1505,0.0199050777746
0.217,0.1503,0.0238769996254
0.218,0.1518,0.0227027342277
0.219,0.1524,0.0210036071938
0.22,0.15095,0.0231671026774
0.221,0.15155,0.0218314826882
0.222,0.1521,0.0208552006449
0.223,0.154,0.0226746866382
0.224,0.1531,0.0218902219765
0.225,0.1507,0.0212253422002
0.226,0.15455,0.0222144620289
0.227,0.15465,0.0234978507506
0.228,0.1592,0.0246154258935
0.229,0.15805,0.0218684658351
0.23,0.1539,0.0243975905417
0.231,0.15925,0.0222062758442
0.232,0.15685,0.0204699212692
0.233,0.15895,0.024774691795
0.234,0.161,0.0198606254797
0.235,0.15825,0.0240199306974
0.236,0.1588,0.0210113004708
0.237,0.16325,0.0222970646254
0.238,0.1613,0.0253522656529
0.239,0.1606,0.0250381527056
0.24,0.15815,0.0193147115124
0.241,0.1643,0.0265149090898
0.242,0.1677,0.022845771883
0.243,0.1605,0.0224789463788
0.244,0.1609,0.0245605826931
0.245,0.16585,0.0209382811176
0.246,0.16855,0.0234552550593
0.247,0.16515,0.0201441146128
0.248,0.1658,0.0204336818399
0.249,0.16665,0.0242259461043
0.25,0.1668,0.0248380613762
0.251,0.16475,0.0229885237069
0.252,0.1723,0.0205040030583
0.253,0.171,0.0227968631548
0.254,0.16835,0.0249449393665
0.255,0.17275,0.023337391422
0.256,0.1739,0.0238850360999
0.257,0.1729,0.0267817592078
0.258,0.17725,0.0222062758442
0.259,0.176,0.0223154609627
0.26,0.1756,0.0238712878546
0.261,0.17535,0.0230311054485
0.262,0.1732,0.0240214550565
0.263,0.17285,0.0223635593741
0.264,0.1745,0.0246848827087
0.265,0.18005,0.0247767302854
0.266,0.1799,0.0230937920733
0.267,0.17815,0.0211494800184
0.268,0.1836,0.0250462199007
0.269,0.17485,0.0274823634906
0.27,0.18375,0.027573364032
0.271,0.1818,0.0240109402674
0.272,0.1838,0.0246707613309
0.273,0.1829,0.0249462047477
0.274,0.18305,0.0255633003196
0.275,0.1865,0.0226356739987
0.276,0.1852,0.0208520521966
0.277,0.18665,0.0237203296858
0.278,0.18895,0.024662315341
0.279,0.186,0.0230392725755
0.28,0.1882,0.0239055380085
0.281,0.18605,0.0248357737259
0.282,0.1892,0.023254411985
0.283,0.19325,0.0239040062574
0.284,0.19565,0.0268239208035
0.285,0.1908,0.0251733384694
0.286,0.19615,0.0247702065254
0.287,0.1933,0.0259488619084
0.288,0.1937,0.0258943073187
0.289,0.19685,0.024263442593
0.29,0.2001,0.0249644191245
0.291,0.1972,0.0244981961818
0.292,0.20035,0.025497623181
0.293,0.19635,0.0233209382662
0.294,0.201,0.0239844225541
0.295,0.19685,0.0258067311711
0.296,0.20025,0.0271302041975
0.297,0.2027,0.0260285391155
0.298,0.2019,0.0259737629857
0.299,0.20495,0.0249291420071


==> figures/best_beta/tables/kosarak_0.5_200_FNR_avg.csv <==
beta,original_item_vec
0.001,0.44965
0.002,0.3184
0.003,0.23135
0.004,0.16935
0.005,0.1786
0.006,0.1502
0.007,0.1537
0.008,0.1379
0.009,0.13015
0.01,0.11635
0.011,0.11795
0.012,0.1168
0.013,0.1193
0.014,0.1137
0.015,0.1081
0.016,0.11375
0.017,0.1036
0.018,0.10875
0.019,0.10335
0.02,0.10625
0.021,0.103
0.022,0.10615
0.023,0.10205
0.024,0.1037
0.025,0.1028
0.026,0.10005
0.027,0.0968
0.028,0.09965
0.029,0.10005
0.03,0.0988
0.031,0.1013
0.032,0.1009
0.033,0.0973
0.034,0.0955
0.035,0.0993
0.036,0.09795
0.037,0.10145
0.038,0.10445
0.039,0.0988
0.04,0.09645
0.041,0.10105
0.042,0.0998
0.043,0.0956
0.044,0.10135
0.045,0.10055
0.046,0.0971
0.047,0.1052
0.048,0.09825
0.049,0.10235
0.05,0.09835
0.051,0.1024
0.052,0.10225
0.053,0.1
0.054,0.1018
0.055,0.10175
0.056,0.10255
0.057,0.0986
0.058,0.10355
0.059,0.1017
0.06,0.1028
0.061,0.10435
0.062,0.09895
0.063,0.10165
0.064,0.1015
0.065,0.09975
0.066,0.1049
0.067,0.1046
0.068,0.1044
0.069,0.10265
0.07,0.10295
0.071,0.10325
0.072,0.1014
0.073,0.1027
0.074,0.10875
0.075,0.1042
0.076,0.1037
0.077,0.10535
0.078,0.10695
0.079,0.1043
0.08,0.10295
0.081,0.10675
0.082,0.10495
0.083,0.10725
0.084,0.10605
0.085,0.10585
0.086,0.10425
0.087,0.10995
0.088,0.10805
0.089,0.1094
0.09,0.1088
0.091,0.1047
0.092,0.11035
0.093,0.10935
0.094,0.10665
0.095,0.10825
0.096,0.10695
0.097,0.10975
0.098,0.1123
0.099,0.1111
0.1,0.1072
0.101,0.10945
0.102,0.1103
0.103,0.11075
0.104,0.11375
0.105,0.1107
0.106,0.1123
0.107,0.1117
0.108,0.1116
0.109,0.11355
0.11,0.1101
0.111,0.11505
0.112,0.11435
0.113,0.1137
0.114,0.1163
0.115,0.1168
0.116,0.1123
0.117,0.11485
0.118,0.1155
0.119,0.11165
0.12,0.11175
0.121,0.1153
0.122,0.1145
0.123,0.11955
0.124,0.1159
0.125,0.11555
0.126,0.113
0.127,0.1161
0.128,0.11845
0.129,0.1163
0.13,0.1178
0.131,0.1159
0.132,0.12045
0.133,0.1189
0.134,0.1185
0.135,0.11915
0.136,0.11755
0.137,0.12205
0.138,0.1217
0.139,0.11725
0.14,0.12195
0.141,0.11955
0.142,0.12285
0.143,0.1202
0.144,0.1247
0.145,0.1235
0.146,0.1234
0.147,0.1231
0.148,0.12015
0.149,0.1201
0.15,0.12245
0.151,0.12695
0.152,0.1238
0.153,0.1244
0.154,0.12575
0.155,0.12755
0.156,0.1251
0.157,0.1286
0.158,0.1293
0.159,0.12715
0.16,0.1299
0.161,0.1282
0.162,0.13085
0.163,0.132
0.164,0.12675
0.165,0.12875
0.166,0.12835
0.167,0.12515
0.168,0.1265
0.169,0.13065
0.17,0.12815
0.171,0.1333
0.172,0.1283
0.173,0.13295
0.174,0.1309
0.175,0.13025
0.176,0.1357
0.177,0.13105
0.178,0.1346
0.179,0.1341
0.18,0.13455
0.181,0.13265
0.182,0.1296
0.183,0.1373
0.184,0.136
0.185,0.13565
0.186,0.1412
0.187,0.13405
0.188,0.1384
0.189,0.13555
0.19,0.1366
0.191,0.1369
0.192,0.1392
0.193,0.13855
0.194,0.13915
0.195,0.13995
0.196,0.14045
0.197,0.1417
0.198,0.144
0.199,0.14205
0.2,0.14335
0.201,0.14295
0.202,0.14485
0.203,0.14575
0.204,0.14685
0.205,0.14875
0.206,0.1437
0.207,0.14505
0.208,0.14145
0.209,0.1458
0.21,0.14765
0.211,0.14885
0.212,0.146
0.213,0.1498
0.214,0.1505
0.215,0.1493
0.216,0.1505
0.217,0.1503
0.218,0.1518
0.219,0.1524
0.22,0.15095
0.221,0.15155
0.222,0.1521
0.223,0.154
0.224,0.1531
0.225,0.1507
0.226,0.15455
0.227,0.15465
0.228,0.1592
0.229,0.15805
0.23,0.1539
0.231,0.15925
0.232,0.15685
0.233,0.15895
0.234,0.161
0.235,0.15825
0.236,0.1588
0.237,0.16325
0.238,0.1613
0.239,0.1606
0.24,0.15815
0.241,0.1643
0.242,0.1677
0.243,0.1605
0.244,0.1609
0.245,0.16585
0.246,0.16855
0.247,0.16515
0.248,0.1658
0.249,0.16665
0.25,0.1668
0.251,0.16475
0.252,0.1723
0.253,0.171
0.254,0.16835
0.255,0.17275
0.256,0.1739
0.257,0.1729
0.258,0.17725
0.259,0.176
0.26,0.1756
0.261,0.17535
0.262,0.1732
0.263,0.17285
0.264,0.1745
0.265,0.18005
0.266,0.1799
0.267,0.17815
0.268,0.1836
0.269,0.17485
0.27,0.18375
0.271,0.1818
0.272,0.1838
0.273,0.1829
0.274,0.18305
0.275,0.1865
0.276,0.1852
0.277,0.18665
0.278,0.18895
0.279,0.186
0.28,0.1882
0.281,0.18605
0.282,0.1892
0.283,0.19325
0.284,0.19565
0.285,0.1908
0.286,0.19615
0.287,0.1933
0.288,0.1937
0.289,0.19685
0.29,0.2001
0.291,0.1972
0.292,0.20035
0.293,0.19635
0.294,0.201
0.295,0.19685
0.296,0.20025
0.297,0.2027
0.298,0.2019
0.299,0.20495


==> figures/best_beta/tables/kosarak_0.5_200_FNR_median.csv <==
beta,original_item_vec
0.001,0.3625
0.002,0.2375
0.003,0.17
0.004,0.135
0.005,0.1375
0.006,0.12
0.007,0.13
0.008,0.1175
0.009,0.115
0.01,0.11
0.011,0.105
0.012,0.11
0.013,0.105
0.014,0.1
0.015,0.1
0.016,0.1025
0.017,0.1
0.018,0.1
0.019,0.1
0.02,0.1
0.021,0.095
0.022,0.095
0.023,0.095
0.024,0.095
0.025,0.1
0.026,0.1
0.027,0.095
0.028,0.1
0.029,0.095
0.03,0.095
0.031,0.1
0.032,0.095
0.033,0.095
0.034,0.095
0.035,0.1
0.036,0.095
0.037,0.1
0.038,0.105
0.039,0.1
0.04,0.095
0.041,0.1
0.042,0.095
0.043,0.0925
0.044,0.1
0.045,0.095
0.046,0.095
0.047,0.105
0.048,0.0975
0.049,0.1
0.05,0.095
0.051,0.1
0.052,0.1
0.053,0.095
0.054,0.0975
0.055,0.1
0.056,0.1025
0.057,0.095
0.058,0.105
0.059,0.1
0.06,0.1
0.061,0.105
0.062,0.1
0.063,0.1
0.064,0.1
0.065,0.095
0.066,0.1025
0.067,0.105
0.068,0.105
0.069,0.1
0.07,0.105
0.071,0.1
0.072,0.1
0.073,0.1
0.074,0.105
0.075,0.105
0.076,0.1
0.077,0.105
0.078,0.105
0.079,0.105
0.08,0.1
0.081,0.105
0.082,0.105
0.083,0.105
0.084,0.105
0.085,0.105
0.086,0.105
0.087,0.11
0.088,0.105
0.089,0.11
0.09,0.11
0.091,0.105
0.092,0.11
0.093,0.11
0.094,0.105
0.095,0.105
0.096,0.105
0.097,0.11
0.098,0.1125
0.099,0.11
0.1,0.105
0.101,0.11
0.102,0.11
0.103,0.11
0.104,0.115
0.105,0.115
0.106,0.115
0.107,0.11
0.108,0.11
0.109,0.11
0.11,0.11
0.111,0.115
0.112,0.115
0.113,0.11
0.114,0.115
0.115,0.11
0.116,0.11
0.117,0.115
0.118,0.115
0.119,0.11
0.12,0.11
0.121,0.115
0.122,0.115
0.123,0.12
0.124,0.1125
0.125,0.115
0.126,0.11
0.127,0.1175
0.128,0.1175
0.129,0.11
0.13,0.115
0.131,0.115
0.132,0.12
0.133,0.12
0.134,0.12
0.135,0.12
0.136,0.115
0.137,0.12
0.138,0.12
0.139,0.115
0.14,0.12
0.141,0.12
0.142,0.125
0.143,0.12
0.144,0.125
0.145,0.12
0.146,0.1225
0.147,0.1225
0.148,0.12
0.149,0.12
0.15,0.12
0.151,0.13
0.152,0.125
0.153,0.125
0.154,0.125
0.155,0.13
0.156,0.125
0.157,0.1275
0.158,0.13
0.159,0.125
0.16,0.1275
0.161,0.13
0.162,0.13
0.163,0.135
0.164,0.125
0.165,0.125
0.166,0.1275
0.167,0.125
0.168,0.125
0.169,0.1325
0.17,0.13
0.171,0.135
0.172,0.1275
0.173,0.13
0.174,0.13
0.175,0.13
0.176,0.135
0.177,0.13
0.178,0.135
0.179,0.135
0.18,0.13
0.181,0.13
0.182,0.13
0.183,0.14
0.184,0.135
0.185,0.135
0.186,0.145
0.187,0.135
0.188,0.14
0.189,0.1325
0.19,0.135
0.191,0.14
0.192,0.14
0.193,0.14
0.194,0.14
0.195,0.14
0.196,0.14
0.197,0.14
0.198,0.145
0.199,0.14
0.2,0.145
0.201,0.145
0.202,0.145
0.203,0.145
0.204,0.145
0.205,0.15
0.206,0.14
0.207,0.145
0.208,0.14
0.209,0.145
0.21,0.145
0.211,0.15
0.212,0.145
0.213,0.15
0.214,0.15
0.215,0.15
0.216,0.155
0.217,0.1525
0.218,0.15
0.219,0.15
0.22,0.15
0.221,0.15
0.222,0.15
0.223,0.155
0.224,0.155
0.225,0.15
0.226,0.155
0.227,0.155
0.228,0.16
0.229,0.16
0.23,0.1525
0.231,0.16
0.232,0.155
0.233,0.16
0.234,0.16
0.235,0.155
0.236,0.16
0.237,0.16
0.238,0.165
0.239,0.16
0.24,0.1575
0.241,0.16
0.242,0.17
0.243,0.16
0.244,0.1625
0.245,0.165
0.246,0.17
0.247,0.165
0.248,0.165
0.249,0.1675
0.25,0.17
0.251,0.165
0.252,0.17
0.253,0.17
0.254,0.165
0.255,0.1725
0.256,0.175
0.257,0.17
0.258,0.175
0.259,0.175
0.26,0.175
0.261,0.175
0.262,0.17
0.263,0.175
0.264,0.175
0.265,0.18
0.266,0.18
0.267,0.175
0.268,0.185
0.269,0.1725
0.27,0.185
0.271,0.18
0.272,0.185
0.273,0.18
0.274,0.18
0.275,0.185
0.276,0.185
0.277,0.18
0.278,0.185
0.279,0.185
0.28,0.185
0.281,0.1875
0.282,0.185
0.283,0.19
0.284,0.195
0.285,0.1925
0.286,0.195
0.287,0.19
0.288,0.195
0.289,0.195
0.29,0.2
0.291,0.195
0.292,0.2
0.293,0.195
0.294,0.2
0.295,0.1975
0.296,0.1975
0.297,0.205
0.298,0.2
0.299,0.2


==> figures/best_beta/tables/kosarak_0.5_200_FNR_std.csv <==
beta,original_item_vec
0.001,0.29406353244
0.002,0.241341871605
0.003,0.169613129316
0.004,0.119063379693
0.005,0.120185210606
0.006,0.0953433984939
0.007,0.0879038156628
0.008,0.0747729897757
0.009,0.062155941881
0.01,0.038859075874
0.011,0.0510747867189
0.012,0.0431553454207
0.013,0.0535036107533
0.014,0.0456525083117
0.015,0.0338578430405
0.016,0.0426956281915
0.017,0.025386706137
0.018,0.0332147511954
0.019,0.0290771787358
0.02,0.0319514704614
0.021,0.0269773567604
0.022,0.0279416328887
0.023,0.0265631988916
0.024,0.0257672174468
0.025,0.0257348562903
0.026,0.0248885901407
0.027,0.0194951431403
0.028,0.0188863560393
0.029,0.0248072875412
0.03,0.025357245493
0.031,0.0232858824877
0.032,0.0233049611053
0.033,0.022274912282
0.034,0.0220250087424
0.035,0.0207074377893
0.036,0.0188172363496
0.037,0.0226222269354
0.038,0.0232997052047
0.039,0.0203146958798
0.04,0.0180668651448
0.041,0.0192050998067
0.042,0.0211526438876
0.043,0.0180666554847
0.044,0.020286520877
0.045,0.0214957712543
0.046,0.0209759361886
0.047,0.0214725570687
0.048,0.0184414854022
0.049,0.0213845856881
0.05,0.0183272028318
0.051,0.0229567005689
0.052,0.0183728912072
0.053,0.019042748295
0.054,0.0218756818076
0.055,0.0191271001356
0.056,0.0172547021845
0.057,0.0200388511536
0.058,0.0193883100258
0.059,0.019335161878
0.06,0.0224993827076
0.061,0.0204205160255
0.062,0.0178701121734
0.063,0.0180635102912
0.064,0.0208469652371
0.065,0.0215717618448
0.066,0.0192797061883
0.067,0.0197033556082
0.068,0.0189667438886
0.069,0.0195201915664
0.07,0.0225641062063
0.071,0.0225448486804
0.072,0.0196700048528
0.073,0.0196872003745
0.074,0.0199288507172
0.075,0.0191975377209
0.076,0.0189712701449
0.077,0.019761903458
0.078,0.0195775458889
0.079,0.0186680194315
0.08,0.0196187783678
0.081,0.0215131507819
0.082,0.0206766227241
0.083,0.0194153823219
0.084,0.0176139149538
0.085,0.0194112198109
0.086,0.0180819542834
0.087,0.0172547021845
0.088,0.0201370932672
0.089,0.0172222548061
0.09,0.0207816935758
0.091,0.0173178835574
0.092,0.0177134172738
0.093,0.0203213451992
0.094,0.0173067249147
0.095,0.019583736295
0.096,0.0192261264792
0.097,0.0186592923746
0.098,0.0196743693185
0.099,0.0192875633767
0.1,0.0216412438262
0.101,0.0197189213342
0.102,0.0222567660805
0.103,0.0191271001356
0.104,0.0171501833191
0.105,0.0194497539648
0.106,0.0191012718388
0.107,0.0190854008408
0.108,0.0190146142626
0.109,0.01796875796
0.11,0.0195786422492
0.111,0.0202571224536
0.112,0.0187036295295
0.113,0.0175611485784
0.114,0.0198812128972
0.115,0.0212788129083
0.116,0.0184421015915
0.117,0.0177305164088
0.118,0.020094473837
0.119,0.0180774847406
0.12,0.0179135832442
0.121,0.0207293769976
0.122,0.0194300090717
0.123,0.0175392057224
0.124,0.0203179275965
0.125,0.0205344622869
0.126,0.0187891006445
0.127,0.0187026168968
0.128,0.0213164587618
0.129,0.0197025866117
0.13,0.0203668377714
0.131,0.0210864023398
0.132,0.0191234030825
0.133,0.0203948399099
0.134,0.0196625573519
0.135,0.0205610080129
0.136,0.0184704924382
0.137,0.0209869488064
0.138,0.021168157905
0.139,0.0170023022802
0.14,0.0167255777029
0.141,0.021836109007
0.142,0.0209044845607
0.143,0.0191210920613
0.144,0.0207171914168
0.145,0.020701095467
0.146,0.0207544567442
0.147,0.0232984587863
0.148,0.0196748185468
0.149,0.0172910322994
0.15,0.020031477754
0.151,0.0199354387253
0.152,0.0210713075057
0.153,0.0196854045301
0.154,0.0197762100729
0.155,0.0225349896289
0.156,0.0201506949024
0.157,0.0203638618314
0.158,0.0193194830221
0.159,0.0229652240388
0.16,0.0220075744537
0.161,0.0202449644568
0.162,0.0193460642514
0.163,0.0211057941204
0.164,0.0186322057446
0.165,0.0188344059764
0.166,0.0222253722515
0.167,0.0223092928049
0.168,0.0191419471688
0.169,0.019196682689
0.17,0.0194579967202
0.171,0.0175553957287
0.172,0.0200153981129
0.173,0.0217317786207
0.174,0.0201807489024
0.175,0.0197762100729
0.176,0.0205236990385
0.177,0.0213708831466
0.178,0.0199833263831
0.179,0.0191139591488
0.18,0.0186960672146
0.181,0.0215258242841
0.182,0.0218197390017
0.183,0.0211943865257
0.184,0.0218581284143
0.185,0.0203957685253
0.186,0.0210952625253
0.187,0.0218777018533
0.188,0.0213659788099
0.189,0.023288864552
0.19,0.0231909073091
0.191,0.0219017549225
0.192,0.0191448492427
0.193,0.0208565930762
0.194,0.0200259301604
0.195,0.0195077684604
0.196,0.0218823184006
0.197,0.0214172119964
0.198,0.0218696782848
0.199,0.0203268121684
0.2,0.0197593476153
0.201,0.0205737770725
0.202,0.0239997369514
0.203,0.0209180097359
0.204,0.0212447854565
0.205,0.0220808317623
0.206,0.0230570219809
0.207,0.0214086619872
0.208,0.019006843531
0.209,0.0213404344242
0.21,0.0237989792668
0.211,0.0199349320328
0.212,0.0226746866382
0.213,0.0218109415596
0.214,0.0225350456584
0.215,0.0210341233103
0.216,0.0199050777746
0.217,0.0238769996254
0.218,0.0227027342277
0.219,0.0210036071938
0.22,0.0231671026774
0.221,0.0218314826882
0.222,0.0208552006449
0.223,0.0226746866382
0.224,0.0218902219765
0.225,0.0212253422002
0.226,0.0222144620289
0.227,0.0234978507506
0.228,0.0246154258935
0.229,0.0218684658351
0.23,0.0243975905417
0.231,0.0222062758442
0.232,0.0204699212692
0.233,0.024774691795
0.234,0.0198606254797
0.235,0.0240199306974
0.236,0.0210113004708
0.237,0.0222970646254
0.238,0.0253522656529
0.239,0.0250381527056
0.24,0.0193147115124
0.241,0.0265149090898
0.242,0.022845771883
0.243,0.0224789463788
0.244,0.0245605826931
0.245,0.0209382811176
0.246,0.0234552550593
0.247,0.0201441146128
0.248,0.0204336818399
0.249,0.0242259461043
0.25,0.0248380613762
0.251,0.0229885237069
0.252,0.0205040030583
0.253,0.0227968631548
0.254,0.0249449393665
0.255,0.023337391422
0.256,0.0238850360999
0.257,0.0267817592078
0.258,0.0222062758442
0.259,0.0223154609627
0.26,0.0238712878546
0.261,0.0230311054485
0.262,0.0240214550565
0.263,0.0223635593741
0.264,0.0246848827087
0.265,0.0247767302854
0.266,0.0230937920733
0.267,0.0211494800184
0.268,0.0250462199007
0.269,0.0274823634906
0.27,0.027573364032
0.271,0.0240109402674
0.272,0.0246707613309
0.273,0.0249462047477
0.274,0.0255633003196
0.275,0.0226356739987
0.276,0.0208520521966
0.277,0.0237203296858
0.278,0.024662315341
0.279,0.0230392725755
0.28,0.0239055380085
0.281,0.0248357737259
0.282,0.023254411985
0.283,0.0239040062574
0.284,0.0268239208035
0.285,0.0251733384694
0.286,0.0247702065254
0.287,0.0259488619084
0.288,0.0258943073187
0.289,0.024263442593
0.29,0.0249644191245
0.291,0.0244981961818
0.292,0.025497623181
0.293,0.0233209382662
0.294,0.0239844225541
0.295,0.0258067311711
0.296,0.0271302041975
0.297,0.0260285391155
0.298,0.0259737629857
0.299,0.0249291420071


==> figures/best_beta/tables/kosarak_0.5_200_TOPK_SUM_RATIO_ALL.csv <==
beta,original_item_vec_avg,original_item_vec_std
0.001,0.314299259233,0.330625788754
0.002,0.206781882841,0.253687860724
0.003,0.128103497715,0.168933698898
0.004,0.0877097918503,0.130246782744
0.005,0.0923538005795,0.135213016616
0.006,0.0697411010701,0.100798131046
0.007,0.0821359371405,0.102759701584
0.008,0.0741068673639,0.0849190824143
0.009,0.0686133039284,0.0886745122248
0.01,0.0441182166022,0.0652781144642
0.011,0.0521028199057,0.0654298031591
0.012,0.041859167747,0.0626475988256
0.013,0.0574762622686,0.0790996321692
0.014,0.0569568681764,0.0710888133105
0.015,0.0445841487049,0.0550541076714
0.016,0.0493572320859,0.0688718273271
0.017,0.0393643168414,0.0464905505187
0.018,0.0454319918516,0.0565390383852
0.019,0.04021473388,0.0510023483126
0.02,0.0404685191,0.0538255227441
0.021,0.0410895530916,0.0593171699916
0.022,0.0378861506267,0.0541270569163
0.023,0.0375620184765,0.052828611349
0.024,0.0394965079468,0.0516317555063
0.025,0.0411410807306,0.0644588857176
0.026,0.0349923857881,0.0476542742639
0.027,0.035549643875,0.0451131708299
0.028,0.0390198504207,0.0530622096393
0.029,0.037037130619,0.0464946024788
0.03,0.0340532979104,0.0610488683869
0.031,0.0403981512012,0.0492758350188
0.032,0.0362037112271,0.0472104251274
0.033,0.0374960880512,0.0494618906022
0.034,0.0379117742188,0.0587276791206
0.035,0.0339139276909,0.0436416262934
0.036,0.0342870057249,0.0427802042983
0.037,0.0325764081574,0.0358206586762
0.038,0.0380285665309,0.0442044835684
0.039,0.0415204388512,0.0563762748573
0.04,0.0313120610689,0.0367538903705
0.041,0.0333551834566,0.0405879762612
0.042,0.0380431187183,0.0507933252202
0.043,0.0322236565306,0.0410779233579
0.044,0.0393080005053,0.0535793825756
0.045,0.0360718398924,0.0501117619458
0.046,0.032829663921,0.0385918568818
0.047,0.0497029802104,0.0605091991713
0.048,0.0321951733498,0.0396726611966
0.049,0.0438342654736,0.0502081995107
0.05,0.0395066672188,0.0505761401443
0.051,0.0398796482732,0.0484424292741
0.052,0.0401107664694,0.0512697718455
0.053,0.0414285152628,0.0513932575081
0.054,0.0434588546862,0.0539754827388
0.055,0.0318596159502,0.0370439814855
0.056,0.0334828401089,0.0467316436111
0.057,0.0498928689564,0.0625231945779
0.058,0.0373842023845,0.0404709207119
0.059,0.0405782371409,0.0541049144345
0.06,0.0379342158305,0.0471097424663
0.061,0.0337351496658,0.041499209176
0.062,0.0380905653493,0.0464317965726
0.063,0.0382125526246,0.0446207688832
0.064,0.0416855060528,0.0467481042805
0.065,0.0402482206858,0.0511125210772
0.066,0.0397074832107,0.0451347549435
0.067,0.0567058010072,0.0647486730981
0.068,0.0431164589118,0.0541148989307
0.069,0.0436598253213,0.0577989985017
0.07,0.0422291686434,0.0469445805341
0.071,0.0414361085061,0.0548801984846
0.072,0.0435988880367,0.0548691858767
0.073,0.0433341650866,0.056203041065
0.074,0.0425496103253,0.0512138217873
0.075,0.0466432045846,0.0596160431957
0.076,0.0562616500063,0.0670611081946
0.077,0.0383914590822,0.0427383739381
0.078,0.0489027540644,0.0574967058615
0.079,0.0379225704111,0.0472664301174
0.08,0.0393822842845,0.0428916347539
0.081,0.0429714612524,0.0575178627302
0.082,0.0471973304914,0.0577363637863
0.083,0.0462883587219,0.0586514101418
0.084,0.0452224843876,0.0477322403904
0.085,0.0406567696765,0.0531346931991
0.086,0.0400131997146,0.0494240387934
0.087,0.0486931024414,0.0536203455413
0.088,0.040200821234,0.0443725016423
0.089,0.0518940332362,0.0662143923134
0.09,0.0424463610882,0.0467066264166
0.091,0.0308425983832,0.0322086708017
0.092,0.0436598567742,0.0504000041443
0.093,0.0597145443766,0.0644146365638
0.094,0.0503160802195,0.0589716031558
0.095,0.0382975670693,0.0447741255893
0.096,0.0389608789395,0.0458088166503
0.097,0.0429104138829,0.048892576009
0.098,0.0497283888747,0.0566948764482
0.099,0.0522007195365,0.0690296102338
0.1,0.0404956629135,0.0504692039875
0.101,0.0451686004056,0.0471441988245
0.102,0.0429516878912,0.0476972398295
0.103,0.0544601143731,0.0664704575099
0.104,0.0557685740901,0.0558988894834
0.105,0.0531988811171,0.0610521802492
0.106,0.0409861675588,0.0432118705968
0.107,0.0540134471437,0.0551426650751
0.108,0.0532619467115,0.0594701992249
0.109,0.0566054768856,0.0651290955986
0.11,0.0505875498069,0.0551213649688
0.111,0.0467878588836,0.0501676353236
0.112,0.0489546093372,0.0603650235951
0.113,0.0547786033569,0.0548402013195
0.114,0.0505286622,0.0524938669715
0.115,0.0528300570817,0.0572089238155
0.116,0.0436256072367,0.0452284767619
0.117,0.0557075555523,0.0628823217754
0.118,0.0575044125734,0.0595684725192
0.119,0.0519673419769,0.0590354738903
0.12,0.0539973642508,0.0548587425481
0.121,0.0446456416566,0.0502241335814
0.122,0.0514411435838,0.0535615161438
0.123,0.0562401598434,0.0563160674665
0.124,0.0484516048033,0.0527417845816
0.125,0.0643796134129,0.0640296315173
0.126,0.0442766157987,0.0459047763752
0.127,0.047173025298,0.0496695117649
0.128,0.0453654376114,0.0485736048081
0.129,0.0524065312901,0.0546495811923
0.13,0.0583718141535,0.064928423158
0.131,0.0561557954244,0.0619409015424
0.132,0.0642326001498,0.0699274685468
0.133,0.0608379590872,0.0656997581694
0.134,0.0417344938738,0.0420231535112
0.135,0.0566515422121,0.0617085735979
0.136,0.0466060587634,0.0527719168351
0.137,0.0621398897158,0.0586660641183
0.138,0.0497523376023,0.0546551675157
0.139,0.0522090099847,0.0552206772475
0.14,0.0500066811105,0.0392232582054
0.141,0.0586807231221,0.0654927022064
0.142,0.0534229984321,0.0554534589695
0.143,0.0543030021225,0.0566394851977
0.144,0.0438602429104,0.0427429059989
0.145,0.0580216704926,0.0631944500521
0.146,0.0633090578455,0.0701034164664
0.147,0.0597080650885,0.0600436080701
0.148,0.0536893936256,0.0545896912279
0.149,0.0579800242921,0.0611521990178
0.15,0.0626117559238,0.0571084891972
0.151,0.0646562176789,0.0603690216322
0.152,0.0600748525516,0.0654276012882
0.153,0.0662462695604,0.0617141099361
0.154,0.0528588547911,0.050041020092
0.155,0.0608876388709,0.057416484589
0.156,0.0649320015496,0.0618110168912
0.157,0.0493579188065,0.0503115833096
0.158,0.0626591658598,0.0545821600582
0.159,0.0536290172503,0.0489663661152
0.16,0.0707700209214,0.0660025967408
0.161,0.0631246261697,0.0571905844757
0.162,0.0595893593945,0.0581908007797
0.163,0.0612706429016,0.0589112506466
0.164,0.0633294183266,0.0592902649027
0.165,0.0719530440335,0.0764077954018
0.166,0.0562825058699,0.0504622447502
0.167,0.0553977711459,0.0563593884211
0.168,0.056297713325,0.0527008195133
0.169,0.0640093399252,0.0647389007488
0.17,0.0595915768207,0.0537953755889
0.171,0.0730468851976,0.0615357971082
0.172,0.0627204386415,0.0525830920242
0.173,0.0753069824813,0.0647558060794
0.174,0.0561624712927,0.0526389688455
0.175,0.0629254221366,0.057328828596
0.176,0.0619765393158,0.0564444607719
0.177,0.0669872778446,0.0586603940499
0.178,0.0636748388172,0.0606692734604
0.179,0.0767906581877,0.0766851384376
0.18,0.0686634764735,0.0717406812214
0.181,0.0670551426203,0.0674596111706
0.182,0.0559326426636,0.0565991248646
0.183,0.0649998322514,0.0565029365413
0.184,0.0583060016764,0.0498662839789
0.185,0.0634532455938,0.05770717793
0.186,0.0693936885654,0.0667535906995
0.187,0.0617744730729,0.0616895623808
0.188,0.069882327008,0.0627044759167
0.189,0.0587350264754,0.0552068286608
0.19,0.0669509891137,0.058251066543
0.191,0.0682106942851,0.0617133113952
0.192,0.0706069824289,0.0646879035798
0.193,0.0627111731548,0.0566479393892
0.194,0.0627678538197,0.0613226605286
0.195,0.0660660132511,0.0532412552463
0.196,0.0744914807322,0.0592703906525
0.197,0.0610513378734,0.0518142614686
0.198,0.0639394621667,0.0594234897863
0.199,0.0758684211768,0.0635279693368
0.2,0.0761282610712,0.0550782897863
0.201,0.0741683236205,0.0692393060456
0.202,0.0740285759668,0.0561849926668
0.203,0.084574288235,0.0640948603641
0.204,0.0765884006066,0.0669519064391
0.205,0.0868815962533,0.073666442585
0.206,0.0857761489859,0.064627140635
0.207,0.0881453536009,0.0737670092887
0.208,0.0687803133438,0.0593532586153
0.209,0.0749584114631,0.0658079859855
0.21,0.0865195372027,0.0796986683303
0.211,0.0945533878132,0.0686504380878
0.212,0.0742710119484,0.0609354237154
0.213,0.087200813895,0.067121322752
0.214,0.0817286200532,0.0764386075263
0.215,0.0843309794366,0.067231635378
0.216,0.0912323909883,0.0765623701384
0.217,0.073909697282,0.0630929162699
0.218,0.0950610421274,0.0775198746095
0.219,0.0924584468476,0.0747944347031
0.22,0.0786350509562,0.0649053144949
0.221,0.0717042886491,0.0634076763999
0.222,0.0808284419776,0.0681757446821
0.223,0.0913107898493,0.0697264620818
0.224,0.0841995038836,0.0625927413031
0.225,0.088866226816,0.0710053574207
0.226,0.0847939208971,0.0722682349687
0.227,0.0906639566538,0.0719435179898
0.228,0.0994555563302,0.0821779487273
0.229,0.0905718679378,0.0731330779459
0.23,0.0795791031428,0.059096882882
0.231,0.0974030242968,0.0781287132618
0.232,0.0895125567659,0.0702277806752
0.233,0.0816683537628,0.065558103458
0.234,0.090432007578,0.0695079396432
0.235,0.0967170611291,0.0713675857354
0.236,0.089547272854,0.0722976409105
0.237,0.0915519152953,0.0687230632806
0.238,0.0946909809464,0.0747954625377
0.239,0.0945651852547,0.0696748833552
0.24,0.0779612705276,0.0590675698622
0.241,0.10797326717,0.079837580723
0.242,0.094553123085,0.069424996998
0.243,0.0883347993858,0.0739885740532
0.244,0.0980351532829,0.0665136419792
0.245,0.0839770876439,0.0553306926639
0.246,0.097336816038,0.0729079767071
0.247,0.085547911347,0.0686113372335
0.248,0.0810949236665,0.0618688586766
0.249,0.0887719940638,0.0747406057376
0.25,0.0867798226793,0.0667923433317
0.251,0.0895033908798,0.0668649783135
0.252,0.0966299236168,0.0670229950241
0.253,0.103954638169,0.0795747238888
0.254,0.0996395555292,0.080021580765
0.255,0.101329420423,0.0731551178427
0.256,0.0979597581695,0.0739427451303
0.257,0.119605602173,0.081629330468
0.258,0.106026573993,0.0777569807989
0.259,0.101606354944,0.0787708891617
0.26,0.0983177833915,0.0681087529721
0.261,0.101085018638,0.068549068247
0.262,0.100009427993,0.0672188251489
0.263,0.0929023671943,0.067832552428
0.264,0.106027583105,0.0691172944815
0.265,0.0979543823525,0.0732725687984
0.266,0.106817594937,0.0761691604674
0.267,0.0992979460762,0.0721635395863
0.268,0.100047782128,0.0752361537833
0.269,0.0946380824872,0.058384868825
0.27,0.110165780133,0.0783490116276
0.271,0.111410862348,0.0761516802405
0.272,0.122773224395,0.0867515915286
0.273,0.107436697199,0.0651782060919
0.274,0.105598170387,0.0707661091946
0.275,0.119072442215,0.0761975483719
0.276,0.120561776814,0.0814082873135
0.277,0.127309153252,0.0851451506996
0.278,0.124294609453,0.0725697583372
0.279,0.109379584581,0.0704497807153
0.28,0.112737061475,0.0705708754994
0.281,0.116179023357,0.0802159645579
0.282,0.113987784235,0.0797752667961
0.283,0.128875937885,0.0819938178584
0.284,0.139209369596,0.0951637946353
0.285,0.114258863283,0.079741187567
0.286,0.122208325885,0.0788179750094
0.287,0.123480384165,0.0801548399733
0.288,0.126094179282,0.0804794390393
0.289,0.116292547194,0.0690867182081
0.29,0.125790386645,0.0775363648191
0.291,0.123707146141,0.0776183965428
0.292,0.127064541782,0.0820761115592
0.293,0.106803684912,0.0671189164631
0.294,0.126167244263,0.0734269221439
0.295,0.12289401384,0.0800314639174
0.296,0.115358342372,0.0697648780799
0.297,0.126813941163,0.0815140428608
0.298,0.138912394364,0.0860745996447
0.299,0.134761920239,0.0819489881952


==> figures/best_beta/tables/kosarak_0.5_200_TOPK_SUM_RATIO_avg.csv <==
beta,original_item_vec
0.001,0.314299259233
0.002,0.206781882841
0.003,0.128103497715
0.004,0.0877097918503
0.005,0.0923538005795
0.006,0.0697411010701
0.007,0.0821359371405
0.008,0.0741068673639
0.009,0.0686133039284
0.01,0.0441182166022
0.011,0.0521028199057
0.012,0.041859167747
0.013,0.0574762622686
0.014,0.0569568681764
0.015,0.0445841487049
0.016,0.0493572320859
0.017,0.0393643168414
0.018,0.0454319918516
0.019,0.04021473388
0.02,0.0404685191
0.021,0.0410895530916
0.022,0.0378861506267
0.023,0.0375620184765
0.024,0.0394965079468
0.025,0.0411410807306
0.026,0.0349923857881
0.027,0.035549643875
0.028,0.0390198504207
0.029,0.037037130619
0.03,0.0340532979104
0.031,0.0403981512012
0.032,0.0362037112271
0.033,0.0374960880512
0.034,0.0379117742188
0.035,0.0339139276909
0.036,0.0342870057249
0.037,0.0325764081574
0.038,0.0380285665309
0.039,0.0415204388512
0.04,0.0313120610689
0.041,0.0333551834566
0.042,0.0380431187183
0.043,0.0322236565306
0.044,0.0393080005053
0.045,0.0360718398924
0.046,0.032829663921
0.047,0.0497029802104
0.048,0.0321951733498
0.049,0.0438342654736
0.05,0.0395066672188
0.051,0.0398796482732
0.052,0.0401107664694
0.053,0.0414285152628
0.054,0.0434588546862
0.055,0.0318596159502
0.056,0.0334828401089
0.057,0.0498928689564
0.058,0.0373842023845
0.059,0.0405782371409
0.06,0.0379342158305
0.061,0.0337351496658
0.062,0.0380905653493
0.063,0.0382125526246
0.064,0.0416855060528
0.065,0.0402482206858
0.066,0.0397074832107
0.067,0.0567058010072
0.068,0.0431164589118
0.069,0.0436598253213
0.07,0.0422291686434
0.071,0.0414361085061
0.072,0.0435988880367
0.073,0.0433341650866
0.074,0.0425496103253
0.075,0.0466432045846
0.076,0.0562616500063
0.077,0.0383914590822
0.078,0.0489027540644
0.079,0.0379225704111
0.08,0.0393822842845
0.081,0.0429714612524
0.082,0.0471973304914
0.083,0.0462883587219
0.084,0.0452224843876
0.085,0.0406567696765
0.086,0.0400131997146
0.087,0.0486931024414
0.088,0.040200821234
0.089,0.0518940332362
0.09,0.0424463610882
0.091,0.0308425983832
0.092,0.0436598567742
0.093,0.0597145443766
0.094,0.0503160802195
0.095,0.0382975670693
0.096,0.0389608789395
0.097,0.0429104138829
0.098,0.0497283888747
0.099,0.0522007195365
0.1,0.0404956629135
0.101,0.0451686004056
0.102,0.0429516878912
0.103,0.0544601143731
0.104,0.0557685740901
0.105,0.0531988811171
0.106,0.0409861675588
0.107,0.0540134471437
0.108,0.0532619467115
0.109,0.0566054768856
0.11,0.0505875498069
0.111,0.0467878588836
0.112,0.0489546093372
0.113,0.0547786033569
0.114,0.0505286622
0.115,0.0528300570817
0.116,0.0436256072367
0.117,0.0557075555523
0.118,0.0575044125734
0.119,0.0519673419769
0.12,0.0539973642508
0.121,0.0446456416566
0.122,0.0514411435838
0.123,0.0562401598434
0.124,0.0484516048033
0.125,0.0643796134129
0.126,0.0442766157987
0.127,0.047173025298
0.128,0.0453654376114
0.129,0.0524065312901
0.13,0.0583718141535
0.131,0.0561557954244
0.132,0.0642326001498
0.133,0.0608379590872
0.134,0.0417344938738
0.135,0.0566515422121
0.136,0.0466060587634
0.137,0.0621398897158
0.138,0.0497523376023
0.139,0.0522090099847
0.14,0.0500066811105
0.141,0.0586807231221
0.142,0.0534229984321
0.143,0.0543030021225
0.144,0.0438602429104
0.145,0.0580216704926
0.146,0.0633090578455
0.147,0.0597080650885
0.148,0.0536893936256
0.149,0.0579800242921
0.15,0.0626117559238
0.151,0.0646562176789
0.152,0.0600748525516
0.153,0.0662462695604
0.154,0.0528588547911
0.155,0.0608876388709
0.156,0.0649320015496
0.157,0.0493579188065
0.158,0.0626591658598
0.159,0.0536290172503
0.16,0.0707700209214
0.161,0.0631246261697
0.162,0.0595893593945
0.163,0.0612706429016
0.164,0.0633294183266
0.165,0.0719530440335
0.166,0.0562825058699
0.167,0.0553977711459
0.168,0.056297713325
0.169,0.0640093399252
0.17,0.0595915768207
0.171,0.0730468851976
0.172,0.0627204386415
0.173,0.0753069824813
0.174,0.0561624712927
0.175,0.0629254221366
0.176,0.0619765393158
0.177,0.0669872778446
0.178,0.0636748388172
0.179,0.0767906581877
0.18,0.0686634764735
0.181,0.0670551426203
0.182,0.0559326426636
0.183,0.0649998322514
0.184,0.0583060016764
0.185,0.0634532455938
0.186,0.0693936885654
0.187,0.0617744730729
0.188,0.069882327008
0.189,0.0587350264754
0.19,0.0669509891137
0.191,0.0682106942851
0.192,0.0706069824289
0.193,0.0627111731548
0.194,0.0627678538197
0.195,0.0660660132511
0.196,0.0744914807322
0.197,0.0610513378734
0.198,0.0639394621667
0.199,0.0758684211768
0.2,0.0761282610712
0.201,0.0741683236205
0.202,0.0740285759668
0.203,0.084574288235
0.204,0.0765884006066
0.205,0.0868815962533
0.206,0.0857761489859
0.207,0.0881453536009
0.208,0.0687803133438
0.209,0.0749584114631
0.21,0.0865195372027
0.211,0.0945533878132
0.212,0.0742710119484
0.213,0.087200813895
0.214,0.0817286200532
0.215,0.0843309794366
0.216,0.0912323909883
0.217,0.073909697282
0.218,0.0950610421274
0.219,0.0924584468476
0.22,0.0786350509562
0.221,0.0717042886491
0.222,0.0808284419776
0.223,0.0913107898493
0.224,0.0841995038836
0.225,0.088866226816
0.226,0.0847939208971
0.227,0.0906639566538
0.228,0.0994555563302
0.229,0.0905718679378
0.23,0.0795791031428
0.231,0.0974030242968
0.232,0.0895125567659
0.233,0.0816683537628
0.234,0.090432007578
0.235,0.0967170611291
0.236,0.089547272854
0.237,0.0915519152953
0.238,0.0946909809464
0.239,0.0945651852547
0.24,0.0779612705276
0.241,0.10797326717
0.242,0.094553123085
0.243,0.0883347993858
0.244,0.0980351532829
0.245,0.0839770876439
0.246,0.097336816038
0.247,0.085547911347
0.248,0.0810949236665
0.249,0.0887719940638
0.25,0.0867798226793
0.251,0.0895033908798
0.252,0.0966299236168
0.253,0.103954638169
0.254,0.0996395555292
0.255,0.101329420423
0.256,0.0979597581695
0.257,0.119605602173
0.258,0.106026573993
0.259,0.101606354944
0.26,0.0983177833915
0.261,0.101085018638
0.262,0.100009427993
0.263,0.0929023671943
0.264,0.106027583105
0.265,0.0979543823525
0.266,0.106817594937
0.267,0.0992979460762
0.268,0.100047782128
0.269,0.0946380824872
0.27,0.110165780133
0.271,0.111410862348
0.272,0.122773224395
0.273,0.107436697199
0.274,0.105598170387
0.275,0.119072442215
0.276,0.120561776814
0.277,0.127309153252
0.278,0.124294609453
0.279,0.109379584581
0.28,0.112737061475
0.281,0.116179023357
0.282,0.113987784235
0.283,0.128875937885
0.284,0.139209369596
0.285,0.114258863283
0.286,0.122208325885
0.287,0.123480384165
0.288,0.126094179282
0.289,0.116292547194
0.29,0.125790386645
0.291,0.123707146141
0.292,0.127064541782
0.293,0.106803684912
0.294,0.126167244263
0.295,0.12289401384
0.296,0.115358342372
0.297,0.126813941163
0.298,0.138912394364
0.299,0.134761920239


==> figures/best_beta/tables/kosarak_0.5_200_TOPK_SUM_RATIO_median.csv <==
beta,original_item_vec
0.001,0.169042056136
0.002,0.091141722893
0.003,0.0623361502859
0.004,0.0402551979773
0.005,0.0357666135289
0.006,0.0287485643082
0.007,0.0379476068834
0.008,0.0391396700701
0.009,0.0307690170511
0.01,0.0193541208743
0.011,0.0262611677291
0.012,0.0205729189874
0.013,0.0222093847979
0.014,0.0234365703388
0.015,0.0200387446746
0.016,0.0217809707085
0.017,0.018189709989
0.018,0.0238846424623
0.019,0.0182637552507
0.02,0.0164632103823
0.021,0.0179848732739
0.022,0.0214695874486
0.023,0.0180616706603
0.024,0.0160017707957
0.025,0.0200582716551
0.026,0.0147055200284
0.027,0.0176394160882
0.028,0.0196652420271
0.029,0.019571931892
0.03,0.0141716078227
0.031,0.0197530479126
0.032,0.0196914527392
0.033,0.0179399219025
0.034,0.0155196247465
0.035,0.0160493432382
0.036,0.0175489891314
0.037,0.020528884991
0.038,0.0209089403166
0.039,0.0191315919286
0.04,0.0154432205206
0.041,0.0194421888671
0.042,0.01487562755
0.043,0.0148454852311
0.044,0.0164088231548
0.045,0.0144769626188
0.046,0.0175966926275
0.047,0.0221378295539
0.048,0.0173832063774
0.049,0.0200995535268
0.05,0.019075107844
0.051,0.0219307649282
0.052,0.0251481298395
0.053,0.0211145633531
0.054,0.0245573403886
0.055,0.0173621067541
0.056,0.018315521407
0.057,0.0227726530011
0.058,0.0208313566088
0.059,0.0189010687156
0.06,0.0216643330396
0.061,0.0180851292476
0.062,0.0204371474987
0.063,0.0209731565613
0.064,0.0219656251753
0.065,0.0200159413551
0.066,0.0205872038255
0.067,0.0286933907593
0.068,0.0212601638589
0.069,0.0220141149926
0.07,0.0255158661303
0.071,0.022564539947
0.072,0.0211916228468
0.073,0.0230957000279
0.074,0.0224319137437
0.075,0.0216952616799
0.076,0.0320507208733
0.077,0.0222880169342
0.078,0.0266003343439
0.079,0.0208633336776
0.08,0.0204429138553
0.081,0.0213982943117
0.082,0.0246446220599
0.083,0.0217698311558
0.084,0.0301299998899
0.085,0.0230915063139
0.086,0.0202376839796
0.087,0.0307796323896
0.088,0.0233871631465
0.089,0.0219890837626
0.09,0.0223986261393
0.091,0.0201150178469
0.092,0.0238913261939
0.093,0.030572829871
0.094,0.0250085577975
0.095,0.0235748318452
0.096,0.0224425290821
0.097,0.0248228549022
0.098,0.0265264201357
0.099,0.0244665202711
0.1,0.0228995128477
0.101,0.0282403386004
0.102,0.027013022006
0.103,0.0271056768733
0.104,0.0342094351224
0.105,0.0295780022929
0.106,0.0261204162051
0.107,0.0321834781301
0.108,0.0309673010882
0.109,0.0305023230554
0.11,0.0286207870867
0.111,0.0289091049199
0.112,0.0260125591248
0.113,0.0307425442319
0.114,0.0309171075745
0.115,0.0278724712561
0.116,0.0268024189342
0.117,0.0324851634264
0.118,0.031339231093
0.119,0.0232996193681
0.12,0.0311053004874
0.121,0.0244936483581
0.122,0.0289122502053
0.123,0.035856647325
0.124,0.0264882835496
0.125,0.0347472789349
0.126,0.0299619892253
0.127,0.0288093731603
0.128,0.030668236863
0.129,0.0313097440419
0.13,0.0328206605414
0.131,0.0279567386955
0.132,0.0325454480642
0.133,0.0359541511739
0.134,0.0268999227832
0.135,0.0273783993327
0.136,0.0287320515596
0.137,0.0341141591839
0.138,0.031211322818
0.139,0.0284982520076
0.14,0.0383415538864
0.141,0.0319939746815
0.142,0.031345521664
0.143,0.0324349699128
0.144,0.0309458083043
0.145,0.0310464574388
0.146,0.0306915643969
0.147,0.0376510326759
0.148,0.0329506656734
0.149,0.0302811046452
0.15,0.0364934365756
0.151,0.037496520528
0.152,0.0345509607012
0.153,0.0366243590826
0.154,0.0298346051645
0.155,0.0358953081252
0.156,0.0397181404862
0.157,0.0334738314871
0.158,0.0371919520533
0.159,0.0359346241934
0.16,0.0429508386642
0.161,0.0400761788137
0.162,0.0381247912972
0.163,0.0359571654058
0.164,0.0375256144185
0.165,0.0453118996109
0.166,0.0386458602539
0.167,0.0327884213655
0.168,0.0357565224047
0.169,0.0395439703044
0.17,0.0400476091375
0.171,0.0443400064059
0.172,0.0388176714718
0.173,0.0507318817142
0.174,0.0376495910867
0.175,0.0390147760268
0.176,0.0410631431781
0.177,0.0438729315161
0.178,0.0406260795537
0.179,0.0434350815703
0.18,0.0383648814201
0.181,0.0421258565006
0.182,0.0352405645368
0.183,0.0445027749281
0.184,0.0370544768683
0.185,0.0444441939866
0.186,0.041403751382
0.187,0.0398371371193
0.188,0.0430070606416
0.189,0.0396886534352
0.19,0.0411451827071
0.191,0.044105289479
0.192,0.0445443189068
0.193,0.0411200204234
0.194,0.0398984701855
0.195,0.0447730073699
0.196,0.052757707653
0.197,0.0442379156822
0.198,0.0434362610524
0.199,0.047773347585
0.2,0.0552161413953
0.201,0.0503840655645
0.202,0.0501306079784
0.203,0.0601814986971
0.204,0.0468976476934
0.205,0.0578465174089
0.206,0.0591068595007
0.207,0.0495877841307
0.208,0.0440174835934
0.209,0.047434574131
0.21,0.0553931947556
0.211,0.0643812410981
0.212,0.0525277086543
0.213,0.0561796471724
0.214,0.0511770706593
0.215,0.0562802963068
0.216,0.0533203205885
0.217,0.0478851362721
0.218,0.0549413220788
0.219,0.0557727258669
0.22,0.0494352377862
0.221,0.0448765396828
0.222,0.0537905407637
0.223,0.0588772536625
0.224,0.0589072649279
0.225,0.0541681060716
0.226,0.0554027616655
0.227,0.0615780054382
0.228,0.0646305049703
0.229,0.0594478608651
0.23,0.0601594816989
0.231,0.0641868886679
0.232,0.0572921608478
0.233,0.0542391371014
0.234,0.0589954639741
0.235,0.0673167098007
0.236,0.0617356628716
0.237,0.0616751161266
0.238,0.0599989410872
0.239,0.0648947089484
0.24,0.0511983013361
0.241,0.0740473585631
0.242,0.0664111296974
0.243,0.0604458337286
0.244,0.0726311937879
0.245,0.0654523418485
0.246,0.0652364966343
0.247,0.0608576040159
0.248,0.0581593422579
0.249,0.0612927018369
0.25,0.0639382800635
0.251,0.0613170777992
0.252,0.0657001641315
0.253,0.069532694456
0.254,0.0684727332583
0.255,0.0707946091905
0.256,0.0688877798845
0.257,0.0863576126655
0.258,0.0689328623094
0.259,0.0671772688124
0.26,0.0768752322924
0.261,0.0693966608601
0.262,0.0710399414558
0.263,0.0623820190322
0.264,0.073181356635
0.265,0.0660858547601
0.266,0.0794143950279
0.267,0.0686980143289
0.268,0.0703588561016
0.269,0.0736338845796
0.27,0.0750695763353
0.271,0.0824946779149
0.272,0.0863948318767
0.273,0.0836153169111
0.274,0.077603627982
0.275,0.0874620010201
0.276,0.0812047177185
0.277,0.0937302928208
0.278,0.104299107211
0.279,0.0809263599559
0.28,0.0921822881637
0.281,0.0776601120665
0.282,0.0783294026002
0.283,0.10978369872
0.284,0.0991581381378
0.285,0.0790577982897
0.286,0.0871654268126
0.287,0.0967531742483
0.288,0.0948814672967
0.289,0.0898959277465
0.29,0.101350008937
0.291,0.0911598082844
0.292,0.0906298276855
0.293,0.0823882624237
0.294,0.0979060524205
0.295,0.100149558323
0.296,0.08842707944
0.297,0.0955313619033
0.298,0.108685600936
0.299,0.098698533301


==> figures/best_beta/tables/kosarak_0.5_200_TOPK_SUM_RATIO_std.csv <==
beta,original_item_vec
0.001,0.330625788754
0.002,0.253687860724
0.003,0.168933698898
0.004,0.130246782744
0.005,0.135213016616
0.006,0.100798131046
0.007,0.102759701584
0.008,0.0849190824143
0.009,0.0886745122248
0.01,0.0652781144642
0.011,0.0654298031591
0.012,0.0626475988256
0.013,0.0790996321692
0.014,0.0710888133105
0.015,0.0550541076714
0.016,0.0688718273271
0.017,0.0464905505187
0.018,0.0565390383852
0.019,0.0510023483126
0.02,0.0538255227441
0.021,0.0593171699916
0.022,0.0541270569163
0.023,0.052828611349
0.024,0.0516317555063
0.025,0.0644588857176
0.026,0.0476542742639
0.027,0.0451131708299
0.028,0.0530622096393
0.029,0.0464946024788
0.03,0.0610488683869
0.031,0.0492758350188
0.032,0.0472104251274
0.033,0.0494618906022
0.034,0.0587276791206
0.035,0.0436416262934
0.036,0.0427802042983
0.037,0.0358206586762
0.038,0.0442044835684
0.039,0.0563762748573
0.04,0.0367538903705
0.041,0.0405879762612
0.042,0.0507933252202
0.043,0.0410779233579
0.044,0.0535793825756
0.045,0.0501117619458
0.046,0.0385918568818
0.047,0.0605091991713
0.048,0.0396726611966
0.049,0.0502081995107
0.05,0.0505761401443
0.051,0.0484424292741
0.052,0.0512697718455
0.053,0.0513932575081
0.054,0.0539754827388
0.055,0.0370439814855
0.056,0.0467316436111
0.057,0.0625231945779
0.058,0.0404709207119
0.059,0.0541049144345
0.06,0.0471097424663
0.061,0.041499209176
0.062,0.0464317965726
0.063,0.0446207688832
0.064,0.0467481042805
0.065,0.0511125210772
0.066,0.0451347549435
0.067,0.0647486730981
0.068,0.0541148989307
0.069,0.0577989985017
0.07,0.0469445805341
0.071,0.0548801984846
0.072,0.0548691858767
0.073,0.056203041065
0.074,0.0512138217873
0.075,0.0596160431957
0.076,0.0670611081946
0.077,0.0427383739381
0.078,0.0574967058615
0.079,0.0472664301174
0.08,0.0428916347539
0.081,0.0575178627302
0.082,0.0577363637863
0.083,0.0586514101418
0.084,0.0477322403904
0.085,0.0531346931991
0.086,0.0494240387934
0.087,0.0536203455413
0.088,0.0443725016423
0.089,0.0662143923134
0.09,0.0467066264166
0.091,0.0322086708017
0.092,0.0504000041443
0.093,0.0644146365638
0.094,0.0589716031558
0.095,0.0447741255893
0.096,0.0458088166503
0.097,0.048892576009
0.098,0.0566948764482
0.099,0.0690296102338
0.1,0.0504692039875
0.101,0.0471441988245
0.102,0.0476972398295
0.103,0.0664704575099
0.104,0.0558988894834
0.105,0.0610521802492
0.106,0.0432118705968
0.107,0.0551426650751
0.108,0.0594701992249
0.109,0.0651290955986
0.11,0.0551213649688
0.111,0.0501676353236
0.112,0.0603650235951
0.113,0.0548402013195
0.114,0.0524938669715
0.115,0.0572089238155
0.116,0.0452284767619
0.117,0.0628823217754
0.118,0.0595684725192
0.119,0.0590354738903
0.12,0.0548587425481
0.121,0.0502241335814
0.122,0.0535615161438
0.123,0.0563160674665
0.124,0.0527417845816
0.125,0.0640296315173
0.126,0.0459047763752
0.127,0.0496695117649
0.128,0.0485736048081
0.129,0.0546495811923
0.13,0.064928423158
0.131,0.0619409015424
0.132,0.0699274685468
0.133,0.0656997581694
0.134,0.0420231535112
0.135,0.0617085735979
0.136,0.0527719168351
0.137,0.0586660641183
0.138,0.0546551675157
0.139,0.0552206772475
0.14,0.0392232582054
0.141,0.0654927022064
0.142,0.0554534589695
0.143,0.0566394851977
0.144,0.0427429059989
0.145,0.0631944500521
0.146,0.0701034164664
0.147,0.0600436080701
0.148,0.0545896912279
0.149,0.0611521990178
0.15,0.0571084891972
0.151,0.0603690216322
0.152,0.0654276012882
0.153,0.0617141099361
0.154,0.050041020092
0.155,0.057416484589
0.156,0.0618110168912
0.157,0.0503115833096
0.158,0.0545821600582
0.159,0.0489663661152
0.16,0.0660025967408
0.161,0.0571905844757
0.162,0.0581908007797
0.163,0.0589112506466
0.164,0.0592902649027
0.165,0.0764077954018
0.166,0.0504622447502
0.167,0.0563593884211
0.168,0.0527008195133
0.169,0.0647389007488
0.17,0.0537953755889
0.171,0.0615357971082
0.172,0.0525830920242
0.173,0.0647558060794
0.174,0.0526389688455
0.175,0.057328828596
0.176,0.0564444607719
0.177,0.0586603940499
0.178,0.0606692734604
0.179,0.0766851384376
0.18,0.0717406812214
0.181,0.0674596111706
0.182,0.0565991248646
0.183,0.0565029365413
0.184,0.0498662839789
0.185,0.05770717793
0.186,0.0667535906995
0.187,0.0616895623808
0.188,0.0627044759167
0.189,0.0552068286608
0.19,0.058251066543
0.191,0.0617133113952
0.192,0.0646879035798
0.193,0.0566479393892
0.194,0.0613226605286
0.195,0.0532412552463
0.196,0.0592703906525
0.197,0.0518142614686
0.198,0.0594234897863
0.199,0.0635279693368
0.2,0.0550782897863
0.201,0.0692393060456
0.202,0.0561849926668
0.203,0.0640948603641
0.204,0.0669519064391
0.205,0.073666442585
0.206,0.064627140635
0.207,0.0737670092887
0.208,0.0593532586153
0.209,0.0658079859855
0.21,0.0796986683303
0.211,0.0686504380878
0.212,0.0609354237154
0.213,0.067121322752
0.214,0.0764386075263
0.215,0.067231635378
0.216,0.0765623701384
0.217,0.0630929162699
0.218,0.0775198746095
0.219,0.0747944347031
0.22,0.0649053144949
0.221,0.0634076763999
0.222,0.0681757446821
0.223,0.0697264620818
0.224,0.0625927413031
0.225,0.0710053574207
0.226,0.0722682349687
0.227,0.0719435179898
0.228,0.0821779487273
0.229,0.0731330779459
0.23,0.059096882882
0.231,0.0781287132618
0.232,0.0702277806752
0.233,0.065558103458
0.234,0.0695079396432
0.235,0.0713675857354
0.236,0.0722976409105
0.237,0.0687230632806
0.238,0.0747954625377
0.239,0.0696748833552
0.24,0.0590675698622
0.241,0.079837580723
0.242,0.069424996998
0.243,0.0739885740532
0.244,0.0665136419792
0.245,0.0553306926639
0.246,0.0729079767071
0.247,0.0686113372335
0.248,0.0618688586766
0.249,0.0747406057376
0.25,0.0667923433317
0.251,0.0668649783135
0.252,0.0670229950241
0.253,0.0795747238888
0.254,0.080021580765
0.255,0.0731551178427
0.256,0.0739427451303
0.257,0.081629330468
0.258,0.0777569807989
0.259,0.0787708891617
0.26,0.0681087529721
0.261,0.068549068247
0.262,0.0672188251489
0.263,0.067832552428
0.264,0.0691172944815
0.265,0.0732725687984
0.266,0.0761691604674
0.267,0.0721635395863
0.268,0.0752361537833
0.269,0.058384868825
0.27,0.0783490116276
0.271,0.0761516802405
0.272,0.0867515915286
0.273,0.0651782060919
0.274,0.0707661091946
0.275,0.0761975483719
0.276,0.0814082873135
0.277,0.0851451506996
0.278,0.0725697583372
0.279,0.0704497807153
0.28,0.0705708754994
0.281,0.0802159645579
0.282,0.0797752667961
0.283,0.0819938178584
0.284,0.0951637946353
0.285,0.079741187567
0.286,0.0788179750094
0.287,0.0801548399733
0.288,0.0804794390393
0.289,0.0690867182081
0.29,0.0775363648191
0.291,0.0776183965428
0.292,0.0820761115592
0.293,0.0671189164631
0.294,0.0734269221439
0.295,0.0800314639174
0.296,0.0697648780799
0.297,0.0815140428608
0.298,0.0860745996447
0.299,0.0819489881952


==> figures/best_beta/tables/kosarak_0.5_50_FNR_ALL.csv <==
beta,original_item_vec_avg,original_item_vec_std
0.001,0.219,0.18867694586
0.002,0.0884,0.0990532965406
0.003,0.0822,0.0924151808772
0.004,0.0434,0.0549787837867
0.005,0.036,0.0456601410954
0.006,0.0244,0.0323590962654
0.007,0.0264,0.0295255410748
0.008,0.0226,0.0389410328626
0.009,0.0192,0.0295310143422
0.01,0.0142,0.0233194764049
0.011,0.0166,0.0271255963952
0.012,0.0158,0.0224364422178
0.013,0.0106,0.0185221679906
0.014,0.0102,0.0149057645957
0.015,0.0132,0.019115808678
0.016,0.0094,0.0215472232151
0.017,0.007,0.0143195846675
0.018,0.01,0.0169371983182
0.019,0.0124,0.0179291535064
0.02,0.0084,0.0156166189644
0.021,0.0078,0.0152805415315
0.022,0.0072,0.0115540014495
0.023,0.0076,0.0144334068162
0.024,0.0066,0.0147860157793
0.025,0.007,0.0121854359169
0.026,0.0052,0.0112348663642
0.027,0.0062,0.0108971314917
0.028,0.005,0.0111464085805
0.029,0.0064,0.0138913533167
0.03,0.0068,0.0142757829837
0.031,0.0078,0.0120252260106
0.032,0.007,0.0115031835734
0.033,0.0058,0.0121588808629
0.034,0.0038,0.00885118265225
0.035,0.0034,0.00945163125251
0.036,0.005,0.00958744970882
0.037,0.0042,0.00866666666667
0.038,0.0064,0.0116792140319
0.039,0.006,0.0100503781526
0.04,0.0058,0.0103650539523
0.041,0.005,0.010396191999
0.042,0.0034,0.00755050336137
0.043,0.005,0.010396191999
0.044,0.0038,0.00885118265225
0.045,0.0056,0.0117481999481
0.046,0.0052,0.00926381032935
0.047,0.0054,0.00936574458958
0.048,0.004,0.00852802865422
0.049,0.0044,0.00967345634072
0.05,0.0046,0.00978764424149
0.051,0.0056,0.00988008915021
0.052,0.005,0.00958744970882
0.053,0.0062,0.0101284677314
0.054,0.0052,0.00969014911645
0.055,0.0038,0.00788554488807
0.056,0.0034,0.00855404683011
0.057,0.0052,0.00926381032935
0.058,0.0024,0.00653197264742
0.059,0.003,0.00717740562565
0.06,0.0032,0.00789834402795
0.061,0.0036,0.00822904439878
0.062,0.0052,0.0108692876557
0.063,0.004,0.00852802865422
0.064,0.0068,0.0107195657985
0.065,0.0038,0.00788554488807
0.066,0.0038,0.00838228049296
0.067,0.0044,0.00832666399786
0.068,0.0038,0.00838228049296
0.069,0.0056,0.00988008915021
0.07,0.0038,0.00838228049296
0.071,0.0042,0.00818720361481
0.072,0.0034,0.00855404683011
0.073,0.0034,0.00806789372085
0.074,0.0028,0.00853749898324
0.075,0.0048,0.00858469391982
0.076,0.0032,0.00736905898355
0.077,0.004,0.00942809041582
0.078,0.0034,0.00755050336137
0.079,0.0034,0.00755050336137
0.08,0.0042,0.00912096043144
0.081,0.0042,0.00912096043144
0.082,0.0062,0.011261806375
0.083,0.0038,0.00838228049296
0.084,0.0052,0.00969014911645
0.085,0.0048,0.00858469391982
0.086,0.0042,0.00912096043144
0.087,0.0044,0.0087985306395
0.088,0.0038,0.00788554488807
0.089,0.0062,0.0108971314917
0.09,0.0042,0.00912096043144
0.091,0.0052,0.00881688004554
0.092,0.004,0.00804030252207
0.093,0.0072,0.0100584152416
0.094,0.0048,0.0094793768708
0.095,0.0052,0.00926381032935
0.096,0.003,0.00717740562565
0.097,0.0044,0.00832666399786
0.098,0.0038,0.00838228049296
0.099,0.0042,0.00955367611303
0.1,0.0036,0.00772245839331
0.101,0.0048,0.00904310664417
0.102,0.0052,0.00881688004554
0.103,0.0032,0.00789834402795
0.104,0.0042,0.00912096043144
0.105,0.0052,0.00926381032935
0.106,0.0052,0.0100985047398
0.107,0.0048,0.0127509159901
0.108,0.004,0.00852802865422
0.109,0.0044,0.00832666399786
0.11,0.0052,0.0100985047398
0.111,0.0036,0.00822904439878
0.112,0.0042,0.00866666666667
0.113,0.0046,0.00892392086677
0.114,0.0052,0.00926381032935
0.115,0.0054,0.00978764424149
0.116,0.005,0.00915633026045
0.117,0.0044,0.0087985306395
0.118,0.0046,0.00892392086677
0.119,0.005,0.00958744970882
0.12,0.0052,0.00881688004554
0.121,0.0054,0.00978764424149
0.122,0.0038,0.00788554488807
0.123,0.0034,0.00755050336137
0.124,0.0036,0.00822904439878
0.125,0.005,0.00958744970882
0.126,0.0054,0.00978764424149
0.127,0.0048,0.0094793768708
0.128,0.0054,0.00892392086677
0.129,0.0056,0.0106666666667
0.13,0.0052,0.00969014911645
0.131,0.0048,0.00989643339488
0.132,0.0054,0.00978764424149
0.133,0.0046,0.00892392086677
0.134,0.0062,0.00972137081409
0.135,0.004,0.00852802865422
0.136,0.004,0.00804030252207
0.137,0.004,0.00804030252207
0.138,0.006,0.00963998407308
0.139,0.0052,0.00926381032935
0.14,0.0056,0.00988008915021
0.141,0.0046,0.00936574458958
0.142,0.004,0.00852802865422
0.143,0.0036,0.00772245839331
0.144,0.007,0.0107778298447
0.145,0.0048,0.00904310664417
0.146,0.005,0.00870388279778
0.147,0.0044,0.00924634790038
0.148,0.0044,0.00924634790038
0.149,0.0058,0.00912096043144
0.15,0.0042,0.00912096043144
0.151,0.005,0.00915633026045
0.152,0.0044,0.0087985306395
0.153,0.0072,0.0122334200311
0.154,0.0038,0.00838228049296
0.155,0.005,0.00958744970882
0.156,0.0054,0.00936574458958
0.157,0.0046,0.00892392086677
0.158,0.0046,0.00892392086677
0.159,0.0054,0.00978764424149
0.16,0.0056,0.0102809031557
0.161,0.0048,0.00904310664417
0.162,0.0042,0.00866666666667
0.163,0.0052,0.00881688004554
0.164,0.006,0.0100503781526
0.165,0.0044,0.0087985306395
0.166,0.0068,0.0110900811084
0.167,0.0052,0.00926381032935
0.168,0.0056,0.00988008915021
0.169,0.0036,0.00772245839331
0.17,0.0058,0.00996762435857
0.171,0.005,0.00915633026045
0.172,0.0064,0.0102020002
0.173,0.0052,0.00926381032935
0.174,0.0056,0.00988008915021
0.175,0.005,0.00958744970882
0.176,0.0062,0.0108971314917
0.177,0.0038,0.00788554488807
0.178,0.0036,0.00822904439878
0.179,0.0048,0.00904310664417
0.18,0.0052,0.0104909773644
0.181,0.0048,0.00858469391982
0.182,0.0046,0.00845905169363
0.183,0.0038,0.00838228049296
0.184,0.005,0.01
0.185,0.008,0.0110096376513
0.186,0.0074,0.0101124985173
0.187,0.0062,0.0101284677314
0.188,0.0046,0.00845905169363
0.189,0.0066,0.0106571927624
0.19,0.0058,0.0103650539523
0.191,0.0054,0.00978764424149
0.192,0.0054,0.00936574458958
0.193,0.0038,0.00838228049296
0.194,0.0048,0.00904310664417
0.195,0.005,0.0107778298447
0.196,0.0052,0.00926381032935
0.197,0.0062,0.0101284677314
0.198,0.006,0.0100503781526
0.199,0.0052,0.00926381032935
0.2,0.0056,0.00902521719708
0.201,0.0048,0.0094793768708
0.202,0.006,0.00963998407308
0.203,0.0058,0.0103650539523
0.204,0.0056,0.00988008915021
0.205,0.005,0.00958744970882
0.206,0.0078,0.0116844021039
0.207,0.0062,0.0105198225587
0.208,0.0046,0.00845905169363
0.209,0.0056,0.00946231227213
0.21,0.0056,0.00988008915021
0.211,0.0068,0.0107195657985
0.212,0.0044,0.00832666399786
0.213,0.0056,0.00946231227213
0.214,0.0068,0.0110900811084
0.215,0.0054,0.00892392086677
0.216,0.0066,0.00986986025302
0.217,0.006,0.0104446593573
0.218,0.006,0.00921132372944
0.219,0.0046,0.00892392086677
0.22,0.0044,0.00832666399786
0.221,0.0056,0.00988008915021
0.222,0.0036,0.00870620352381
0.223,0.0064,0.0102020002
0.224,0.0076,0.0101623189909
0.225,0.0042,0.00818720361481
0.226,0.0062,0.00972137081409
0.227,0.0058,0.0107477975193
0.228,0.004,0.00804030252207
0.229,0.0066,0.011390231505
0.23,0.007,0.0118492210885
0.231,0.0054,0.00892392086677
0.232,0.0068,0.0107195657985
0.233,0.007,0.01
0.234,0.005,0.00958744970882
0.235,0.0066,0.0106571927624
0.236,0.005,0.00915633026045
0.237,0.0066,0.0106571927624
0.238,0.0062,0.0101284677314
0.239,0.0062,0.00972137081409
0.24,0.0078,0.0102079390771
0.241,0.0054,0.00936574458958
0.242,0.0076,0.0105524184599
0.243,0.0066,0.00986986025302
0.244,0.0066,0.00986986025302
0.245,0.007,0.010396191999
0.246,0.0062,0.00972137081409
0.247,0.007,0.0107778298447
0.248,0.0068,0.0107195657985
0.249,0.0076,0.0101623189909
0.25,0.0068,0.0103357768372
0.251,0.008,0.0106363204696
0.252,0.0056,0.00946231227213
0.253,0.0078,0.0109710362484
0.254,0.007,0.0125126198922
0.255,0.005,0.00915633026045
0.256,0.005,0.00958744970882
0.257,0.006,0.00963998407308
0.258,0.0068,0.0107195657985
0.259,0.0068,0.0110900811084
0.26,0.0052,0.00926381032935
0.261,0.0062,0.00972137081409
0.262,0.0058,0.0103650539523
0.263,0.0074,0.0105044483122
0.264,0.0066,0.0102710734344
0.265,0.0072,0.0100584152416
0.266,0.0052,0.00926381032935
0.267,0.0086,0.0124738109492
0.268,0.0074,0.0108822903115
0.269,0.0066,0.00945163125251
0.27,0.008,0.0113707048723
0.271,0.0066,0.00986986025302
0.272,0.0068,0.0110900811084
0.273,0.0062,0.0101284677314
0.274,0.0078,0.0120252260106
0.275,0.007,0.0118492210885
0.276,0.0076,0.0116445678149
0.277,0.0068,0.0103357768372
0.278,0.0068,0.0103357768372
0.279,0.0076,0.0101623189909
0.28,0.0076,0.0109286020805
0.281,0.0064,0.0105906381376
0.282,0.0076,0.0129583637825
0.283,0.0066,0.0102710734344
0.284,0.0062,0.00972137081409
0.285,0.0076,0.0105524184599
0.286,0.0072,0.0115540014495
0.287,0.0078,0.0102079390771
0.288,0.0066,0.0110298035185
0.289,0.0078,0.0116844021039
0.29,0.006,0.00963998407308
0.291,0.007,0.0107778298447
0.292,0.0082,0.0117533575689
0.293,0.0052,0.00881688004554
0.294,0.0074,0.0108822903115
0.295,0.0058,0.0103650539523
0.296,0.0064,0.0102020002
0.297,0.0072,0.0108320512062
0.298,0.006,0.00963998407308
0.299,0.0084,0.0110754984839


==> figures/best_beta/tables/kosarak_0.5_50_FNR_avg.csv <==
beta,original_item_vec
0.001,0.219
0.002,0.0884
0.003,0.0822
0.004,0.0434
0.005,0.036
0.006,0.0244
0.007,0.0264
0.008,0.0226
0.009,0.0192
0.01,0.0142
0.011,0.0166
0.012,0.0158
0.013,0.0106
0.014,0.0102
0.015,0.0132
0.016,0.0094
0.017,0.007
0.018,0.01
0.019,0.0124
0.02,0.0084
0.021,0.0078
0.022,0.0072
0.023,0.0076
0.024,0.0066
0.025,0.007
0.026,0.0052
0.027,0.0062
0.028,0.005
0.029,0.0064
0.03,0.0068
0.031,0.0078
0.032,0.007
0.033,0.0058
0.034,0.0038
0.035,0.0034
0.036,0.005
0.037,0.0042
0.038,0.0064
0.039,0.006
0.04,0.0058
0.041,0.005
0.042,0.0034
0.043,0.005
0.044,0.0038
0.045,0.0056
0.046,0.0052
0.047,0.0054
0.048,0.004
0.049,0.0044
0.05,0.0046
0.051,0.0056
0.052,0.005
0.053,0.0062
0.054,0.0052
0.055,0.0038
0.056,0.0034
0.057,0.0052
0.058,0.0024
0.059,0.003
0.06,0.0032
0.061,0.0036
0.062,0.0052
0.063,0.004
0.064,0.0068
0.065,0.0038
0.066,0.0038
0.067,0.0044
0.068,0.0038
0.069,0.0056
0.07,0.0038
0.071,0.0042
0.072,0.0034
0.073,0.0034
0.074,0.0028
0.075,0.0048
0.076,0.0032
0.077,0.004
0.078,0.0034
0.079,0.0034
0.08,0.0042
0.081,0.0042
0.082,0.0062
0.083,0.0038
0.084,0.0052
0.085,0.0048
0.086,0.0042
0.087,0.0044
0.088,0.0038
0.089,0.0062
0.09,0.0042
0.091,0.0052
0.092,0.004
0.093,0.0072
0.094,0.0048
0.095,0.0052
0.096,0.003
0.097,0.0044
0.098,0.0038
0.099,0.0042
0.1,0.0036
0.101,0.0048
0.102,0.0052
0.103,0.0032
0.104,0.0042
0.105,0.0052
0.106,0.0052
0.107,0.0048
0.108,0.004
0.109,0.0044
0.11,0.0052
0.111,0.0036
0.112,0.0042
0.113,0.0046
0.114,0.0052
0.115,0.0054
0.116,0.005
0.117,0.0044
0.118,0.0046
0.119,0.005
0.12,0.0052
0.121,0.0054
0.122,0.0038
0.123,0.0034
0.124,0.0036
0.125,0.005
0.126,0.0054
0.127,0.0048
0.128,0.0054
0.129,0.0056
0.13,0.0052
0.131,0.0048
0.132,0.0054
0.133,0.0046
0.134,0.0062
0.135,0.004
0.136,0.004
0.137,0.004
0.138,0.006
0.139,0.0052
0.14,0.0056
0.141,0.0046
0.142,0.004
0.143,0.0036
0.144,0.007
0.145,0.0048
0.146,0.005
0.147,0.0044
0.148,0.0044
0.149,0.0058
0.15,0.0042
0.151,0.005
0.152,0.0044
0.153,0.0072
0.154,0.0038
0.155,0.005
0.156,0.0054
0.157,0.0046
0.158,0.0046
0.159,0.0054
0.16,0.0056
0.161,0.0048
0.162,0.0042
0.163,0.0052
0.164,0.006
0.165,0.0044
0.166,0.0068
0.167,0.0052
0.168,0.0056
0.169,0.0036
0.17,0.0058
0.171,0.005
0.172,0.0064
0.173,0.0052
0.174,0.0056
0.175,0.005
0.176,0.0062
0.177,0.0038
0.178,0.0036
0.179,0.0048
0.18,0.0052
0.181,0.0048
0.182,0.0046
0.183,0.0038
0.184,0.005
0.185,0.008
0.186,0.0074
0.187,0.0062
0.188,0.0046
0.189,0.0066
0.19,0.0058
0.191,0.0054
0.192,0.0054
0.193,0.0038
0.194,0.0048
0.195,0.005
0.196,0.0052
0.197,0.0062
0.198,0.006
0.199,0.0052
0.2,0.0056
0.201,0.0048
0.202,0.006
0.203,0.0058
0.204,0.0056
0.205,0.005
0.206,0.0078
0.207,0.0062
0.208,0.0046
0.209,0.0056
0.21,0.0056
0.211,0.0068
0.212,0.0044
0.213,0.0056
0.214,0.0068
0.215,0.0054
0.216,0.0066
0.217,0.006
0.218,0.006
0.219,0.0046
0.22,0.0044
0.221,0.0056
0.222,0.0036
0.223,0.0064
0.224,0.0076
0.225,0.0042
0.226,0.0062
0.227,0.0058
0.228,0.004
0.229,0.0066
0.23,0.007
0.231,0.0054
0.232,0.0068
0.233,0.007
0.234,0.005
0.235,0.0066
0.236,0.005
0.237,0.0066
0.238,0.0062
0.239,0.0062
0.24,0.0078
0.241,0.0054
0.242,0.0076
0.243,0.0066
0.244,0.0066
0.245,0.007
0.246,0.0062
0.247,0.007
0.248,0.0068
0.249,0.0076
0.25,0.0068
0.251,0.008
0.252,0.0056
0.253,0.0078
0.254,0.007
0.255,0.005
0.256,0.005
0.257,0.006
0.258,0.0068
0.259,0.0068
0.26,0.0052
0.261,0.0062
0.262,0.0058
0.263,0.0074
0.264,0.0066
0.265,0.0072
0.266,0.0052
0.267,0.0086
0.268,0.0074
0.269,0.0066
0.27,0.008
0.271,0.0066
0.272,0.0068
0.273,0.0062
0.274,0.0078
0.275,0.007
0.276,0.0076
0.277,0.0068
0.278,0.0068
0.279,0.0076
0.28,0.0076
0.281,0.0064
0.282,0.0076
0.283,0.0066
0.284,0.0062
0.285,0.0076
0.286,0.0072
0.287,0.0078
0.288,0.0066
0.289,0.0078
0.29,0.006
0.291,0.007
0.292,0.0082
0.293,0.0052
0.294,0.0074
0.295,0.0058
0.296,0.0064
0.297,0.0072
0.298,0.006
0.299,0.0084


==> figures/best_beta/tables/kosarak_0.5_50_FNR_median.csv <==
beta,original_item_vec
0.001,0.16
0.002,0.06
0.003,0.06
0.004,0.02
0.005,0.02
0.006,0.02
0.007,0.02
0.008,0.01
0.009,0.0
0.01,0.0
0.011,0.0
0.012,0.0
0.013,0.0
0.014,0.0
0.015,0.0
0.016,0.0
0.017,0.0
0.018,0.0
0.019,0.0
0.02,0.0
0.021,0.0
0.022,0.0
0.023,0.0
0.024,0.0
0.025,0.0
0.026,0.0
0.027,0.0
0.028,0.0
0.029,0.0
0.03,0.0
0.031,0.0
0.032,0.0
0.033,0.0
0.034,0.0
0.035,0.0
0.036,0.0
0.037,0.0
0.038,0.0
0.039,0.0
0.04,0.0
0.041,0.0
0.042,0.0
0.043,0.0
0.044,0.0
0.045,0.0
0.046,0.0
0.047,0.0
0.048,0.0
0.049,0.0
0.05,0.0
0.051,0.0
0.052,0.0
0.053,0.0
0.054,0.0
0.055,0.0
0.056,0.0
0.057,0.0
0.058,0.0
0.059,0.0
0.06,0.0
0.061,0.0
0.062,0.0
0.063,0.0
0.064,0.0
0.065,0.0
0.066,0.0
0.067,0.0
0.068,0.0
0.069,0.0
0.07,0.0
0.071,0.0
0.072,0.0
0.073,0.0
0.074,0.0
0.075,0.0
0.076,0.0
0.077,0.0
0.078,0.0
0.079,0.0
0.08,0.0
0.081,0.0
0.082,0.0
0.083,0.0
0.084,0.0
0.085,0.0
0.086,0.0
0.087,0.0
0.088,0.0
0.089,0.0
0.09,0.0
0.091,0.0
0.092,0.0
0.093,0.0
0.094,0.0
0.095,0.0
0.096,0.0
0.097,0.0
0.098,0.0
0.099,0.0
0.1,0.0
0.101,0.0
0.102,0.0
0.103,0.0
0.104,0.0
0.105,0.0
0.106,0.0
0.107,0.0
0.108,0.0
0.109,0.0
0.11,0.0
0.111,0.0
0.112,0.0
0.113,0.0
0.114,0.0
0.115,0.0
0.116,0.0
0.117,0.0
0.118,0.0
0.119,0.0
0.12,0.0
0.121,0.0
0.122,0.0
0.123,0.0
0.124,0.0
0.125,0.0
0.126,0.0
0.127,0.0
0.128,0.0
0.129,0.0
0.13,0.0
0.131,0.0
0.132,0.0
0.133,0.0
0.134,0.0
0.135,0.0
0.136,0.0
0.137,0.0
0.138,0.0
0.139,0.0
0.14,0.0
0.141,0.0
0.142,0.0
0.143,0.0
0.144,0.0
0.145,0.0
0.146,0.0
0.147,0.0
0.148,0.0
0.149,0.0
0.15,0.0
0.151,0.0
0.152,0.0
0.153,0.0
0.154,0.0
0.155,0.0
0.156,0.0
0.157,0.0
0.158,0.0
0.159,0.0
0.16,0.0
0.161,0.0
0.162,0.0
0.163,0.0
0.164,0.0
0.165,0.0
0.166,0.0
0.167,0.0
0.168,0.0
0.169,0.0
0.17,0.0
0.171,0.0
0.172,0.0
0.173,0.0
0.174,0.0
0.175,0.0
0.176,0.0
0.177,0.0
0.178,0.0
0.179,0.0
0.18,0.0
0.181,0.0
0.182,0.0
0.183,0.0
0.184,0.0
0.185,0.0
0.186,0.0
0.187,0.0
0.188,0.0
0.189,0.0
0.19,0.0
0.191,0.0
0.192,0.0
0.193,0.0
0.194,0.0
0.195,0.0
0.196,0.0
0.197,0.0
0.198,0.0
0.199,0.0
0.2,0.0
0.201,0.0
0.202,0.0
0.203,0.0
0.204,0.0
0.205,0.0
0.206,0.0
0.207,0.0
0.208,0.0
0.209,0.0
0.21,0.0
0.211,0.0
0.212,0.0
0.213,0.0
0.214,0.0
0.215,0.0
0.216,0.0
0.217,0.0
0.218,0.0
0.219,0.0
0.22,0.0
0.221,0.0
0.222,0.0
0.223,0.0
0.224,0.0
0.225,0.0
0.226,0.0
0.227,0.0
0.228,0.0
0.229,0.0
0.23,0.0
0.231,0.0
0.232,0.0
0.233,0.0
0.234,0.0
0.235,0.0
0.236,0.0
0.237,0.0
0.238,0.0
0.239,0.0
0.24,0.0
0.241,0.0
0.242,0.0
0.243,0.0
0.244,0.0
0.245,0.0
0.246,0.0
0.247,0.0
0.248,0.0
0.249,0.0
0.25,0.0
0.251,0.0
0.252,0.0
0.253,0.0
0.254,0.0
0.255,0.0
0.256,0.0
0.257,0.0
0.258,0.0
0.259,0.0
0.26,0.0
0.261,0.0
0.262,0.0
0.263,0.0
0.264,0.0
0.265,0.0
0.266,0.0
0.267,0.0
0.268,0.0
0.269,0.0
0.27,0.0
0.271,0.0
0.272,0.0
0.273,0.0
0.274,0.0
0.275,0.0
0.276,0.0
0.277,0.0
0.278,0.0
0.279,0.0
0.28,0.0
0.281,0.0
0.282,0.0
0.283,0.0
0.284,0.0
0.285,0.0
0.286,0.0
0.287,0.0
0.288,0.0
0.289,0.0
0.29,0.0
0.291,0.0
0.292,0.0
0.293,0.0
0.294,0.0
0.295,0.0
0.296,0.0
0.297,0.0
0.298,0.0
0.299,0.0


==> figures/best_beta/tables/kosarak_0.5_50_FNR_std.csv <==
beta,original_item_vec
0.001,0.18867694586
0.002,0.0990532965406
0.003,0.0924151808772
0.004,0.0549787837867
0.005,0.0456601410954
0.006,0.0323590962654
0.007,0.0295255410748
0.008,0.0389410328626
0.009,0.0295310143422
0.01,0.0233194764049
0.011,0.0271255963952
0.012,0.0224364422178
0.013,0.0185221679906
0.014,0.0149057645957
0.015,0.019115808678
0.016,0.0215472232151
0.017,0.0143195846675
0.018,0.0169371983182
0.019,0.0179291535064
0.02,0.0156166189644
0.021,0.0152805415315
0.022,0.0115540014495
0.023,0.0144334068162
0.024,0.0147860157793
0.025,0.0121854359169
0.026,0.0112348663642
0.027,0.0108971314917
0.028,0.0111464085805
0.029,0.0138913533167
0.03,0.0142757829837
0.031,0.0120252260106
0.032,0.0115031835734
0.033,0.0121588808629
0.034,0.00885118265225
0.035,0.00945163125251
0.036,0.00958744970882
0.037,0.00866666666667
0.038,0.0116792140319
0.039,0.0100503781526
0.04,0.0103650539523
0.041,0.010396191999
0.042,0.00755050336137
0.043,0.010396191999
0.044,0.00885118265225
0.045,0.0117481999481
0.046,0.00926381032935
0.047,0.00936574458958
0.048,0.00852802865422
0.049,0.00967345634072
0.05,0.00978764424149
0.051,0.00988008915021
0.052,0.00958744970882
0.053,0.0101284677314
0.054,0.00969014911645
0.055,0.00788554488807
0.056,0.00855404683011
0.057,0.00926381032935
0.058,0.00653197264742
0.059,0.00717740562565
0.06,0.00789834402795
0.061,0.00822904439878
0.062,0.0108692876557
0.063,0.00852802865422
0.064,0.0107195657985
0.065,0.00788554488807
0.066,0.00838228049296
0.067,0.00832666399786
0.068,0.00838228049296
0.069,0.00988008915021
0.07,0.00838228049296
0.071,0.00818720361481
0.072,0.00855404683011
0.073,0.00806789372085
0.074,0.00853749898324
0.075,0.00858469391982
0.076,0.00736905898355
0.077,0.00942809041582
0.078,0.00755050336137
0.079,0.00755050336137
0.08,0.00912096043144
0.081,0.00912096043144
0.082,0.011261806375
0.083,0.00838228049296
0.084,0.00969014911645
0.085,0.00858469391982
0.086,0.00912096043144
0.087,0.0087985306395
0.088,0.00788554488807
0.089,0.0108971314917
0.09,0.00912096043144
0.091,0.00881688004554
0.092,0.00804030252207
0.093,0.0100584152416
0.094,0.0094793768708
0.095,0.00926381032935
0.096,0.00717740562565
0.097,0.00832666399786
0.098,0.00838228049296
0.099,0.00955367611303
0.1,0.00772245839331
0.101,0.00904310664417
0.102,0.00881688004554
0.103,0.00789834402795
0.104,0.00912096043144
0.105,0.00926381032935
0.106,0.0100985047398
0.107,0.0127509159901
0.108,0.00852802865422
0.109,0.00832666399786
0.11,0.0100985047398
0.111,0.00822904439878
0.112,0.00866666666667
0.113,0.00892392086677
0.114,0.00926381032935
0.115,0.00978764424149
0.116,0.00915633026045
0.117,0.0087985306395
0.118,0.00892392086677
0.119,0.00958744970882
0.12,0.00881688004554
0.121,0.00978764424149
0.122,0.00788554488807
0.123,0.00755050336137
0.124,0.00822904439878
0.125,0.00958744970882
0.126,0.00978764424149
0.127,0.0094793768708
0.128,0.00892392086677
0.129,0.0106666666667
0.13,0.00969014911645
0.131,0.00989643339488
0.132,0.00978764424149
0.133,0.00892392086677
0.134,0.00972137081409
0.135,0.00852802865422
0.136,0.00804030252207
0.137,0.00804030252207
0.138,0.00963998407308
0.139,0.00926381032935
0.14,0.00988008915021
0.141,0.00936574458958
0.142,0.00852802865422
0.143,0.00772245839331
0.144,0.0107778298447
0.145,0.00904310664417
0.146,0.00870388279778
0.147,0.00924634790038
0.148,0.00924634790038
0.149,0.00912096043144
0.15,0.00912096043144
0.151,0.00915633026045
0.152,0.0087985306395
0.153,0.0122334200311
0.154,0.00838228049296
0.155,0.00958744970882
0.156,0.00936574458958
0.157,0.00892392086677
0.158,0.00892392086677
0.159,0.00978764424149
0.16,0.0102809031557
0.161,0.00904310664417
0.162,0.00866666666667
0.163,0.00881688004554
0.164,0.0100503781526
0.165,0.0087985306395
0.166,0.0110900811084
0.167,0.00926381032935
0.168,0.00988008915021
0.169,0.00772245839331
0.17,0.00996762435857
0.171,0.00915633026045
0.172,0.0102020002
0.173,0.00926381032935
0.174,0.00988008915021
0.175,0.00958744970882
0.176,0.0108971314917
0.177,0.00788554488807
0.178,0.00822904439878
0.179,0.00904310664417
0.18,0.0104909773644
0.181,0.00858469391982
0.182,0.00845905169363
0.183,0.00838228049296
0.184,0.01
0.185,0.0110096376513
0.186,0.0101124985173
0.187,0.0101284677314
0.188,0.00845905169363
0.189,0.0106571927624
0.19,0.0103650539523
0.191,0.00978764424149
0.192,0.00936574458958
0.193,0.00838228049296
0.194,0.00904310664417
0.195,0.0107778298447
0.196,0.00926381032935
0.197,0.0101284677314
0.198,0.0100503781526
0.199,0.00926381032935
0.2,0.00902521719708
0.201,0.0094793768708
0.202,0.00963998407308
0.203,0.0103650539523
0.204,0.00988008915021
0.205,0.00958744970882
0.206,0.0116844021039
0.207,0.0105198225587
0.208,0.00845905169363
0.209,0.00946231227213
0.21,0.00988008915021
0.211,0.0107195657985
0.212,0.00832666399786
0.213,0.00946231227213
0.214,0.0110900811084
0.215,0.00892392086677
0.216,0.00986986025302
0.217,0.0104446593573
0.218,0.00921132372944
0.219,0.00892392086677
0.22,0.00832666399786
0.221,0.00988008915021
0.222,0.00870620352381
0.223,0.0102020002
0.224,0.0101623189909
0.225,0.00818720361481
0.226,0.00972137081409
0.227,0.0107477975193
0.228,0.00804030252207
0.229,0.011390231505
0.23,0.0118492210885
0.231,0.00892392086677
0.232,0.0107195657985
0.233,0.01
0.234,0.00958744970882
0.235,0.0106571927624
0.236,0.00915633026045
0.237,0.0106571927624
0.238,0.0101284677314
0.239,0.00972137081409
0.24,0.0102079390771
0.241,0.00936574458958
0.242,0.0105524184599
0.243,0.00986986025302
0.244,0.00986986025302
0.245,0.010396191999
0.246,0.00972137081409
0.247,0.0107778298447
0.248,0.0107195657985
0.249,0.0101623189909
0.25,0.0103357768372
0.251,0.0106363204696
0.252,0.00946231227213
0.253,0.0109710362484
0.254,0.0125126198922
0.255,0.00915633026045
0.256,0.00958744970882
0.257,0.00963998407308
0.258,0.0107195657985
0.259,0.0110900811084
0.26,0.00926381032935
0.261,0.00972137081409
0.262,0.0103650539523
0.263,0.0105044483122
0.264,0.0102710734344
0.265,0.0100584152416
0.266,0.00926381032935
0.267,0.0124738109492
0.268,0.0108822903115
0.269,0.00945163125251
0.27,0.0113707048723
0.271,0.00986986025302
0.272,0.0110900811084
0.273,0.0101284677314
0.274,0.0120252260106
0.275,0.0118492210885
0.276,0.0116445678149
0.277,0.0103357768372
0.278,0.0103357768372
0.279,0.0101623189909
0.28,0.0109286020805
0.281,0.0105906381376
0.282,0.0129583637825
0.283,0.0102710734344
0.284,0.00972137081409
0.285,0.0105524184599
0.286,0.0115540014495
0.287,0.0102079390771
0.288,0.0110298035185
0.289,0.0116844021039
0.29,0.00963998407308
0.291,0.0107778298447
0.292,0.0117533575689
0.293,0.00881688004554
0.294,0.0108822903115
0.295,0.0103650539523
0.296,0.0102020002
0.297,0.0108320512062
0.298,0.00963998407308
0.299,0.0110754984839


==> figures/best_beta/tables/kosarak_0.5_50_TOPK_SUM_RATIO_ALL.csv <==
beta,original_item_vec_avg,original_item_vec_std
0.001,0.144660979733,0.196095426095
0.002,0.0526517697065,0.0985352117594
0.003,0.0589178944226,0.11385409722
0.004,0.026190166873,0.0625608347341
0.005,0.0219253537288,0.0513741621423
0.006,0.0140156455743,0.036783025806
0.007,0.0129626702996,0.0340948058864
0.008,0.0164340169793,0.0484403274744
0.009,0.011404204286,0.0376717661052
0.01,0.00656201271699,0.0244983148036
0.011,0.0116128706806,0.0329206184171
0.012,0.0100528947699,0.0321491378798
0.013,0.00389831240496,0.015911310629
0.014,0.0067824473255,0.0240110186732
0.015,0.0114549741434,0.0339257559134
0.016,0.0125159204308,0.04711042732
0.017,0.00184263417267,0.00537796850267
0.018,0.0074111000585,0.028516702966
0.019,0.00860688672005,0.0284330828501
0.02,0.00843386702609,0.0330656589596
0.021,0.00427298110003,0.0210634578141
0.022,0.00636373938969,0.0228984253346
0.023,0.00196811111184,0.00495751580115
0.024,0.00510596402437,0.0249455231958
0.025,0.00442581239891,0.0185190164013
0.026,0.00296607361457,0.020548412837
0.027,0.00481496850465,0.0254609978352
0.028,0.00123097037319,0.00408725730567
0.029,0.0066598105131,0.0408501233849
0.03,0.00446573311032,0.0197819650511
0.031,0.00999483110747,0.0443304528259
0.032,0.00250129481449,0.00805493568136
0.033,0.00355609440415,0.0210100481191
0.034,0.00151667607041,0.00459470540375
0.035,0.000625622573411,0.00211151043207
0.036,0.0024958253246,0.00994815937206
0.037,0.00438856596748,0.0217256416502
0.038,0.005542859828,0.0231327012397
0.039,0.00423413148267,0.0211383766706
0.04,0.00402487425874,0.0220980549555
0.041,0.00676816722335,0.0326102903512
0.042,0.00210523533491,0.0153158757526
0.043,0.00246471522546,0.0154801642792
0.044,0.00292642931453,0.0231014688648
0.045,0.00307732573387,0.015757648754
0.046,0.0019387665903,0.00730729222438
0.047,0.00341029777451,0.0169918520257
0.048,0.00277656943782,0.0141546967705
0.049,0.00641348652512,0.0286971031661
0.05,0.00109485850675,0.00379961404978
0.051,0.00428298719145,0.0218547501112
0.052,0.000835726307141,0.00209508264705
0.053,0.00319105173488,0.0156273254626
0.054,0.00441622092455,0.0198919285648
0.055,0.00137339132905,0.00458512135112
0.056,0.00141863986951,0.0073541785969
0.057,0.00167715705383,0.00471972093719
0.058,0.000960211620541,0.00382628771688
0.059,0.000594236062907,0.00161779852164
0.06,0.00123185488956,0.00492667872217
0.061,0.00175088978546,0.0122573368827
0.062,0.00159579191338,0.00707090492929
0.063,0.00319119339571,0.0166793835646
0.064,0.00227614739221,0.00559157325859
0.065,0.00183018529581,0.00915339166312
0.066,0.00195997425228,0.0123894601123
0.067,0.00329589456565,0.0168475065755
0.068,0.00196724732633,0.0123448980087
0.069,0.00518780251928,0.0224180247284
0.07,0.00431856478927,0.0221669483928
0.071,0.00145886117826,0.00462295477769
0.072,0.00164226357413,0.0122741678579
0.073,0.00326236586707,0.0168242911955
0.074,0.0010683886634,0.00412782501147
0.075,0.00405736641471,0.0196892427797
0.076,0.0044612794322,0.0245129229817
0.077,0.0017013292277,0.00723207209036
0.078,0.00281970343134,0.0166296139829
0.079,0.0030682767168,0.0166578314462
0.08,0.00338484028779,0.022073093416
0.081,0.00196050288902,0.0123532053134
0.082,0.00222600982573,0.00833046909629
0.083,0.000791738893532,0.00242781584977
0.084,0.00362220854754,0.018865739229
0.085,0.00407246538552,0.0176624818084
0.086,0.00401225607993,0.021590437842
0.087,0.000978603341745,0.00308074560858
0.088,0.00214548082966,0.0152318698563
0.089,0.00206688671315,0.00741329909798
0.09,0.00535781969479,0.0294349907367
0.091,0.00186179293541,0.00467434542416
0.092,0.00578398037204,0.0280749733606
0.093,0.00741551573005,0.0300566158325
0.094,0.00113587449818,0.00329569081216
0.095,0.00127623618937,0.00361812666424
0.096,0.00294648295906,0.0206550026137
0.097,0.00302510126158,0.0171837741322
0.098,0.00400120308047,0.0172882375098
0.099,0.00275696496175,0.0157615422755
0.1,0.0029559154969,0.0206503051123
0.101,0.00329319609969,0.0207028751378
0.102,0.0033645033216,0.0167890477668
0.103,0.000736304594268,0.00266791409875
0.104,0.00498275365839,0.0263694811867
0.105,0.00155510761558,0.00482243441343
0.106,0.00405281599261,0.021625845279
0.107,0.00424726447765,0.018218511304
0.108,0.000973576110043,0.00316049614968
0.109,0.00414242855717,0.0184715873857
0.11,0.00518141050646,0.0281788370644
0.111,0.00107606944421,0.00351994874305
0.112,0.00126557016582,0.00659003291851
0.113,0.00109248482415,0.00299635989702
0.114,0.00157760059041,0.00688290370025
0.115,0.00727576214387,0.0333614258473
0.116,0.00327919586406,0.0142985920253
0.117,0.00318552350758,0.016658565236
0.118,0.00103731657083,0.00307780144435
0.119,0.000985938608346,0.00258714759486
0.12,0.00503848164473,0.0245426696904
0.121,0.001524692,0.005439386679
0.122,0.00120393043141,0.004099572515
0.123,0.000910471395397,0.00297304665739
0.124,0.0022182772178,0.0152725131217
0.125,0.00317075277526,0.0141500307542
0.126,0.00395044358842,0.0214142774165
0.127,0.00545819157173,0.0293190193577
0.128,0.00761362321054,0.0281184158352
0.129,0.0028113385324,0.014037656725
0.13,0.00302930271433,0.0158260013554
0.131,0.00383015281748,0.0171585930195
0.132,0.00333474763816,0.0211288327654
0.133,0.0030048472188,0.0165533020813
0.134,0.00335636991719,0.0159164750832
0.135,0.00123361701201,0.00414461644194
0.136,0.00255426559746,0.0128924204644
0.137,0.00272199892407,0.0139473052755
0.138,0.00342641255709,0.0165807415889
0.139,0.00131479902993,0.0044546556995
0.14,0.00237855780297,0.00958936641871
0.141,0.00199582826147,0.00802431770425
0.142,0.00112218177019,0.00389620135754
0.143,0.0078359685126,0.0354570485652
0.144,0.00624758096866,0.0358841909141
0.145,0.00208012681754,0.0123098200453
0.146,0.00654248425405,0.0322878940823
0.147,0.0023834882907,0.0153510531721
0.148,0.00329936352828,0.020727173059
0.149,0.00121628256428,0.00326671693317
0.15,0.00126960577175,0.00438495597803
0.151,0.00264048866765,0.015947129504
0.152,0.00228415986666,0.0127051861302
0.153,0.00472943300773,0.0217911760986
0.154,0.00273456527575,0.0205126347209
0.155,0.00757847405032,0.0351447046772
0.156,0.00345818258837,0.0142091954912
0.157,0.000927208103551,0.00355359523511
0.158,0.00125387450993,0.00443694306131
0.159,0.00553690661822,0.0265714649874
0.16,0.00193420234763,0.0073648472167
0.161,0.00424661491094,0.023744522916
0.162,0.00128198554576,0.00470477568696
0.163,0.00418626739967,0.019728100248
0.164,0.00368131566282,0.017416923795
0.165,0.00412472095409,0.0216641571211
0.166,0.00384596009242,0.0213499354446
0.167,0.00517250315023,0.02460721097
0.168,0.0103043841952,0.0395393765604
0.169,0.00252935747833,0.0154945007537
0.17,0.00340144915569,0.0143614232302
0.171,0.00259582059106,0.0154145820912
0.172,0.00161724489045,0.00444793758939
0.173,0.00555548146195,0.0288436760059
0.174,0.00800364310179,0.039401851225
0.175,0.00333398059662,0.0159763811771
0.176,0.00391598200147,0.0209214117443
0.177,0.000536549011017,0.00142034510035
0.178,0.0032577359767,0.0168736299932
0.179,0.00253789167922,0.0127683752064
0.18,0.0038945290244,0.0171318162707
0.181,0.00506830643102,0.025583053716
0.182,0.001537728251,0.00448405937493
0.183,0.00110216613221,0.00563074908826
0.184,0.0015720792734,0.00500757174462
0.185,0.00417965080261,0.0208630583594
0.186,0.00344359497858,0.0159991987183
0.187,0.00377251413758,0.0144159067169
0.188,0.00127869279537,0.00417226226085
0.189,0.00196253451255,0.00559332281106
0.19,0.00223752235909,0.0078543663291
0.191,0.00484699421644,0.0254024130213
0.192,0.00542384745962,0.0213042741334
0.193,0.004447192818,0.0244579579708
0.194,0.00440296354445,0.0217725268844
0.195,0.00179472171768,0.00539329934831
0.196,0.00415781430477,0.0237714886526
0.197,0.00262024153516,0.015395450751
0.198,0.00472061548518,0.0224203297966
0.199,0.00375253305103,0.0215612465456
0.2,0.00276734420851,0.0155975029224
0.201,0.00268225096977,0.0155820183065
0.202,0.00198816475638,0.00523402630929
0.203,0.00311040180884,0.0205954616698
0.204,0.00388677568562,0.0169746183088
0.205,0.00494863413051,0.0287899502245
0.206,0.00795062394683,0.0323773028554
0.207,0.00531110271896,0.0261067906469
0.208,0.0010417253321,0.00290075947622
0.209,0.00474106647106,0.0266122580347
0.21,0.00228413222553,0.0152391406076
0.211,0.00307116521557,0.0164042149045
0.212,0.0012496004992,0.00343792649612
0.213,0.00148071840696,0.00461633556705
0.214,0.010716841779,0.0439821986157
0.215,0.00384330654331,0.0214447101782
0.216,0.00118990600977,0.00274236368919
0.217,0.00368935232326,0.02069634253
0.218,0.00350486846793,0.0142648093744
0.219,0.00236856898727,0.0154569097483
0.22,0.00291061167416,0.0205323698825
0.221,0.00214073000933,0.00761513259878
0.222,0.000657306226132,0.00275813590128
0.223,0.00428830811022,0.0215687908919
0.224,0.00373664630782,0.0158311529723
0.225,0.0015591501318,0.00493390886565
0.226,0.00691542883323,0.0248808468484
0.227,0.0023717338974,0.0065497681163
0.228,0.00423934874718,0.0237528198854
0.229,0.00169836471581,0.00423986936662
0.23,0.00369385091822,0.0160680410964
0.231,0.00579885821375,0.0293772861592
0.232,0.00460111594179,0.0180772848586
0.233,0.00243492153545,0.00795039309681
0.234,0.00363401131283,0.0197957187033
0.235,0.00635346379719,0.0272806329853
0.236,0.00169167210564,0.00489427019011
0.237,0.00535283046966,0.0255984593838
0.238,0.00145385813256,0.00701358000739
0.239,0.00452933191028,0.0182193102161
0.24,0.00365329446068,0.0206344793364
0.241,0.00430205266535,0.0216769937149
0.242,0.00912791177779,0.0358086103739
0.243,0.00308870006154,0.0155097128999
0.244,0.00452362747073,0.0215960339103
0.245,0.00533518851428,0.0206906622709
0.246,0.00473971205537,0.0216661282277
0.247,0.00419081091148,0.0209524999302
0.248,0.00181375264016,0.00509761026221
0.249,0.00333268491834,0.0156381093509
0.25,0.0037547408868,0.017342238379
0.251,0.00356563059625,0.0129791103271
0.252,0.0037697396585,0.0174638931048
0.253,0.0070516823605,0.0297349788051
0.254,0.00253807134661,0.00851285841576
0.255,0.00267902041194,0.0153883644124
0.256,0.00256476231905,0.0128743223088
0.257,0.00584390290083,0.0288975904539
0.258,0.00206013191041,0.00598191555093
0.259,0.00596017188641,0.0241165396808
0.26,0.00176371872794,0.00537274147038
0.261,0.00665027777615,0.0322798568561
0.262,0.00378967582821,0.0171659474386
0.263,0.00324362517651,0.0144923354004
0.264,0.00539491409999,0.0288362610111
0.265,0.00440827064266,0.017790370067
0.266,0.000966852403587,0.00301141927093
0.267,0.00404521122493,0.016857909825
0.268,0.00194182784616,0.00503266713721
0.269,0.00426756689241,0.0236416192708
0.27,0.00786840884144,0.0304618344557
0.271,0.00304708633052,0.0130054108962
0.272,0.00677737172181,0.0296245515894
0.273,0.00376388319271,0.0167235366513
0.274,0.00799320166248,0.0341767784062
0.275,0.00436285625538,0.0158989046419
0.276,0.0108656029206,0.0372887282596
0.277,0.0075914826602,0.0300229642455
0.278,0.0022266317513,0.00920466523801
0.279,0.00464104010833,0.0237825242059
0.28,0.00823640220203,0.0332027857683
0.281,0.00199817084779,0.00745653151148
0.282,0.00766151147954,0.0302300568171
0.283,0.00331025759121,0.0156227158648
0.284,0.00356154316319,0.0141883894368
0.285,0.00762895367588,0.0315970721788
0.286,0.00209947215795,0.00503450494617
0.287,0.0040949376295,0.0214259005609
0.288,0.0014396920501,0.00354976744804
0.289,0.00276754806189,0.0154512022271
0.29,0.00333194551794,0.0171992103659
0.291,0.00271433196383,0.0129624671257
0.292,0.00666123403163,0.0299564117103
0.293,0.00129004984733,0.00400203584842
0.294,0.00906813782009,0.0374275350327
0.295,0.00184130394297,0.00701002931733
0.296,0.0040867800391,0.0178374210058
0.297,0.00662494812968,0.0278229105572
0.298,0.00683912893104,0.0300070841763
0.299,0.00443721436772,0.0172103638003


==> figures/best_beta/tables/kosarak_0.5_50_TOPK_SUM_RATIO_avg.csv <==
beta,original_item_vec
0.001,0.144660979733
0.002,0.0526517697065
0.003,0.0589178944226
0.004,0.026190166873
0.005,0.0219253537288
0.006,0.0140156455743
0.007,0.0129626702996
0.008,0.0164340169793
0.009,0.011404204286
0.01,0.00656201271699
0.011,0.0116128706806
0.012,0.0100528947699
0.013,0.00389831240496
0.014,0.0067824473255
0.015,0.0114549741434
0.016,0.0125159204308
0.017,0.00184263417267
0.018,0.0074111000585
0.019,0.00860688672005
0.02,0.00843386702609
0.021,0.00427298110003
0.022,0.00636373938969
0.023,0.00196811111184
0.024,0.00510596402437
0.025,0.00442581239891
0.026,0.00296607361457
0.027,0.00481496850465
0.028,0.00123097037319
0.029,0.0066598105131
0.03,0.00446573311032
0.031,0.00999483110747
0.032,0.00250129481449
0.033,0.00355609440415
0.034,0.00151667607041
0.035,0.000625622573411
0.036,0.0024958253246
0.037,0.00438856596748
0.038,0.005542859828
0.039,0.00423413148267
0.04,0.00402487425874
0.041,0.00676816722335
0.042,0.00210523533491
0.043,0.00246471522546
0.044,0.00292642931453
0.045,0.00307732573387
0.046,0.0019387665903
0.047,0.00341029777451
0.048,0.00277656943782
0.049,0.00641348652512
0.05,0.00109485850675
0.051,0.00428298719145
0.052,0.000835726307141
0.053,0.00319105173488
0.054,0.00441622092455
0.055,0.00137339132905
0.056,0.00141863986951
0.057,0.00167715705383
0.058,0.000960211620541
0.059,0.000594236062907
0.06,0.00123185488956
0.061,0.00175088978546
0.062,0.00159579191338
0.063,0.00319119339571
0.064,0.00227614739221
0.065,0.00183018529581
0.066,0.00195997425228
0.067,0.00329589456565
0.068,0.00196724732633
0.069,0.00518780251928
0.07,0.00431856478927
0.071,0.00145886117826
0.072,0.00164226357413
0.073,0.00326236586707
0.074,0.0010683886634
0.075,0.00405736641471
0.076,0.0044612794322
0.077,0.0017013292277
0.078,0.00281970343134
0.079,0.0030682767168
0.08,0.00338484028779
0.081,0.00196050288902
0.082,0.00222600982573
0.083,0.000791738893532
0.084,0.00362220854754
0.085,0.00407246538552
0.086,0.00401225607993
0.087,0.000978603341745
0.088,0.00214548082966
0.089,0.00206688671315
0.09,0.00535781969479
0.091,0.00186179293541
0.092,0.00578398037204
0.093,0.00741551573005
0.094,0.00113587449818
0.095,0.00127623618937
0.096,0.00294648295906
0.097,0.00302510126158
0.098,0.00400120308047
0.099,0.00275696496175
0.1,0.0029559154969
0.101,0.00329319609969
0.102,0.0033645033216
0.103,0.000736304594268
0.104,0.00498275365839
0.105,0.00155510761558
0.106,0.00405281599261
0.107,0.00424726447765
0.108,0.000973576110043
0.109,0.00414242855717
0.11,0.00518141050646
0.111,0.00107606944421
0.112,0.00126557016582
0.113,0.00109248482415
0.114,0.00157760059041
0.115,0.00727576214387
0.116,0.00327919586406
0.117,0.00318552350758
0.118,0.00103731657083
0.119,0.000985938608346
0.12,0.00503848164473
0.121,0.001524692
0.122,0.00120393043141
0.123,0.000910471395397
0.124,0.0022182772178
0.125,0.00317075277526
0.126,0.00395044358842
0.127,0.00545819157173
0.128,0.00761362321054
0.129,0.0028113385324
0.13,0.00302930271433
0.131,0.00383015281748
0.132,0.00333474763816
0.133,0.0030048472188
0.134,0.00335636991719
0.135,0.00123361701201
0.136,0.00255426559746
0.137,0.00272199892407
0.138,0.00342641255709
0.139,0.00131479902993
0.14,0.00237855780297
0.141,0.00199582826147
0.142,0.00112218177019
0.143,0.0078359685126
0.144,0.00624758096866
0.145,0.00208012681754
0.146,0.00654248425405
0.147,0.0023834882907
0.148,0.00329936352828
0.149,0.00121628256428
0.15,0.00126960577175
0.151,0.00264048866765
0.152,0.00228415986666
0.153,0.00472943300773
0.154,0.00273456527575
0.155,0.00757847405032
0.156,0.00345818258837
0.157,0.000927208103551
0.158,0.00125387450993
0.159,0.00553690661822
0.16,0.00193420234763
0.161,0.00424661491094
0.162,0.00128198554576
0.163,0.00418626739967
0.164,0.00368131566282
0.165,0.00412472095409
0.166,0.00384596009242
0.167,0.00517250315023
0.168,0.0103043841952
0.169,0.00252935747833
0.17,0.00340144915569
0.171,0.00259582059106
0.172,0.00161724489045
0.173,0.00555548146195
0.174,0.00800364310179
0.175,0.00333398059662
0.176,0.00391598200147
0.177,0.000536549011017
0.178,0.0032577359767
0.179,0.00253789167922
0.18,0.0038945290244
0.181,0.00506830643102
0.182,0.001537728251
0.183,0.00110216613221
0.184,0.0015720792734
0.185,0.00417965080261
0.186,0.00344359497858
0.187,0.00377251413758
0.188,0.00127869279537
0.189,0.00196253451255
0.19,0.00223752235909
0.191,0.00484699421644
0.192,0.00542384745962
0.193,0.004447192818
0.194,0.00440296354445
0.195,0.00179472171768
0.196,0.00415781430477
0.197,0.00262024153516
0.198,0.00472061548518
0.199,0.00375253305103
0.2,0.00276734420851
0.201,0.00268225096977
0.202,0.00198816475638
0.203,0.00311040180884
0.204,0.00388677568562
0.205,0.00494863413051
0.206,0.00795062394683
0.207,0.00531110271896
0.208,0.0010417253321
0.209,0.00474106647106
0.21,0.00228413222553
0.211,0.00307116521557
0.212,0.0012496004992
0.213,0.00148071840696
0.214,0.010716841779
0.215,0.00384330654331
0.216,0.00118990600977
0.217,0.00368935232326
0.218,0.00350486846793
0.219,0.00236856898727
0.22,0.00291061167416
0.221,0.00214073000933
0.222,0.000657306226132
0.223,0.00428830811022
0.224,0.00373664630782
0.225,0.0015591501318
0.226,0.00691542883323
0.227,0.0023717338974
0.228,0.00423934874718
0.229,0.00169836471581
0.23,0.00369385091822
0.231,0.00579885821375
0.232,0.00460111594179
0.233,0.00243492153545
0.234,0.00363401131283
0.235,0.00635346379719
0.236,0.00169167210564
0.237,0.00535283046966
0.238,0.00145385813256
0.239,0.00452933191028
0.24,0.00365329446068
0.241,0.00430205266535
0.242,0.00912791177779
0.243,0.00308870006154
0.244,0.00452362747073
0.245,0.00533518851428
0.246,0.00473971205537
0.247,0.00419081091148
0.248,0.00181375264016
0.249,0.00333268491834
0.25,0.0037547408868
0.251,0.00356563059625
0.252,0.0037697396585
0.253,0.0070516823605
0.254,0.00253807134661
0.255,0.00267902041194
0.256,0.00256476231905
0.257,0.00584390290083
0.258,0.00206013191041
0.259,0.00596017188641
0.26,0.00176371872794
0.261,0.00665027777615
0.262,0.00378967582821
0.263,0.00324362517651
0.264,0.00539491409999
0.265,0.00440827064266
0.266,0.000966852403587
0.267,0.00404521122493
0.268,0.00194182784616
0.269,0.00426756689241
0.27,0.00786840884144
0.271,0.00304708633052
0.272,0.00677737172181
0.273,0.00376388319271
0.274,0.00799320166248
0.275,0.00436285625538
0.276,0.0108656029206
0.277,0.0075914826602
0.278,0.0022266317513
0.279,0.00464104010833
0.28,0.00823640220203
0.281,0.00199817084779
0.282,0.00766151147954
0.283,0.00331025759121
0.284,0.00356154316319
0.285,0.00762895367588
0.286,0.00209947215795
0.287,0.0040949376295
0.288,0.0014396920501
0.289,0.00276754806189
0.29,0.00333194551794
0.291,0.00271433196383
0.292,0.00666123403163
0.293,0.00129004984733
0.294,0.00906813782009
0.295,0.00184130394297
0.296,0.0040867800391
0.297,0.00662494812968
0.298,0.00683912893104
0.299,0.00443721436772


==> figures/best_beta/tables/kosarak_0.5_50_TOPK_SUM_RATIO_median.csv <==
beta,original_item_vec
0.001,0.0449054448547
0.002,0.0117683866249
0.003,0.0112817298652
0.004,0.00472646158556
0.005,0.00366797881445
0.006,0.00159679390457
0.007,0.00325180695292
0.008,0.000145979752176
0.009,0.0
0.01,0.0
0.011,0.0
0.012,0.0
0.013,0.0
0.014,0.0
0.015,0.0
0.016,0.0
0.017,0.0
0.018,0.0
0.019,0.0
0.02,0.0
0.021,0.0
0.022,0.0
0.023,0.0
0.024,0.0
0.025,0.0
0.026,0.0
0.027,0.0
0.028,0.0
0.029,0.0
0.03,0.0
0.031,0.0
0.032,0.0
0.033,0.0
0.034,0.0
0.035,0.0
0.036,0.0
0.037,0.0
0.038,0.0
0.039,0.0
0.04,0.0
0.041,0.0
0.042,0.0
0.043,0.0
0.044,0.0
0.045,0.0
0.046,0.0
0.047,0.0
0.048,0.0
0.049,0.0
0.05,0.0
0.051,0.0
0.052,0.0
0.053,0.0
0.054,0.0
0.055,0.0
0.056,0.0
0.057,0.0
0.058,0.0
0.059,0.0
0.06,0.0
0.061,0.0
0.062,0.0
0.063,0.0
0.064,0.0
0.065,0.0
0.066,0.0
0.067,0.0
0.068,0.0
0.069,0.0
0.07,0.0
0.071,0.0
0.072,0.0
0.073,0.0
0.074,0.0
0.075,0.0
0.076,0.0
0.077,0.0
0.078,0.0
0.079,0.0
0.08,0.0
0.081,0.0
0.082,0.0
0.083,0.0
0.084,0.0
0.085,0.0
0.086,0.0
0.087,0.0
0.088,0.0
0.089,0.0
0.09,0.0
0.091,0.0
0.092,0.0
0.093,0.0
0.094,0.0
0.095,0.0
0.096,0.0
0.097,0.0
0.098,0.0
0.099,0.0
0.1,0.0
0.101,0.0
0.102,0.0
0.103,0.0
0.104,0.0
0.105,0.0
0.106,0.0
0.107,0.0
0.108,0.0
0.109,0.0
0.11,0.0
0.111,0.0
0.112,0.0
0.113,0.0
0.114,0.0
0.115,0.0
0.116,0.0
0.117,0.0
0.118,0.0
0.119,0.0
0.12,0.0
0.121,0.0
0.122,0.0
0.123,0.0
0.124,0.0
0.125,0.0
0.126,0.0
0.127,0.0
0.128,0.0
0.129,0.0
0.13,0.0
0.131,0.0
0.132,0.0
0.133,0.0
0.134,0.0
0.135,0.0
0.136,0.0
0.137,0.0
0.138,0.0
0.139,0.0
0.14,0.0
0.141,0.0
0.142,0.0
0.143,0.0
0.144,0.0
0.145,0.0
0.146,0.0
0.147,0.0
0.148,0.0
0.149,0.0
0.15,0.0
0.151,0.0
0.152,0.0
0.153,0.0
0.154,0.0
0.155,0.0
0.156,0.0
0.157,0.0
0.158,0.0
0.159,0.0
0.16,0.0
0.161,0.0
0.162,0.0
0.163,0.0
0.164,0.0
0.165,0.0
0.166,0.0
0.167,0.0
0.168,0.0
0.169,0.0
0.17,0.0
0.171,0.0
0.172,0.0
0.173,0.0
0.174,0.0
0.175,0.0
0.176,0.0
0.177,0.0
0.178,0.0
0.179,0.0
0.18,0.0
0.181,0.0
0.182,0.0
0.183,0.0
0.184,0.0
0.185,0.0
0.186,0.0
0.187,0.0
0.188,0.0
0.189,0.0
0.19,0.0
0.191,0.0
0.192,0.0
0.193,0.0
0.194,0.0
0.195,0.0
0.196,0.0
0.197,0.0
0.198,0.0
0.199,0.0
0.2,0.0
0.201,0.0
0.202,0.0
0.203,0.0
0.204,0.0
0.205,0.0
0.206,0.0
0.207,0.0
0.208,0.0
0.209,0.0
0.21,0.0
0.211,0.0
0.212,0.0
0.213,0.0
0.214,0.0
0.215,0.0
0.216,0.0
0.217,0.0
0.218,0.0
0.219,0.0
0.22,0.0
0.221,0.0
0.222,0.0
0.223,0.0
0.224,0.0
0.225,0.0
0.226,0.0
0.227,0.0
0.228,0.0
0.229,0.0
0.23,0.0
0.231,0.0
0.232,0.0
0.233,0.0
0.234,0.0
0.235,0.0
0.236,0.0
0.237,0.0
0.238,0.0
0.239,0.0
0.24,0.0
0.241,0.0
0.242,0.0
0.243,0.0
0.244,0.0
0.245,0.0
0.246,0.0
0.247,0.0
0.248,0.0
0.249,0.0
0.25,0.0
0.251,0.0
0.252,0.0
0.253,0.0
0.254,0.0
0.255,0.0
0.256,0.0
0.257,0.0
0.258,0.0
0.259,0.0
0.26,0.0
0.261,0.0
0.262,0.0
0.263,0.0
0.264,0.0
0.265,0.0
0.266,0.0
0.267,0.0
0.268,0.0
0.269,0.0
0.27,0.0
0.271,0.0
0.272,0.0
0.273,0.0
0.274,0.0
0.275,0.0
0.276,0.0
0.277,0.0
0.278,0.0
0.279,0.0
0.28,0.0
0.281,0.0
0.282,0.0
0.283,0.0
0.284,0.0
0.285,0.0
0.286,0.0
0.287,0.0
0.288,0.0
0.289,0.0
0.29,0.0
0.291,0.0
0.292,0.0
0.293,0.0
0.294,0.0
0.295,0.0
0.296,0.0
0.297,0.0
0.298,0.0
0.299,0.0


==> figures/best_beta/tables/kosarak_0.5_50_TOPK_SUM_RATIO_std.csv <==
beta,original_item_vec
0.001,0.196095426095
0.002,0.0985352117594
0.003,0.11385409722
0.004,0.0625608347341
0.005,0.0513741621423
0.006,0.036783025806
0.007,0.0340948058864
0.008,0.0484403274744
0.009,0.0376717661052
0.01,0.0244983148036
0.011,0.0329206184171
0.012,0.0321491378798
0.013,0.015911310629
0.014,0.0240110186732
0.015,0.0339257559134
0.016,0.04711042732
0.017,0.00537796850267
0.018,0.028516702966
0.019,0.0284330828501
0.02,0.0330656589596
0.021,0.0210634578141
0.022,0.0228984253346
0.023,0.00495751580115
0.024,0.0249455231958
0.025,0.0185190164013
0.026,0.020548412837
0.027,0.0254609978352
0.028,0.00408725730567
0.029,0.0408501233849
0.03,0.0197819650511
0.031,0.0443304528259
0.032,0.00805493568136
0.033,0.0210100481191
0.034,0.00459470540375
0.035,0.00211151043207
0.036,0.00994815937206
0.037,0.0217256416502
0.038,0.0231327012397
0.039,0.0211383766706
0.04,0.0220980549555
0.041,0.0326102903512
0.042,0.0153158757526
0.043,0.0154801642792
0.044,0.0231014688648
0.045,0.015757648754
0.046,0.00730729222438
0.047,0.0169918520257
0.048,0.0141546967705
0.049,0.0286971031661
0.05,0.00379961404978
0.051,0.0218547501112
0.052,0.00209508264705
0.053,0.0156273254626
0.054,0.0198919285648
0.055,0.00458512135112
0.056,0.0073541785969
0.057,0.00471972093719
0.058,0.00382628771688
0.059,0.00161779852164
0.06,0.00492667872217
0.061,0.0122573368827
0.062,0.00707090492929
0.063,0.0166793835646
0.064,0.00559157325859
0.065,0.00915339166312
0.066,0.0123894601123
0.067,0.0168475065755
0.068,0.0123448980087
0.069,0.0224180247284
0.07,0.0221669483928
0.071,0.00462295477769
0.072,0.0122741678579
0.073,0.0168242911955
0.074,0.00412782501147
0.075,0.0196892427797
0.076,0.0245129229817
0.077,0.00723207209036
0.078,0.0166296139829
0.079,0.0166578314462
0.08,0.022073093416
0.081,0.0123532053134
0.082,0.00833046909629
0.083,0.00242781584977
0.084,0.018865739229
0.085,0.0176624818084
0.086,0.021590437842
0.087,0.00308074560858
0.088,0.0152318698563
0.089,0.00741329909798
0.09,0.0294349907367
0.091,0.00467434542416
0.092,0.0280749733606
0.093,0.0300566158325
0.094,0.00329569081216
0.095,0.00361812666424
0.096,0.0206550026137
0.097,0.0171837741322
0.098,0.0172882375098
0.099,0.0157615422755
0.1,0.0206503051123
0.101,0.0207028751378
0.102,0.0167890477668
0.103,0.00266791409875
0.104,0.0263694811867
0.105,0.00482243441343
0.106,0.021625845279
0.107,0.018218511304
0.108,0.00316049614968
0.109,0.0184715873857
0.11,0.0281788370644
0.111,0.00351994874305
0.112,0.00659003291851
0.113,0.00299635989702
0.114,0.00688290370025
0.115,0.0333614258473
0.116,0.0142985920253
0.117,0.016658565236
0.118,0.00307780144435
0.119,0.00258714759486
0.12,0.0245426696904
0.121,0.005439386679
0.122,0.004099572515
0.123,0.00297304665739
0.124,0.0152725131217
0.125,0.0141500307542
0.126,0.0214142774165
0.127,0.0293190193577
0.128,0.0281184158352
0.129,0.014037656725
0.13,0.0158260013554
0.131,0.0171585930195
0.132,0.0211288327654
0.133,0.0165533020813
0.134,0.0159164750832
0.135,0.00414461644194
0.136,0.0128924204644
0.137,0.0139473052755
0.138,0.0165807415889
0.139,0.0044546556995
0.14,0.00958936641871
0.141,0.00802431770425
0.142,0.00389620135754
0.143,0.0354570485652
0.144,0.0358841909141
0.145,0.0123098200453
0.146,0.0322878940823
0.147,0.0153510531721
0.148,0.020727173059
0.149,0.00326671693317
0.15,0.00438495597803
0.151,0.015947129504
0.152,0.0127051861302
0.153,0.0217911760986
0.154,0.0205126347209
0.155,0.0351447046772
0.156,0.0142091954912
0.157,0.00355359523511
0.158,0.00443694306131
0.159,0.0265714649874
0.16,0.0073648472167
0.161,0.023744522916
0.162,0.00470477568696
0.163,0.019728100248
0.164,0.017416923795
0.165,0.0216641571211
0.166,0.0213499354446
0.167,0.02460721097
0.168,0.0395393765604
0.169,0.0154945007537
0.17,0.0143614232302
0.171,0.0154145820912
0.172,0.00444793758939
0.173,0.0288436760059
0.174,0.039401851225
0.175,0.0159763811771
0.176,0.0209214117443
0.177,0.00142034510035
0.178,0.0168736299932
0.179,0.0127683752064
0.18,0.0171318162707
0.181,0.025583053716
0.182,0.00448405937493
0.183,0.00563074908826
0.184,0.00500757174462
0.185,0.0208630583594
0.186,0.0159991987183
0.187,0.0144159067169
0.188,0.00417226226085
0.189,0.00559332281106
0.19,0.0078543663291
0.191,0.0254024130213
0.192,0.0213042741334
0.193,0.0244579579708
0.194,0.0217725268844
0.195,0.00539329934831
0.196,0.0237714886526
0.197,0.015395450751
0.198,0.0224203297966
0.199,0.0215612465456
0.2,0.0155975029224
0.201,0.0155820183065
0.202,0.00523402630929
0.203,0.0205954616698
0.204,0.0169746183088
0.205,0.0287899502245
0.206,0.0323773028554
0.207,0.0261067906469
0.208,0.00290075947622
0.209,0.0266122580347
0.21,0.0152391406076
0.211,0.0164042149045
0.212,0.00343792649612
0.213,0.00461633556705
0.214,0.0439821986157
0.215,0.0214447101782
0.216,0.00274236368919
0.217,0.02069634253
0.218,0.0142648093744
0.219,0.0154569097483
0.22,0.0205323698825
0.221,0.00761513259878
0.222,0.00275813590128
0.223,0.0215687908919
0.224,0.0158311529723
0.225,0.00493390886565
0.226,0.0248808468484
0.227,0.0065497681163
0.228,0.0237528198854
0.229,0.00423986936662
0.23,0.0160680410964
0.231,0.0293772861592
0.232,0.0180772848586
0.233,0.00795039309681
0.234,0.0197957187033
0.235,0.0272806329853
0.236,0.00489427019011
0.237,0.0255984593838
0.238,0.00701358000739
0.239,0.0182193102161
0.24,0.0206344793364
0.241,0.0216769937149
0.242,0.0358086103739
0.243,0.0155097128999
0.244,0.0215960339103
0.245,0.0206906622709
0.246,0.0216661282277
0.247,0.0209524999302
0.248,0.00509761026221
0.249,0.0156381093509
0.25,0.017342238379
0.251,0.0129791103271
0.252,0.0174638931048
0.253,0.0297349788051
0.254,0.00851285841576
0.255,0.0153883644124
0.256,0.0128743223088
0.257,0.0288975904539
0.258,0.00598191555093
0.259,0.0241165396808
0.26,0.00537274147038
0.261,0.0322798568561
0.262,0.0171659474386
0.263,0.0144923354004
0.264,0.0288362610111
0.265,0.017790370067
0.266,0.00301141927093
0.267,0.016857909825
0.268,0.00503266713721
0.269,0.0236416192708
0.27,0.0304618344557
0.271,0.0130054108962
0.272,0.0296245515894
0.273,0.0167235366513
0.274,0.0341767784062
0.275,0.0158989046419
0.276,0.0372887282596
0.277,0.0300229642455
0.278,0.00920466523801
0.279,0.0237825242059
0.28,0.0332027857683
0.281,0.00745653151148
0.282,0.0302300568171
0.283,0.0156227158648
0.284,0.0141883894368
0.285,0.0315970721788
0.286,0.00503450494617
0.287,0.0214259005609
0.288,0.00354976744804
0.289,0.0154512022271
0.29,0.0171992103659
0.291,0.0129624671257
0.292,0.0299564117103
0.293,0.00400203584842
0.294,0.0374275350327
0.295,0.00701002931733
0.296,0.0178374210058
0.297,0.0278229105572
0.298,0.0300070841763
0.299,0.0172103638003


==> figures/best_beta/tables/synthe_0.1_100_FNR_ALL.csv <==
beta,original_item_vec_avg,original_item_vec_std
0.001,0.9111,0.107382964245
0.002,0.8541,0.132954727618
0.003,0.838,0.123181724999
0.004,0.8033,0.127912967571
0.005,0.8088,0.1345646178
0.006,0.7654,0.129828324873
0.007,0.7328,0.126491745249
0.008,0.7397,0.135910361131
0.009,0.7293,0.122583758214
0.01,0.7347,0.121201518476
0.011,0.7078,0.121859166933
0.012,0.7129,0.115297550939
0.013,0.7057,0.126772324354
0.014,0.705,0.113986531191
0.015,0.6852,0.0991018249942
0.016,0.7093,0.109639031242
0.017,0.6986,0.103962114312
0.018,0.6869,0.0962078452879
0.019,0.6929,0.090087443491
0.02,0.7041,0.0938739214655
0.021,0.6955,0.0821722138394
0.022,0.6877,0.0936127311552
0.023,0.6678,0.0740676731241
0.024,0.6869,0.0820408250184
0.025,0.675,0.0796900561583
0.026,0.6938,0.077404617094
0.027,0.6859,0.0840285545502
0.028,0.6791,0.0737330018076
0.029,0.6802,0.0827553287979
0.03,0.6811,0.0760102996742
0.031,0.6779,0.0673044492503
0.032,0.6785,0.0787705400502
0.033,0.6764,0.0635565444579
0.034,0.6767,0.0764893205723
0.035,0.6732,0.0722912180145
0.036,0.6791,0.0649645591026
0.037,0.6774,0.0683073860567
0.038,0.6716,0.0659004452706
0.039,0.6827,0.0683847552271
0.04,0.6753,0.069782562726
0.041,0.6827,0.0591156203186
0.042,0.6786,0.0577878390618
0.043,0.6844,0.06276974115
0.044,0.6846,0.0549273165284
0.045,0.6844,0.0636803888116
0.046,0.6868,0.0616749380202
0.047,0.6837,0.0603299848393
0.048,0.6807,0.0524020008871
0.049,0.6716,0.0638609600791
0.05,0.6843,0.0546477239908
0.051,0.6899,0.0572164947609
0.052,0.692,0.0547722557505
0.053,0.6882,0.0568425079238
0.054,0.6824,0.0542556611579
0.055,0.6836,0.0546156450742
0.056,0.6837,0.0591805148113
0.057,0.6878,0.0576050643116
0.058,0.6882,0.0532647286028
0.059,0.6883,0.0586903361343
0.06,0.6788,0.0500561301103
0.061,0.6913,0.0515547174261
0.062,0.6818,0.0563785903916
0.063,0.6877,0.0511653094283
0.064,0.6906,0.0560811100915
0.065,0.6824,0.0542556611579
0.066,0.6865,0.0532646337838
0.067,0.6866,0.0413953591309
0.068,0.6902,0.0450584356837
0.069,0.697,0.0575334772989
0.07,0.6888,0.0483313479216
0.071,0.6916,0.0465956169092
0.072,0.6933,0.0493401919884
0.073,0.6878,0.0509025609088
0.074,0.6941,0.0538628073925
0.075,0.6881,0.0482772924852
0.076,0.6864,0.0494519458616
0.077,0.685,0.051473244987
0.078,0.6895,0.0468906960253
0.079,0.6882,0.0428381968704
0.08,0.7025,0.0470627133716
0.081,0.6993,0.0494261003311
0.082,0.6907,0.0499748421557
0.083,0.6949,0.0492877553585
0.084,0.6895,0.0492032478192
0.085,0.6954,0.0391686330905
0.086,0.6914,0.0476947363845
0.087,0.6915,0.0425066839664
0.088,0.6888,0.0419301969247
0.089,0.6907,0.0439755441677
0.09,0.6856,0.0481017440201
0.091,0.6965,0.0514707919527
0.092,0.6871,0.0483316614131
0.093,0.6856,0.0483321838944
0.094,0.6988,0.0437919784177
0.095,0.6992,0.0443284344525
0.096,0.6962,0.0437342756735
0.097,0.7037,0.0438467256877
0.098,0.6972,0.0478862288042
0.099,0.6975,0.0440012626081
0.1,0.694,0.049888765157
0.101,0.694,0.0470117114143
0.102,0.6964,0.04866957235
0.103,0.6996,0.0472671325361
0.104,0.6973,0.0451899470362
0.105,0.6968,0.0391288986182
0.106,0.6989,0.0490700385864
0.107,0.6992,0.0451860352075
0.108,0.7012,0.0476578716192
0.109,0.7015,0.0469982806477
0.11,0.7051,0.0433798119038
0.111,0.6927,0.0469656009944
0.112,0.6991,0.0478443393525
0.113,0.6988,0.0419301969247
0.114,0.7079,0.044114062441
0.115,0.6994,0.0426832354193
0.116,0.6986,0.0406020350786
0.117,0.7048,0.042270891673
0.118,0.7056,0.0414221918758
0.119,0.6975,0.0449775477097
0.12,0.7057,0.0425987859646
0.121,0.7101,0.0392992918948
0.122,0.7099,0.0401385227693
0.123,0.6977,0.0466202149764
0.124,0.7056,0.0405348085856
0.125,0.6989,0.0437138306477
0.126,0.7104,0.0417041043931
0.127,0.6898,0.0428523422035
0.128,0.7031,0.0447821889198
0.129,0.711,0.0457375031229
0.13,0.7013,0.0418910322845
0.131,0.7037,0.0431968713794
0.132,0.7043,0.0392416754345
0.133,0.7012,0.0398806299657
0.134,0.7059,0.0401787671953
0.135,0.6997,0.0427927823613
0.136,0.6985,0.0458670674753
0.137,0.703,0.0414509567825
0.138,0.701,0.0455604826111
0.139,0.7088,0.0411520953233
0.14,0.7073,0.0412397523237
0.141,0.7088,0.0430944464303
0.142,0.707,0.045493922338
0.143,0.7012,0.0450651604554
0.144,0.7031,0.0374623042861
0.145,0.7043,0.0435369342796
0.146,0.7164,0.0402396859236
0.147,0.7089,0.0463167618065
0.148,0.7029,0.0417857691691
0.149,0.7048,0.0435421541947
0.15,0.7145,0.0399589435761
0.151,0.7034,0.0415901114898
0.152,0.7118,0.0425543028009
0.153,0.7113,0.0451631162643
0.154,0.7058,0.0418554511131
0.155,0.707,0.0381517438075
0.156,0.7094,0.0500468467407
0.157,0.7083,0.0379807234467
0.158,0.7087,0.0410630212865
0.159,0.709,0.0423191338629
0.16,0.7136,0.0408871321537
0.161,0.7099,0.038283762415
0.162,0.7104,0.0415098868593
0.163,0.7183,0.0390300324666
0.164,0.7054,0.0395280235588
0.165,0.7135,0.0430732286961
0.166,0.7099,0.0430056374035
0.167,0.7182,0.0429324110573
0.168,0.7177,0.035557749301
0.169,0.7201,0.0448002299778
0.17,0.7183,0.0378208162447
0.171,0.7144,0.037072683183
0.172,0.7167,0.0410728596275
0.173,0.7189,0.0396931411524
0.174,0.7187,0.0404683440319
0.175,0.7185,0.0410068976706
0.176,0.7126,0.0432194307218
0.177,0.7184,0.0395612298733
0.178,0.712,0.0387689347678
0.179,0.717,0.0356894574593
0.18,0.7192,0.0410144098846
0.181,0.7196,0.0417041043931
0.182,0.7196,0.0322840924646
0.183,0.723,0.0423668442883
0.184,0.7184,0.0419648722749
0.185,0.7155,0.0412769654746
0.186,0.7259,0.0425475372882
0.187,0.7226,0.0412584855062
0.188,0.7176,0.0438804620474
0.189,0.7136,0.0398867082491
0.19,0.7238,0.039791882833
0.191,0.7199,0.0376720296531
0.192,0.7157,0.037558170371
0.193,0.7205,0.0402611425069
0.194,0.7191,0.0406287702213
0.195,0.7178,0.0413797393453
0.196,0.7226,0.0427730680865
0.197,0.7209,0.0420220000101
0.198,0.7187,0.0472828369143
0.199,0.7198,0.043923257225
0.2,0.7204,0.0420177932488
0.201,0.7208,0.0419398318422
0.202,0.7219,0.0428220419028
0.203,0.718,0.0404270136709
0.204,0.7289,0.041872702711
0.205,0.725,0.0428410263107
0.206,0.719,0.042911701684
0.207,0.7265,0.0411053094459
0.208,0.7285,0.038042374035
0.209,0.722,0.0399747394986
0.21,0.7213,0.0393547707375
0.211,0.7295,0.0395013105524
0.212,0.7228,0.0385096078789
0.213,0.7206,0.0437813668221
0.214,0.726,0.0408495638739
0.215,0.7274,0.0395842025423
0.216,0.7209,0.0408519129035
0.217,0.7317,0.036015008095
0.218,0.7296,0.04196968603
0.219,0.7224,0.0396734142466
0.22,0.7235,0.0412279938239
0.221,0.7304,0.0400988677137
0.222,0.7228,0.0426420383465
0.223,0.7333,0.0369015890271
0.224,0.7206,0.038581410712
0.225,0.7227,0.0386607884769
0.226,0.7332,0.0385043615528
0.227,0.7282,0.0359117886725
0.228,0.728,0.0385075094342
0.229,0.7305,0.0416666666667
0.23,0.7288,0.0358244879851
0.231,0.7349,0.0406138504514
0.232,0.729,0.0376989671107
0.233,0.7366,0.0383028864593
0.234,0.7266,0.0403825144679
0.235,0.7346,0.036747019394
0.236,0.7429,0.0378005130637
0.237,0.7302,0.0361528740632
0.238,0.7362,0.0446937954702
0.239,0.7322,0.0406159644186
0.24,0.7344,0.0394999041042
0.241,0.7299,0.0409358946983
0.242,0.7424,0.034498426256
0.243,0.7348,0.0380982249911
0.244,0.7309,0.0394173473578
0.245,0.738,0.0393122696553
0.246,0.7317,0.0363777876505
0.247,0.7325,0.0364421500879
0.248,0.7347,0.0427691713761
0.249,0.7359,0.0395197176206
0.25,0.737,0.0383629661486
0.251,0.7334,0.039343604206
0.252,0.7313,0.0369180090733
0.253,0.7262,0.0388672955924
0.254,0.7388,0.0386980019321
0.255,0.7364,0.0404899289137
0.256,0.7334,0.0418564164252
0.257,0.7352,0.0350606977291
0.258,0.7447,0.0341551717544
0.259,0.7351,0.0410836790815
0.26,0.7389,0.0396676852428
0.261,0.7336,0.0399878769508
0.262,0.7407,0.039879996758
0.263,0.7349,0.0417422345043
0.264,0.7356,0.0427659828945
0.265,0.7449,0.0358587295487
0.266,0.74,0.0371184290855
0.267,0.7433,0.0354781195908
0.268,0.7302,0.0444035670603
0.269,0.7403,0.0365550643177
0.27,0.741,0.0393507922218
0.271,0.7401,0.0384154587991
0.272,0.7415,0.0416181535759
0.273,0.7482,0.0389866592049
0.274,0.738,0.0422594200843
0.275,0.7502,0.0373620019795
0.276,0.7465,0.0407598287087
0.277,0.7376,0.039800512661
0.278,0.7378,0.0360577538979
0.279,0.7507,0.0403082817267
0.28,0.7415,0.0382277861818
0.281,0.7427,0.0434579792397
0.282,0.741,0.0389897681476
0.283,0.746,0.0397466725626
0.284,0.7462,0.0356123914423
0.285,0.7469,0.0397389206972
0.286,0.745,0.0350612739257
0.287,0.7438,0.0418457967671
0.288,0.7459,0.038431232038
0.289,0.7398,0.0397715699687
0.29,0.741,0.0379659602989
0.291,0.7466,0.0385656988957
0.292,0.7426,0.0374602819967
0.293,0.7493,0.0393188211544
0.294,0.7395,0.0426016313056
0.295,0.7463,0.0397124767306
0.296,0.7417,0.0413669218364
0.297,0.7475,0.0368281567732
0.298,0.7522,0.0370797665973
0.299,0.7493,0.0375043431828


==> figures/best_beta/tables/synthe_0.1_100_FNR_avg.csv <==
beta,original_item_vec
0.001,0.9111
0.002,0.8541
0.003,0.838
0.004,0.8033
0.005,0.8088
0.006,0.7654
0.007,0.7328
0.008,0.7397
0.009,0.7293
0.01,0.7347
0.011,0.7078
0.012,0.7129
0.013,0.7057
0.014,0.705
0.015,0.6852
0.016,0.7093
0.017,0.6986
0.018,0.6869
0.019,0.6929
0.02,0.7041
0.021,0.6955
0.022,0.6877
0.023,0.6678
0.024,0.6869
0.025,0.675
0.026,0.6938
0.027,0.6859
0.028,0.6791
0.029,0.6802
0.03,0.6811
0.031,0.6779
0.032,0.6785
0.033,0.6764
0.034,0.6767
0.035,0.6732
0.036,0.6791
0.037,0.6774
0.038,0.6716
0.039,0.6827
0.04,0.6753
0.041,0.6827
0.042,0.6786
0.043,0.6844
0.044,0.6846
0.045,0.6844
0.046,0.6868
0.047,0.6837
0.048,0.6807
0.049,0.6716
0.05,0.6843
0.051,0.6899
0.052,0.692
0.053,0.6882
0.054,0.6824
0.055,0.6836
0.056,0.6837
0.057,0.6878
0.058,0.6882
0.059,0.6883
0.06,0.6788
0.061,0.6913
0.062,0.6818
0.063,0.6877
0.064,0.6906
0.065,0.6824
0.066,0.6865
0.067,0.6866
0.068,0.6902
0.069,0.697
0.07,0.6888
0.071,0.6916
0.072,0.6933
0.073,0.6878
0.074,0.6941
0.075,0.6881
0.076,0.6864
0.077,0.685
0.078,0.6895
0.079,0.6882
0.08,0.7025
0.081,0.6993
0.082,0.6907
0.083,0.6949
0.084,0.6895
0.085,0.6954
0.086,0.6914
0.087,0.6915
0.088,0.6888
0.089,0.6907
0.09,0.6856
0.091,0.6965
0.092,0.6871
0.093,0.6856
0.094,0.6988
0.095,0.6992
0.096,0.6962
0.097,0.7037
0.098,0.6972
0.099,0.6975
0.1,0.694
0.101,0.694
0.102,0.6964
0.103,0.6996
0.104,0.6973
0.105,0.6968
0.106,0.6989
0.107,0.6992
0.108,0.7012
0.109,0.7015
0.11,0.7051
0.111,0.6927
0.112,0.6991
0.113,0.6988
0.114,0.7079
0.115,0.6994
0.116,0.6986
0.117,0.7048
0.118,0.7056
0.119,0.6975
0.12,0.7057
0.121,0.7101
0.122,0.7099
0.123,0.6977
0.124,0.7056
0.125,0.6989
0.126,0.7104
0.127,0.6898
0.128,0.7031
0.129,0.711
0.13,0.7013
0.131,0.7037
0.132,0.7043
0.133,0.7012
0.134,0.7059
0.135,0.6997
0.136,0.6985
0.137,0.703
0.138,0.701
0.139,0.7088
0.14,0.7073
0.141,0.7088
0.142,0.707
0.143,0.7012
0.144,0.7031
0.145,0.7043
0.146,0.7164
0.147,0.7089
0.148,0.7029
0.149,0.7048
0.15,0.7145
0.151,0.7034
0.152,0.7118
0.153,0.7113
0.154,0.7058
0.155,0.707
0.156,0.7094
0.157,0.7083
0.158,0.7087
0.159,0.709
0.16,0.7136
0.161,0.7099
0.162,0.7104
0.163,0.7183
0.164,0.7054
0.165,0.7135
0.166,0.7099
0.167,0.7182
0.168,0.7177
0.169,0.7201
0.17,0.7183
0.171,0.7144
0.172,0.7167
0.173,0.7189
0.174,0.7187
0.175,0.7185
0.176,0.7126
0.177,0.7184
0.178,0.712
0.179,0.717
0.18,0.7192
0.181,0.7196
0.182,0.7196
0.183,0.723
0.184,0.7184
0.185,0.7155
0.186,0.7259
0.187,0.7226
0.188,0.7176
0.189,0.7136
0.19,0.7238
0.191,0.7199
0.192,0.7157
0.193,0.7205
0.194,0.7191
0.195,0.7178
0.196,0.7226
0.197,0.7209
0.198,0.7187
0.199,0.7198
0.2,0.7204
0.201,0.7208
0.202,0.7219
0.203,0.718
0.204,0.7289
0.205,0.725
0.206,0.719
0.207,0.7265
0.208,0.7285
0.209,0.722
0.21,0.7213
0.211,0.7295
0.212,0.7228
0.213,0.7206
0.214,0.726
0.215,0.7274
0.216,0.7209
0.217,0.7317
0.218,0.7296
0.219,0.7224
0.22,0.7235
0.221,0.7304
0.222,0.7228
0.223,0.7333
0.224,0.7206
0.225,0.7227
0.226,0.7332
0.227,0.7282
0.228,0.728
0.229,0.7305
0.23,0.7288
0.231,0.7349
0.232,0.729
0.233,0.7366
0.234,0.7266
0.235,0.7346
0.236,0.7429
0.237,0.7302
0.238,0.7362
0.239,0.7322
0.24,0.7344
0.241,0.7299
0.242,0.7424
0.243,0.7348
0.244,0.7309
0.245,0.738
0.246,0.7317
0.247,0.7325
0.248,0.7347
0.249,0.7359
0.25,0.737
0.251,0.7334
0.252,0.7313
0.253,0.7262
0.254,0.7388
0.255,0.7364
0.256,0.7334
0.257,0.7352
0.258,0.7447
0.259,0.7351
0.26,0.7389
0.261,0.7336
0.262,0.7407
0.263,0.7349
0.264,0.7356
0.265,0.7449
0.266,0.74
0.267,0.7433
0.268,0.7302
0.269,0.7403
0.27,0.741
0.271,0.7401
0.272,0.7415
0.273,0.7482
0.274,0.738
0.275,0.7502
0.276,0.7465
0.277,0.7376
0.278,0.7378
0.279,0.7507
0.28,0.7415
0.281,0.7427
0.282,0.741
0.283,0.746
0.284,0.7462
0.285,0.7469
0.286,0.745
0.287,0.7438
0.288,0.7459
0.289,0.7398
0.29,0.741
0.291,0.7466
0.292,0.7426
0.293,0.7493
0.294,0.7395
0.295,0.7463
0.296,0.7417
0.297,0.7475
0.298,0.7522
0.299,0.7493


==> figures/best_beta/tables/synthe_0.1_100_FNR_median.csv <==
beta,original_item_vec
0.001,0.925
0.002,0.89
0.003,0.88
0.004,0.84
0.005,0.85
0.006,0.78
0.007,0.715
0.008,0.76
0.009,0.71
0.01,0.725
0.011,0.705
0.012,0.7
0.013,0.705
0.014,0.69
0.015,0.67
0.016,0.71
0.017,0.695
0.018,0.68
0.019,0.68
0.02,0.7
0.021,0.69
0.022,0.67
0.023,0.66
0.024,0.69
0.025,0.68
0.026,0.69
0.027,0.68
0.028,0.67
0.029,0.68
0.03,0.68
0.031,0.685
0.032,0.66
0.033,0.67
0.034,0.675
0.035,0.67
0.036,0.68
0.037,0.68
0.038,0.66
0.039,0.68
0.04,0.67
0.041,0.68
0.042,0.68
0.043,0.68
0.044,0.68
0.045,0.685
0.046,0.69
0.047,0.695
0.048,0.68
0.049,0.67
0.05,0.69
0.051,0.69
0.052,0.69
0.053,0.69
0.054,0.68
0.055,0.68
0.056,0.68
0.057,0.69
0.058,0.69
0.059,0.68
0.06,0.675
0.061,0.69
0.062,0.68
0.063,0.69
0.064,0.7
0.065,0.68
0.066,0.69
0.067,0.69
0.068,0.695
0.069,0.7
0.07,0.69
0.071,0.69
0.072,0.69
0.073,0.69
0.074,0.7
0.075,0.695
0.076,0.69
0.077,0.68
0.078,0.69
0.079,0.69
0.08,0.7
0.081,0.7
0.082,0.69
0.083,0.7
0.084,0.69
0.085,0.69
0.086,0.68
0.087,0.69
0.088,0.69
0.089,0.69
0.09,0.69
0.091,0.705
0.092,0.685
0.093,0.69
0.094,0.7
0.095,0.7
0.096,0.7
0.097,0.71
0.098,0.7
0.099,0.7
0.1,0.69
0.101,0.7
0.102,0.7
0.103,0.7
0.104,0.69
0.105,0.7
0.106,0.7
0.107,0.7
0.108,0.7
0.109,0.705
0.11,0.71
0.111,0.69
0.112,0.69
0.113,0.695
0.114,0.7
0.115,0.7
0.116,0.7
0.117,0.7
0.118,0.7
0.119,0.7
0.12,0.71
0.121,0.72
0.122,0.71
0.123,0.7
0.124,0.7
0.125,0.7
0.126,0.71
0.127,0.69
0.128,0.71
0.129,0.715
0.13,0.7
0.131,0.71
0.132,0.7
0.133,0.7
0.134,0.71
0.135,0.7
0.136,0.7
0.137,0.7
0.138,0.7
0.139,0.7
0.14,0.71
0.141,0.71
0.142,0.71
0.143,0.7
0.144,0.7
0.145,0.705
0.146,0.72
0.147,0.72
0.148,0.7
0.149,0.71
0.15,0.72
0.151,0.7
0.152,0.71
0.153,0.71
0.154,0.71
0.155,0.71
0.156,0.71
0.157,0.71
0.158,0.71
0.159,0.71
0.16,0.71
0.161,0.71
0.162,0.715
0.163,0.72
0.164,0.71
0.165,0.72
0.166,0.71
0.167,0.72
0.168,0.72
0.169,0.72
0.17,0.72
0.171,0.71
0.172,0.71
0.173,0.72
0.174,0.72
0.175,0.72
0.176,0.71
0.177,0.72
0.178,0.71
0.179,0.72
0.18,0.72
0.181,0.72
0.182,0.72
0.183,0.72
0.184,0.72
0.185,0.72
0.186,0.72
0.187,0.725
0.188,0.72
0.189,0.71
0.19,0.72
0.191,0.72
0.192,0.72
0.193,0.72
0.194,0.72
0.195,0.72
0.196,0.72
0.197,0.72
0.198,0.72
0.199,0.72
0.2,0.72
0.201,0.72
0.202,0.72
0.203,0.71
0.204,0.73
0.205,0.73
0.206,0.72
0.207,0.72
0.208,0.73
0.209,0.72
0.21,0.72
0.211,0.73
0.212,0.72
0.213,0.72
0.214,0.73
0.215,0.73
0.216,0.73
0.217,0.73
0.218,0.73
0.219,0.72
0.22,0.72
0.221,0.73
0.222,0.715
0.223,0.73
0.224,0.72
0.225,0.72
0.226,0.74
0.227,0.73
0.228,0.73
0.229,0.74
0.23,0.73
0.231,0.73
0.232,0.73
0.233,0.74
0.234,0.73
0.235,0.74
0.236,0.74
0.237,0.73
0.238,0.73
0.239,0.73
0.24,0.74
0.241,0.73
0.242,0.74
0.243,0.73
0.244,0.73
0.245,0.74
0.246,0.73
0.247,0.73
0.248,0.74
0.249,0.73
0.25,0.74
0.251,0.74
0.252,0.735
0.253,0.72
0.254,0.74
0.255,0.735
0.256,0.73
0.257,0.73
0.258,0.75
0.259,0.73
0.26,0.74
0.261,0.74
0.262,0.74
0.263,0.73
0.264,0.73
0.265,0.745
0.266,0.74
0.267,0.75
0.268,0.74
0.269,0.74
0.27,0.74
0.271,0.74
0.272,0.74
0.273,0.75
0.274,0.74
0.275,0.75
0.276,0.75
0.277,0.735
0.278,0.74
0.279,0.75
0.28,0.74
0.281,0.745
0.282,0.74
0.283,0.75
0.284,0.75
0.285,0.745
0.286,0.75
0.287,0.74
0.288,0.75
0.289,0.74
0.29,0.74
0.291,0.74
0.292,0.75
0.293,0.75
0.294,0.75
0.295,0.745
0.296,0.74
0.297,0.75
0.298,0.75
0.299,0.75


==> figures/best_beta/tables/synthe_0.1_100_FNR_std.csv <==
beta,original_item_vec
0.001,0.107382964245
0.002,0.132954727618
0.003,0.123181724999
0.004,0.127912967571
0.005,0.1345646178
0.006,0.129828324873
0.007,0.126491745249
0.008,0.135910361131
0.009,0.122583758214
0.01,0.121201518476
0.011,0.121859166933
0.012,0.115297550939
0.013,0.126772324354
0.014,0.113986531191
0.015,0.0991018249942
0.016,0.109639031242
0.017,0.103962114312
0.018,0.0962078452879
0.019,0.090087443491
0.02,0.0938739214655
0.021,0.0821722138394
0.022,0.0936127311552
0.023,0.0740676731241
0.024,0.0820408250184
0.025,0.0796900561583
0.026,0.077404617094
0.027,0.0840285545502
0.028,0.0737330018076
0.029,0.0827553287979
0.03,0.0760102996742
0.031,0.0673044492503
0.032,0.0787705400502
0.033,0.0635565444579
0.034,0.0764893205723
0.035,0.0722912180145
0.036,0.0649645591026
0.037,0.0683073860567
0.038,0.0659004452706
0.039,0.0683847552271
0.04,0.069782562726
0.041,0.0591156203186
0.042,0.0577878390618
0.043,0.06276974115
0.044,0.0549273165284
0.045,0.0636803888116
0.046,0.0616749380202
0.047,0.0603299848393
0.048,0.0524020008871
0.049,0.0638609600791
0.05,0.0546477239908
0.051,0.0572164947609
0.052,0.0547722557505
0.053,0.0568425079238
0.054,0.0542556611579
0.055,0.0546156450742
0.056,0.0591805148113
0.057,0.0576050643116
0.058,0.0532647286028
0.059,0.0586903361343
0.06,0.0500561301103
0.061,0.0515547174261
0.062,0.0563785903916
0.063,0.0511653094283
0.064,0.0560811100915
0.065,0.0542556611579
0.066,0.0532646337838
0.067,0.0413953591309
0.068,0.0450584356837
0.069,0.0575334772989
0.07,0.0483313479216
0.071,0.0465956169092
0.072,0.0493401919884
0.073,0.0509025609088
0.074,0.0538628073925
0.075,0.0482772924852
0.076,0.0494519458616
0.077,0.051473244987
0.078,0.0468906960253
0.079,0.0428381968704
0.08,0.0470627133716
0.081,0.0494261003311
0.082,0.0499748421557
0.083,0.0492877553585
0.084,0.0492032478192
0.085,0.0391686330905
0.086,0.0476947363845
0.087,0.0425066839664
0.088,0.0419301969247
0.089,0.0439755441677
0.09,0.0481017440201
0.091,0.0514707919527
0.092,0.0483316614131
0.093,0.0483321838944
0.094,0.0437919784177
0.095,0.0443284344525
0.096,0.0437342756735
0.097,0.0438467256877
0.098,0.0478862288042
0.099,0.0440012626081
0.1,0.049888765157
0.101,0.0470117114143
0.102,0.04866957235
0.103,0.0472671325361
0.104,0.0451899470362
0.105,0.0391288986182
0.106,0.0490700385864
0.107,0.0451860352075
0.108,0.0476578716192
0.109,0.0469982806477
0.11,0.0433798119038
0.111,0.0469656009944
0.112,0.0478443393525
0.113,0.0419301969247
0.114,0.044114062441
0.115,0.0426832354193
0.116,0.0406020350786
0.117,0.042270891673
0.118,0.0414221918758
0.119,0.0449775477097
0.12,0.0425987859646
0.121,0.0392992918948
0.122,0.0401385227693
0.123,0.0466202149764
0.124,0.0405348085856
0.125,0.0437138306477
0.126,0.0417041043931
0.127,0.0428523422035
0.128,0.0447821889198
0.129,0.0457375031229
0.13,0.0418910322845
0.131,0.0431968713794
0.132,0.0392416754345
0.133,0.0398806299657
0.134,0.0401787671953
0.135,0.0427927823613
0.136,0.0458670674753
0.137,0.0414509567825
0.138,0.0455604826111
0.139,0.0411520953233
0.14,0.0412397523237
0.141,0.0430944464303
0.142,0.045493922338
0.143,0.0450651604554
0.144,0.0374623042861
0.145,0.0435369342796
0.146,0.0402396859236
0.147,0.0463167618065
0.148,0.0417857691691
0.149,0.0435421541947
0.15,0.0399589435761
0.151,0.0415901114898
0.152,0.0425543028009
0.153,0.0451631162643
0.154,0.0418554511131
0.155,0.0381517438075
0.156,0.0500468467407
0.157,0.0379807234467
0.158,0.0410630212865
0.159,0.0423191338629
0.16,0.0408871321537
0.161,0.038283762415
0.162,0.0415098868593
0.163,0.0390300324666
0.164,0.0395280235588
0.165,0.0430732286961
0.166,0.0430056374035
0.167,0.0429324110573
0.168,0.035557749301
0.169,0.0448002299778
0.17,0.0378208162447
0.171,0.037072683183
0.172,0.0410728596275
0.173,0.0396931411524
0.174,0.0404683440319
0.175,0.0410068976706
0.176,0.0432194307218
0.177,0.0395612298733
0.178,0.0387689347678
0.179,0.0356894574593
0.18,0.0410144098846
0.181,0.0417041043931
0.182,0.0322840924646
0.183,0.0423668442883
0.184,0.0419648722749
0.185,0.0412769654746
0.186,0.0425475372882
0.187,0.0412584855062
0.188,0.0438804620474
0.189,0.0398867082491
0.19,0.039791882833
0.191,0.0376720296531
0.192,0.037558170371
0.193,0.0402611425069
0.194,0.0406287702213
0.195,0.0413797393453
0.196,0.0427730680865
0.197,0.0420220000101
0.198,0.0472828369143
0.199,0.043923257225
0.2,0.0420177932488
0.201,0.0419398318422
0.202,0.0428220419028
0.203,0.0404270136709
0.204,0.041872702711
0.205,0.0428410263107
0.206,0.042911701684
0.207,0.0411053094459
0.208,0.038042374035
0.209,0.0399747394986
0.21,0.0393547707375
0.211,0.0395013105524
0.212,0.0385096078789
0.213,0.0437813668221
0.214,0.0408495638739
0.215,0.0395842025423
0.216,0.0408519129035
0.217,0.036015008095
0.218,0.04196968603
0.219,0.0396734142466
0.22,0.0412279938239
0.221,0.0400988677137
0.222,0.0426420383465
0.223,0.0369015890271
0.224,0.038581410712
0.225,0.0386607884769
0.226,0.0385043615528
0.227,0.0359117886725
0.228,0.0385075094342
0.229,0.0416666666667
0.23,0.0358244879851
0.231,0.0406138504514
0.232,0.0376989671107
0.233,0.0383028864593
0.234,0.0403825144679
0.235,0.036747019394
0.236,0.0378005130637
0.237,0.0361528740632
0.238,0.0446937954702
0.239,0.0406159644186
0.24,0.0394999041042
0.241,0.0409358946983
0.242,0.034498426256
0.243,0.0380982249911
0.244,0.0394173473578
0.245,0.0393122696553
0.246,0.0363777876505
0.247,0.0364421500879
0.248,0.0427691713761
0.249,0.0395197176206
0.25,0.0383629661486
0.251,0.039343604206
0.252,0.0369180090733
0.253,0.0388672955924
0.254,0.0386980019321
0.255,0.0404899289137
0.256,0.0418564164252
0.257,0.0350606977291
0.258,0.0341551717544
0.259,0.0410836790815
0.26,0.0396676852428
0.261,0.0399878769508
0.262,0.039879996758
0.263,0.0417422345043
0.264,0.0427659828945
0.265,0.0358587295487
0.266,0.0371184290855
0.267,0.0354781195908
0.268,0.0444035670603
0.269,0.0365550643177
0.27,0.0393507922218
0.271,0.0384154587991
0.272,0.0416181535759
0.273,0.0389866592049
0.274,0.0422594200843
0.275,0.0373620019795
0.276,0.0407598287087
0.277,0.039800512661
0.278,0.0360577538979
0.279,0.0403082817267
0.28,0.0382277861818
0.281,0.0434579792397
0.282,0.0389897681476
0.283,0.0397466725626
0.284,0.0356123914423
0.285,0.0397389206972
0.286,0.0350612739257
0.287,0.0418457967671
0.288,0.038431232038
0.289,0.0397715699687
0.29,0.0379659602989
0.291,0.0385656988957
0.292,0.0374602819967
0.293,0.0393188211544
0.294,0.0426016313056
0.295,0.0397124767306
0.296,0.0413669218364
0.297,0.0368281567732
0.298,0.0370797665973
0.299,0.0375043431828


==> figures/best_beta/tables/synthe_0.1_100_TOPK_SUM_RATIO_ALL.csv <==
beta,original_item_vec_avg,original_item_vec_std
0.001,0.9111,0.107382964245
0.002,0.8541,0.132954727618
0.003,0.838,0.123181724999
0.004,0.8033,0.127912967571
0.005,0.8088,0.1345646178
0.006,0.7654,0.129828324873
0.007,0.7328,0.126491745249
0.008,0.7397,0.135910361131
0.009,0.7293,0.122583758214
0.01,0.7347,0.121201518476
0.011,0.7078,0.121859166933
0.012,0.7129,0.115297550939
0.013,0.7057,0.126772324354
0.014,0.705,0.113986531191
0.015,0.6852,0.0991018249942
0.016,0.7093,0.109639031242
0.017,0.6986,0.103962114312
0.018,0.6869,0.0962078452879
0.019,0.6929,0.090087443491
0.02,0.7041,0.0938739214655
0.021,0.6955,0.0821722138394
0.022,0.6877,0.0936127311552
0.023,0.6678,0.0740676731241
0.024,0.6869,0.0820408250184
0.025,0.675,0.0796900561583
0.026,0.6938,0.077404617094
0.027,0.6859,0.0840285545502
0.028,0.6791,0.0737330018076
0.029,0.6802,0.0827553287979
0.03,0.6811,0.0760102996742
0.031,0.6779,0.0673044492503
0.032,0.6785,0.0787705400502
0.033,0.6764,0.0635565444579
0.034,0.6767,0.0764893205723
0.035,0.6732,0.0722912180145
0.036,0.6791,0.0649645591026
0.037,0.6774,0.0683073860567
0.038,0.6716,0.0659004452706
0.039,0.6827,0.0683847552271
0.04,0.6753,0.069782562726
0.041,0.6827,0.0591156203186
0.042,0.6786,0.0577878390618
0.043,0.6844,0.06276974115
0.044,0.6846,0.0549273165284
0.045,0.6844,0.0636803888116
0.046,0.6868,0.0616749380202
0.047,0.6837,0.0603299848393
0.048,0.6807,0.0524020008871
0.049,0.6716,0.0638609600791
0.05,0.6843,0.0546477239908
0.051,0.6899,0.0572164947609
0.052,0.692,0.0547722557505
0.053,0.6882,0.0568425079238
0.054,0.6824,0.0542556611579
0.055,0.6836,0.0546156450742
0.056,0.6837,0.0591805148113
0.057,0.6878,0.0576050643116
0.058,0.6882,0.0532647286028
0.059,0.6883,0.0586903361343
0.06,0.6788,0.0500561301103
0.061,0.6913,0.0515547174261
0.062,0.6818,0.0563785903916
0.063,0.6877,0.0511653094283
0.064,0.6906,0.0560811100915
0.065,0.6824,0.0542556611579
0.066,0.6865,0.0532646337838
0.067,0.6866,0.0413953591309
0.068,0.6902,0.0450584356837
0.069,0.697,0.0575334772989
0.07,0.6888,0.0483313479216
0.071,0.6916,0.0465956169092
0.072,0.6933,0.0493401919884
0.073,0.6878,0.0509025609088
0.074,0.6941,0.0538628073925
0.075,0.6881,0.0482772924852
0.076,0.6864,0.0494519458616
0.077,0.685,0.051473244987
0.078,0.6895,0.0468906960253
0.079,0.6882,0.0428381968704
0.08,0.7025,0.0470627133716
0.081,0.6993,0.0494261003311
0.082,0.6907,0.0499748421557
0.083,0.6949,0.0492877553585
0.084,0.6895,0.0492032478192
0.085,0.6954,0.0391686330905
0.086,0.6914,0.0476947363845
0.087,0.6915,0.0425066839664
0.088,0.6888,0.0419301969247
0.089,0.6907,0.0439755441677
0.09,0.6856,0.0481017440201
0.091,0.6965,0.0514707919527
0.092,0.6871,0.0483316614131
0.093,0.6856,0.0483321838944
0.094,0.6988,0.0437919784177
0.095,0.6992,0.0443284344525
0.096,0.6962,0.0437342756735
0.097,0.7037,0.0438467256877
0.098,0.6972,0.0478862288042
0.099,0.6975,0.0440012626081
0.1,0.694,0.049888765157
0.101,0.694,0.0470117114143
0.102,0.6964,0.04866957235
0.103,0.6996,0.0472671325361
0.104,0.6973,0.0451899470362
0.105,0.6968,0.0391288986182
0.106,0.6989,0.0490700385864
0.107,0.6992,0.0451860352075
0.108,0.7012,0.0476578716192
0.109,0.7015,0.0469982806477
0.11,0.7051,0.0433798119038
0.111,0.6927,0.0469656009944
0.112,0.6991,0.0478443393525
0.113,0.6988,0.0419301969247
0.114,0.7079,0.044114062441
0.115,0.6994,0.0426832354193
0.116,0.6986,0.0406020350786
0.117,0.7048,0.042270891673
0.118,0.7056,0.0414221918758
0.119,0.6975,0.0449775477097
0.12,0.7057,0.0425987859646
0.121,0.7101,0.0392992918948
0.122,0.7099,0.0401385227693
0.123,0.6977,0.0466202149764
0.124,0.7056,0.0405348085856
0.125,0.6989,0.0437138306477
0.126,0.7104,0.0417041043931
0.127,0.6898,0.0428523422035
0.128,0.7031,0.0447821889198
0.129,0.711,0.0457375031229
0.13,0.7013,0.0418910322845
0.131,0.7037,0.0431968713794
0.132,0.7043,0.0392416754345
0.133,0.7012,0.0398806299657
0.134,0.7059,0.0401787671953
0.135,0.6997,0.0427927823613
0.136,0.6985,0.0458670674753
0.137,0.703,0.0414509567825
0.138,0.701,0.0455604826111
0.139,0.7088,0.0411520953233
0.14,0.7073,0.0412397523237
0.141,0.7088,0.0430944464303
0.142,0.707,0.045493922338
0.143,0.7012,0.0450651604554
0.144,0.7031,0.0374623042861
0.145,0.7043,0.0435369342796
0.146,0.7164,0.0402396859236
0.147,0.7089,0.0463167618065
0.148,0.7029,0.0417857691691
0.149,0.7048,0.0435421541947
0.15,0.7145,0.0399589435761
0.151,0.7034,0.0415901114898
0.152,0.7118,0.0425543028009
0.153,0.7113,0.0451631162643
0.154,0.7058,0.0418554511131
0.155,0.707,0.0381517438075
0.156,0.7094,0.0500468467407
0.157,0.7083,0.0379807234467
0.158,0.7087,0.0410630212865
0.159,0.709,0.0423191338629
0.16,0.7136,0.0408871321537
0.161,0.7099,0.038283762415
0.162,0.7104,0.0415098868593
0.163,0.7183,0.0390300324666
0.164,0.7054,0.0395280235588
0.165,0.7135,0.0430732286961
0.166,0.7099,0.0430056374035
0.167,0.7182,0.0429324110573
0.168,0.7177,0.035557749301
0.169,0.7201,0.0448002299778
0.17,0.7183,0.0378208162447
0.171,0.7144,0.037072683183
0.172,0.7167,0.0410728596275
0.173,0.7189,0.0396931411524
0.174,0.7187,0.0404683440319
0.175,0.7185,0.0410068976706
0.176,0.7126,0.0432194307218
0.177,0.7184,0.0395612298733
0.178,0.712,0.0387689347678
0.179,0.717,0.0356894574593
0.18,0.7192,0.0410144098846
0.181,0.7196,0.0417041043931
0.182,0.7196,0.0322840924646
0.183,0.723,0.0423668442883
0.184,0.7184,0.0419648722749
0.185,0.7155,0.0412769654746
0.186,0.7259,0.0425475372882
0.187,0.7226,0.0412584855062
0.188,0.7176,0.0438804620474
0.189,0.7136,0.0398867082491
0.19,0.7238,0.039791882833
0.191,0.7199,0.0376720296531
0.192,0.7157,0.037558170371
0.193,0.7205,0.0402611425069
0.194,0.7191,0.0406287702213
0.195,0.7178,0.0413797393453
0.196,0.7226,0.0427730680865
0.197,0.7209,0.0420220000101
0.198,0.7187,0.0472828369143
0.199,0.7198,0.043923257225
0.2,0.7204,0.0420177932488
0.201,0.7208,0.0419398318422
0.202,0.7219,0.0428220419028
0.203,0.718,0.0404270136709
0.204,0.7289,0.041872702711
0.205,0.725,0.0428410263107
0.206,0.719,0.042911701684
0.207,0.7265,0.0411053094459
0.208,0.7285,0.038042374035
0.209,0.722,0.0399747394986
0.21,0.7213,0.0393547707375
0.211,0.7295,0.0395013105524
0.212,0.7228,0.0385096078789
0.213,0.7206,0.0437813668221
0.214,0.726,0.0408495638739
0.215,0.7274,0.0395842025423
0.216,0.7209,0.0408519129035
0.217,0.7317,0.036015008095
0.218,0.7296,0.04196968603
0.219,0.7224,0.0396734142466
0.22,0.7235,0.0412279938239
0.221,0.7304,0.0400988677137
0.222,0.7228,0.0426420383465
0.223,0.7333,0.0369015890271
0.224,0.7206,0.038581410712
0.225,0.7227,0.0386607884769
0.226,0.7332,0.0385043615528
0.227,0.7282,0.0359117886725
0.228,0.728,0.0385075094342
0.229,0.7305,0.0416666666667
0.23,0.7288,0.0358244879851
0.231,0.7349,0.0406138504514
0.232,0.729,0.0376989671107
0.233,0.7366,0.0383028864593
0.234,0.7266,0.0403825144679
0.235,0.7346,0.036747019394
0.236,0.7429,0.0378005130637
0.237,0.7302,0.0361528740632
0.238,0.7362,0.0446937954702
0.239,0.7322,0.0406159644186
0.24,0.7344,0.0394999041042
0.241,0.7299,0.0409358946983
0.242,0.7424,0.034498426256
0.243,0.7348,0.0380982249911
0.244,0.7309,0.0394173473578
0.245,0.738,0.0393122696553
0.246,0.7317,0.0363777876505
0.247,0.7325,0.0364421500879
0.248,0.7347,0.0427691713761
0.249,0.7359,0.0395197176206
0.25,0.737,0.0383629661486
0.251,0.7334,0.039343604206
0.252,0.7313,0.0369180090733
0.253,0.7262,0.0388672955924
0.254,0.7388,0.0386980019321
0.255,0.7364,0.0404899289137
0.256,0.7334,0.0418564164252
0.257,0.7352,0.0350606977291
0.258,0.7447,0.0341551717544
0.259,0.7351,0.0410836790815
0.26,0.7389,0.0396676852428
0.261,0.7336,0.0399878769508
0.262,0.7407,0.039879996758
0.263,0.7349,0.0417422345043
0.264,0.7356,0.0427659828945
0.265,0.7449,0.0358587295487
0.266,0.74,0.0371184290855
0.267,0.7433,0.0354781195908
0.268,0.7302,0.0444035670603
0.269,0.7403,0.0365550643177
0.27,0.741,0.0393507922218
0.271,0.7401,0.0384154587991
0.272,0.7415,0.0416181535759
0.273,0.7482,0.0389866592049
0.274,0.738,0.0422594200843
0.275,0.7502,0.0373620019795
0.276,0.7465,0.0407598287087
0.277,0.7376,0.039800512661
0.278,0.7378,0.0360577538979
0.279,0.7507,0.0403082817267
0.28,0.7415,0.0382277861818
0.281,0.7427,0.0434579792397
0.282,0.741,0.0389897681476
0.283,0.746,0.0397466725626
0.284,0.7462,0.0356123914423
0.285,0.7469,0.0397389206972
0.286,0.745,0.0350612739257
0.287,0.7438,0.0418457967671
0.288,0.7459,0.038431232038
0.289,0.7398,0.0397715699687
0.29,0.741,0.0379659602989
0.291,0.7466,0.0385656988957
0.292,0.7426,0.0374602819967
0.293,0.7493,0.0393188211544
0.294,0.7395,0.0426016313056
0.295,0.7463,0.0397124767306
0.296,0.7417,0.0413669218364
0.297,0.7475,0.0368281567732
0.298,0.7522,0.0370797665973
0.299,0.7493,0.0375043431828


==> figures/best_beta/tables/synthe_0.1_100_TOPK_SUM_RATIO_avg.csv <==
beta,original_item_vec
0.001,0.9111
0.002,0.8541
0.003,0.838
0.004,0.8033
0.005,0.8088
0.006,0.7654
0.007,0.7328
0.008,0.7397
0.009,0.7293
0.01,0.7347
0.011,0.7078
0.012,0.7129
0.013,0.7057
0.014,0.705
0.015,0.6852
0.016,0.7093
0.017,0.6986
0.018,0.6869
0.019,0.6929
0.02,0.7041
0.021,0.6955
0.022,0.6877
0.023,0.6678
0.024,0.6869
0.025,0.675
0.026,0.6938
0.027,0.6859
0.028,0.6791
0.029,0.6802
0.03,0.6811
0.031,0.6779
0.032,0.6785
0.033,0.6764
0.034,0.6767
0.035,0.6732
0.036,0.6791
0.037,0.6774
0.038,0.6716
0.039,0.6827
0.04,0.6753
0.041,0.6827
0.042,0.6786
0.043,0.6844
0.044,0.6846
0.045,0.6844
0.046,0.6868
0.047,0.6837
0.048,0.6807
0.049,0.6716
0.05,0.6843
0.051,0.6899
0.052,0.692
0.053,0.6882
0.054,0.6824
0.055,0.6836
0.056,0.6837
0.057,0.6878
0.058,0.6882
0.059,0.6883
0.06,0.6788
0.061,0.6913
0.062,0.6818
0.063,0.6877
0.064,0.6906
0.065,0.6824
0.066,0.6865
0.067,0.6866
0.068,0.6902
0.069,0.697
0.07,0.6888
0.071,0.6916
0.072,0.6933
0.073,0.6878
0.074,0.6941
0.075,0.6881
0.076,0.6864
0.077,0.685
0.078,0.6895
0.079,0.6882
0.08,0.7025
0.081,0.6993
0.082,0.6907
0.083,0.6949
0.084,0.6895
0.085,0.6954
0.086,0.6914
0.087,0.6915
0.088,0.6888
0.089,0.6907
0.09,0.6856
0.091,0.6965
0.092,0.6871
0.093,0.6856
0.094,0.6988
0.095,0.6992
0.096,0.6962
0.097,0.7037
0.098,0.6972
0.099,0.6975
0.1,0.694
0.101,0.694
0.102,0.6964
0.103,0.6996
0.104,0.6973
0.105,0.6968
0.106,0.6989
0.107,0.6992
0.108,0.7012
0.109,0.7015
0.11,0.7051
0.111,0.6927
0.112,0.6991
0.113,0.6988
0.114,0.7079
0.115,0.6994
0.116,0.6986
0.117,0.7048
0.118,0.7056
0.119,0.6975
0.12,0.7057
0.121,0.7101
0.122,0.7099
0.123,0.6977
0.124,0.7056
0.125,0.6989
0.126,0.7104
0.127,0.6898
0.128,0.7031
0.129,0.711
0.13,0.7013
0.131,0.7037
0.132,0.7043
0.133,0.7012
0.134,0.7059
0.135,0.6997
0.136,0.6985
0.137,0.703
0.138,0.701
0.139,0.7088
0.14,0.7073
0.141,0.7088
0.142,0.707
0.143,0.7012
0.144,0.7031
0.145,0.7043
0.146,0.7164
0.147,0.7089
0.148,0.7029
0.149,0.7048
0.15,0.7145
0.151,0.7034
0.152,0.7118
0.153,0.7113
0.154,0.7058
0.155,0.707
0.156,0.7094
0.157,0.7083
0.158,0.7087
0.159,0.709
0.16,0.7136
0.161,0.7099
0.162,0.7104
0.163,0.7183
0.164,0.7054
0.165,0.7135
0.166,0.7099
0.167,0.7182
0.168,0.7177
0.169,0.7201
0.17,0.7183
0.171,0.7144
0.172,0.7167
0.173,0.7189
0.174,0.7187
0.175,0.7185
0.176,0.7126
0.177,0.7184
0.178,0.712
0.179,0.717
0.18,0.7192
0.181,0.7196
0.182,0.7196
0.183,0.723
0.184,0.7184
0.185,0.7155
0.186,0.7259
0.187,0.7226
0.188,0.7176
0.189,0.7136
0.19,0.7238
0.191,0.7199
0.192,0.7157
0.193,0.7205
0.194,0.7191
0.195,0.7178
0.196,0.7226
0.197,0.7209
0.198,0.7187
0.199,0.7198
0.2,0.7204
0.201,0.7208
0.202,0.7219
0.203,0.718
0.204,0.7289
0.205,0.725
0.206,0.719
0.207,0.7265
0.208,0.7285
0.209,0.722
0.21,0.7213
0.211,0.7295
0.212,0.7228
0.213,0.7206
0.214,0.726
0.215,0.7274
0.216,0.7209
0.217,0.7317
0.218,0.7296
0.219,0.7224
0.22,0.7235
0.221,0.7304
0.222,0.7228
0.223,0.7333
0.224,0.7206
0.225,0.7227
0.226,0.7332
0.227,0.7282
0.228,0.728
0.229,0.7305
0.23,0.7288
0.231,0.7349
0.232,0.729
0.233,0.7366
0.234,0.7266
0.235,0.7346
0.236,0.7429
0.237,0.7302
0.238,0.7362
0.239,0.7322
0.24,0.7344
0.241,0.7299
0.242,0.7424
0.243,0.7348
0.244,0.7309
0.245,0.738
0.246,0.7317
0.247,0.7325
0.248,0.7347
0.249,0.7359
0.25,0.737
0.251,0.7334
0.252,0.7313
0.253,0.7262
0.254,0.7388
0.255,0.7364
0.256,0.7334
0.257,0.7352
0.258,0.7447
0.259,0.7351
0.26,0.7389
0.261,0.7336
0.262,0.7407
0.263,0.7349
0.264,0.7356
0.265,0.7449
0.266,0.74
0.267,0.7433
0.268,0.7302
0.269,0.7403
0.27,0.741
0.271,0.7401
0.272,0.7415
0.273,0.7482
0.274,0.738
0.275,0.7502
0.276,0.7465
0.277,0.7376
0.278,0.7378
0.279,0.7507
0.28,0.7415
0.281,0.7427
0.282,0.741
0.283,0.746
0.284,0.7462
0.285,0.7469
0.286,0.745
0.287,0.7438
0.288,0.7459
0.289,0.7398
0.29,0.741
0.291,0.7466
0.292,0.7426
0.293,0.7493
0.294,0.7395
0.295,0.7463
0.296,0.7417
0.297,0.7475
0.298,0.7522
0.299,0.7493


==> figures/best_beta/tables/synthe_0.1_100_TOPK_SUM_RATIO_median.csv <==
beta,original_item_vec
0.001,0.925
0.002,0.89
0.003,0.88
0.004,0.84
0.005,0.85
0.006,0.78
0.007,0.715
0.008,0.76
0.009,0.71
0.01,0.725
0.011,0.705
0.012,0.7
0.013,0.705
0.014,0.69
0.015,0.67
0.016,0.71
0.017,0.695
0.018,0.68
0.019,0.68
0.02,0.7
0.021,0.69
0.022,0.67
0.023,0.66
0.024,0.69
0.025,0.68
0.026,0.69
0.027,0.68
0.028,0.67
0.029,0.68
0.03,0.68
0.031,0.685
0.032,0.66
0.033,0.67
0.034,0.675
0.035,0.67
0.036,0.68
0.037,0.68
0.038,0.66
0.039,0.68
0.04,0.67
0.041,0.68
0.042,0.68
0.043,0.68
0.044,0.68
0.045,0.685
0.046,0.69
0.047,0.695
0.048,0.68
0.049,0.67
0.05,0.69
0.051,0.69
0.052,0.69
0.053,0.69
0.054,0.68
0.055,0.68
0.056,0.68
0.057,0.69
0.058,0.69
0.059,0.68
0.06,0.675
0.061,0.69
0.062,0.68
0.063,0.69
0.064,0.7
0.065,0.68
0.066,0.69
0.067,0.69
0.068,0.695
0.069,0.7
0.07,0.69
0.071,0.69
0.072,0.69
0.073,0.69
0.074,0.7
0.075,0.695
0.076,0.69
0.077,0.68
0.078,0.69
0.079,0.69
0.08,0.7
0.081,0.7
0.082,0.69
0.083,0.7
0.084,0.69
0.085,0.69
0.086,0.68
0.087,0.69
0.088,0.69
0.089,0.69
0.09,0.69
0.091,0.705
0.092,0.685
0.093,0.69
0.094,0.7
0.095,0.7
0.096,0.7
0.097,0.71
0.098,0.7
0.099,0.7
0.1,0.69
0.101,0.7
0.102,0.7
0.103,0.7
0.104,0.69
0.105,0.7
0.106,0.7
0.107,0.7
0.108,0.7
0.109,0.705
0.11,0.71
0.111,0.69
0.112,0.69
0.113,0.695
0.114,0.7
0.115,0.7
0.116,0.7
0.117,0.7
0.118,0.7
0.119,0.7
0.12,0.71
0.121,0.72
0.122,0.71
0.123,0.7
0.124,0.7
0.125,0.7
0.126,0.71
0.127,0.69
0.128,0.71
0.129,0.715
0.13,0.7
0.131,0.71
0.132,0.7
0.133,0.7
0.134,0.71
0.135,0.7
0.136,0.7
0.137,0.7
0.138,0.7
0.139,0.7
0.14,0.71
0.141,0.71
0.142,0.71
0.143,0.7
0.144,0.7
0.145,0.705
0.146,0.72
0.147,0.72
0.148,0.7
0.149,0.71
0.15,0.72
0.151,0.7
0.152,0.71
0.153,0.71
0.154,0.71
0.155,0.71
0.156,0.71
0.157,0.71
0.158,0.71
0.159,0.71
0.16,0.71
0.161,0.71
0.162,0.715
0.163,0.72
0.164,0.71
0.165,0.72
0.166,0.71
0.167,0.72
0.168,0.72
0.169,0.72
0.17,0.72
0.171,0.71
0.172,0.71
0.173,0.72
0.174,0.72
0.175,0.72
0.176,0.71
0.177,0.72
0.178,0.71
0.179,0.72
0.18,0.72
0.181,0.72
0.182,0.72
0.183,0.72
0.184,0.72
0.185,0.72
0.186,0.72
0.187,0.725
0.188,0.72
0.189,0.71
0.19,0.72
0.191,0.72
0.192,0.72
0.193,0.72
0.194,0.72
0.195,0.72
0.196,0.72
0.197,0.72
0.198,0.72
0.199,0.72
0.2,0.72
0.201,0.72
0.202,0.72
0.203,0.71
0.204,0.73
0.205,0.73
0.206,0.72
0.207,0.72
0.208,0.73
0.209,0.72
0.21,0.72
0.211,0.73
0.212,0.72
0.213,0.72
0.214,0.73
0.215,0.73
0.216,0.73
0.217,0.73
0.218,0.73
0.219,0.72
0.22,0.72
0.221,0.73
0.222,0.715
0.223,0.73
0.224,0.72
0.225,0.72
0.226,0.74
0.227,0.73
0.228,0.73
0.229,0.74
0.23,0.73
0.231,0.73
0.232,0.73
0.233,0.74
0.234,0.73
0.235,0.74
0.236,0.74
0.237,0.73
0.238,0.73
0.239,0.73
0.24,0.74
0.241,0.73
0.242,0.74
0.243,0.73
0.244,0.73
0.245,0.74
0.246,0.73
0.247,0.73
0.248,0.74
0.249,0.73
0.25,0.74
0.251,0.74
0.252,0.735
0.253,0.72
0.254,0.74
0.255,0.735
0.256,0.73
0.257,0.73
0.258,0.75
0.259,0.73
0.26,0.74
0.261,0.74
0.262,0.74
0.263,0.73
0.264,0.73
0.265,0.745
0.266,0.74
0.267,0.75
0.268,0.74
0.269,0.74
0.27,0.74
0.271,0.74
0.272,0.74
0.273,0.75
0.274,0.74
0.275,0.75
0.276,0.75
0.277,0.735
0.278,0.74
0.279,0.75
0.28,0.74
0.281,0.745
0.282,0.74
0.283,0.75
0.284,0.75
0.285,0.745
0.286,0.75
0.287,0.74
0.288,0.75
0.289,0.74
0.29,0.74
0.291,0.74
0.292,0.75
0.293,0.75
0.294,0.75
0.295,0.745
0.296,0.74
0.297,0.75
0.298,0.75
0.299,0.75


==> figures/best_beta/tables/synthe_0.1_100_TOPK_SUM_RATIO_std.csv <==
beta,original_item_vec
0.001,0.107382964245
0.002,0.132954727618
0.003,0.123181724999
0.004,0.127912967571
0.005,0.1345646178
0.006,0.129828324873
0.007,0.126491745249
0.008,0.135910361131
0.009,0.122583758214
0.01,0.121201518476
0.011,0.121859166933
0.012,0.115297550939
0.013,0.126772324354
0.014,0.113986531191
0.015,0.0991018249942
0.016,0.109639031242
0.017,0.103962114312
0.018,0.0962078452879
0.019,0.090087443491
0.02,0.0938739214655
0.021,0.0821722138394
0.022,0.0936127311552
0.023,0.0740676731241
0.024,0.0820408250184
0.025,0.0796900561583
0.026,0.077404617094
0.027,0.0840285545502
0.028,0.0737330018076
0.029,0.0827553287979
0.03,0.0760102996742
0.031,0.0673044492503
0.032,0.0787705400502
0.033,0.0635565444579
0.034,0.0764893205723
0.035,0.0722912180145
0.036,0.0649645591026
0.037,0.0683073860567
0.038,0.0659004452706
0.039,0.0683847552271
0.04,0.069782562726
0.041,0.0591156203186
0.042,0.0577878390618
0.043,0.06276974115
0.044,0.0549273165284
0.045,0.0636803888116
0.046,0.0616749380202
0.047,0.0603299848393
0.048,0.0524020008871
0.049,0.0638609600791
0.05,0.0546477239908
0.051,0.0572164947609
0.052,0.0547722557505
0.053,0.0568425079238
0.054,0.0542556611579
0.055,0.0546156450742
0.056,0.0591805148113
0.057,0.0576050643116
0.058,0.0532647286028
0.059,0.0586903361343
0.06,0.0500561301103
0.061,0.0515547174261
0.062,0.0563785903916
0.063,0.0511653094283
0.064,0.0560811100915
0.065,0.0542556611579
0.066,0.0532646337838
0.067,0.0413953591309
0.068,0.0450584356837
0.069,0.0575334772989
0.07,0.0483313479216
0.071,0.0465956169092
0.072,0.0493401919884
0.073,0.0509025609088
0.074,0.0538628073925
0.075,0.0482772924852
0.076,0.0494519458616
0.077,0.051473244987
0.078,0.0468906960253
0.079,0.0428381968704
0.08,0.0470627133716
0.081,0.0494261003311
0.082,0.0499748421557
0.083,0.0492877553585
0.084,0.0492032478192
0.085,0.0391686330905
0.086,0.0476947363845
0.087,0.0425066839664
0.088,0.0419301969247
0.089,0.0439755441677
0.09,0.0481017440201
0.091,0.0514707919527
0.092,0.0483316614131
0.093,0.0483321838944
0.094,0.0437919784177
0.095,0.0443284344525
0.096,0.0437342756735
0.097,0.0438467256877
0.098,0.0478862288042
0.099,0.0440012626081
0.1,0.049888765157
0.101,0.0470117114143
0.102,0.04866957235
0.103,0.0472671325361
0.104,0.0451899470362
0.105,0.0391288986182
0.106,0.0490700385864
0.107,0.0451860352075
0.108,0.0476578716192
0.109,0.0469982806477
0.11,0.0433798119038
0.111,0.0469656009944
0.112,0.0478443393525
0.113,0.0419301969247
0.114,0.044114062441
0.115,0.0426832354193
0.116,0.0406020350786
0.117,0.042270891673
0.118,0.0414221918758
0.119,0.0449775477097
0.12,0.0425987859646
0.121,0.0392992918948
0.122,0.0401385227693
0.123,0.0466202149764
0.124,0.0405348085856
0.125,0.0437138306477
0.126,0.0417041043931
0.127,0.0428523422035
0.128,0.0447821889198
0.129,0.0457375031229
0.13,0.0418910322845
0.131,0.0431968713794
0.132,0.0392416754345
0.133,0.0398806299657
0.134,0.0401787671953
0.135,0.0427927823613
0.136,0.0458670674753
0.137,0.0414509567825
0.138,0.0455604826111
0.139,0.0411520953233
0.14,0.0412397523237
0.141,0.0430944464303
0.142,0.045493922338
0.143,0.0450651604554
0.144,0.0374623042861
0.145,0.0435369342796
0.146,0.0402396859236
0.147,0.0463167618065
0.148,0.0417857691691
0.149,0.0435421541947
0.15,0.0399589435761
0.151,0.0415901114898
0.152,0.0425543028009
0.153,0.0451631162643
0.154,0.0418554511131
0.155,0.0381517438075
0.156,0.0500468467407
0.157,0.0379807234467
0.158,0.0410630212865
0.159,0.0423191338629
0.16,0.0408871321537
0.161,0.038283762415
0.162,0.0415098868593
0.163,0.0390300324666
0.164,0.0395280235588
0.165,0.0430732286961
0.166,0.0430056374035
0.167,0.0429324110573
0.168,0.035557749301
0.169,0.0448002299778
0.17,0.0378208162447
0.171,0.037072683183
0.172,0.0410728596275
0.173,0.0396931411524
0.174,0.0404683440319
0.175,0.0410068976706
0.176,0.0432194307218
0.177,0.0395612298733
0.178,0.0387689347678
0.179,0.0356894574593
0.18,0.0410144098846
0.181,0.0417041043931
0.182,0.0322840924646
0.183,0.0423668442883
0.184,0.0419648722749
0.185,0.0412769654746
0.186,0.0425475372882
0.187,0.0412584855062
0.188,0.0438804620474
0.189,0.0398867082491
0.19,0.039791882833
0.191,0.0376720296531
0.192,0.037558170371
0.193,0.0402611425069
0.194,0.0406287702213
0.195,0.0413797393453
0.196,0.0427730680865
0.197,0.0420220000101
0.198,0.0472828369143
0.199,0.043923257225
0.2,0.0420177932488
0.201,0.0419398318422
0.202,0.0428220419028
0.203,0.0404270136709
0.204,0.041872702711
0.205,0.0428410263107
0.206,0.042911701684
0.207,0.0411053094459
0.208,0.038042374035
0.209,0.0399747394986
0.21,0.0393547707375
0.211,0.0395013105524
0.212,0.0385096078789
0.213,0.0437813668221
0.214,0.0408495638739
0.215,0.0395842025423
0.216,0.0408519129035
0.217,0.036015008095
0.218,0.04196968603
0.219,0.0396734142466
0.22,0.0412279938239
0.221,0.0400988677137
0.222,0.0426420383465
0.223,0.0369015890271
0.224,0.038581410712
0.225,0.0386607884769
0.226,0.0385043615528
0.227,0.0359117886725
0.228,0.0385075094342
0.229,0.0416666666667
0.23,0.0358244879851
0.231,0.0406138504514
0.232,0.0376989671107
0.233,0.0383028864593
0.234,0.0403825144679
0.235,0.036747019394
0.236,0.0378005130637
0.237,0.0361528740632
0.238,0.0446937954702
0.239,0.0406159644186
0.24,0.0394999041042
0.241,0.0409358946983
0.242,0.034498426256
0.243,0.0380982249911
0.244,0.0394173473578
0.245,0.0393122696553
0.246,0.0363777876505
0.247,0.0364421500879
0.248,0.0427691713761
0.249,0.0395197176206
0.25,0.0383629661486
0.251,0.039343604206
0.252,0.0369180090733
0.253,0.0388672955924
0.254,0.0386980019321
0.255,0.0404899289137
0.256,0.0418564164252
0.257,0.0350606977291
0.258,0.0341551717544
0.259,0.0410836790815
0.26,0.0396676852428
0.261,0.0399878769508
0.262,0.039879996758
0.263,0.0417422345043
0.264,0.0427659828945
0.265,0.0358587295487
0.266,0.0371184290855
0.267,0.0354781195908
0.268,0.0444035670603
0.269,0.0365550643177
0.27,0.0393507922218
0.271,0.0384154587991
0.272,0.0416181535759
0.273,0.0389866592049
0.274,0.0422594200843
0.275,0.0373620019795
0.276,0.0407598287087
0.277,0.039800512661
0.278,0.0360577538979
0.279,0.0403082817267
0.28,0.0382277861818
0.281,0.0434579792397
0.282,0.0389897681476
0.283,0.0397466725626
0.284,0.0356123914423
0.285,0.0397389206972
0.286,0.0350612739257
0.287,0.0418457967671
0.288,0.038431232038
0.289,0.0397715699687
0.29,0.0379659602989
0.291,0.0385656988957
0.292,0.0374602819967
0.293,0.0393188211544
0.294,0.0426016313056
0.295,0.0397124767306
0.296,0.0413669218364
0.297,0.0368281567732
0.298,0.0370797665973
0.299,0.0375043431828


==> figures/best_beta/tables/synthe_0.1_200_FNR_ALL.csv <==
beta,original_item_vec_avg,original_item_vec_std
0.001,0.8981,0.0752060469307
0.002,0.8806,0.0775420381262
0.003,0.84875,0.0666415672448
0.004,0.831,0.0695839003787
0.005,0.8263,0.0577596028135
0.006,0.81985,0.0632713213155
0.007,0.8167,0.0500465439931
0.008,0.8127,0.050714192224
0.009,0.81385,0.0461489409139
0.01,0.8088,0.0424925424235
0.011,0.80365,0.0432858422745
0.012,0.80435,0.0396617962378
0.013,0.8094,0.0426832354193
0.014,0.8047,0.0382497111628
0.015,0.8048,0.0378254897756
0.016,0.80615,0.0404947621005
0.017,0.7969,0.0383417645537
0.018,0.8009,0.0353580531024
0.019,0.7962,0.0347219838376
0.02,0.80485,0.0365318112379
0.021,0.79775,0.0336978178714
0.022,0.7958,0.035246032802
0.023,0.8085,0.0364074861877
0.024,0.7948,0.0307393736258
0.025,0.80615,0.0310575793056
0.026,0.80875,0.0289668479961
0.027,0.8001,0.0318136937672
0.028,0.8014,0.0272667333481
0.029,0.79745,0.0283956089222
0.03,0.79945,0.0279781209613
0.031,0.80215,0.0332062349628
0.032,0.80705,0.0293970983932
0.033,0.8002,0.0293181779031
0.034,0.8089,0.0299880447559
0.035,0.80315,0.0291171007409
0.036,0.8035,0.0297591340702
0.037,0.80175,0.030221196321
0.038,0.80075,0.030866075981
0.039,0.8051,0.0301677130239
0.04,0.80615,0.0259355748038
0.041,0.8053,0.030048949964
0.042,0.8043,0.0252864398523
0.043,0.80125,0.028527631475
0.044,0.8032,0.026794391091
0.045,0.80825,0.0293909128401
0.046,0.80485,0.0258145581822
0.047,0.80525,0.0293909128401
0.048,0.79905,0.0260117980225
0.049,0.8083,0.0312146365565
0.05,0.7982,0.027929565089
0.051,0.80025,0.0269246516911
0.052,0.79845,0.027512118542
0.053,0.7975,0.0254802359534
0.054,0.80525,0.0293479216479
0.055,0.80585,0.0299161707564
0.056,0.80875,0.030221196321
0.057,0.8093,0.0264003749591
0.058,0.8046,0.0318033731773
0.059,0.8058,0.0290134068627
0.06,0.79775,0.0292617497768
0.061,0.7998,0.0288230407273
0.062,0.80445,0.0296945306667
0.063,0.80845,0.0292213340496
0.064,0.80685,0.0271328102846
0.065,0.80465,0.0292952145573
0.066,0.80545,0.0268280627235
0.067,0.8047,0.0263601704444
0.068,0.8042,0.0279765413997
0.069,0.80705,0.0271182874672
0.07,0.8082,0.0293405638472
0.071,0.80975,0.0221835205921
0.072,0.8056,0.0282956969281
0.073,0.8077,0.0250698015448
0.074,0.8014,0.024536923321
0.075,0.80845,0.0257483450483
0.076,0.80485,0.0226686162263
0.077,0.8061,0.0261848518164
0.078,0.80905,0.0269276527913
0.079,0.8031,0.0265887118146
0.08,0.805,0.0239844225541
0.081,0.8046,0.0271702451631
0.082,0.8068,0.0235329126926
0.083,0.8094,0.0265364243669
0.084,0.8068,0.026690519635
0.085,0.802,0.0269117525301
0.086,0.80775,0.0250693482608
0.087,0.80735,0.0254103196248
0.088,0.81235,0.025745991156
0.089,0.8107,0.0278979018798
0.09,0.804,0.0257807382487
0.091,0.8029,0.0222948560449
0.092,0.8046,0.0246560173572
0.093,0.80635,0.0292313568317
0.094,0.8059,0.0245708622707
0.095,0.80435,0.0290650176763
0.096,0.80415,0.0244231943906
0.097,0.8078,0.0289489275111
0.098,0.8087,0.0298618029048
0.099,0.80775,0.0270742991925
0.1,0.81035,0.025576731455
0.101,0.80655,0.0257287226989
0.102,0.8101,0.0271637384553
0.103,0.80845,0.0255514434548
0.104,0.80835,0.0229189943721
0.105,0.81035,0.0257244037734
0.106,0.81135,0.0282114580204
0.107,0.81065,0.0254718600924
0.108,0.80515,0.0247048741766
0.109,0.80765,0.0256181655089
0.11,0.80555,0.0241093363868
0.111,0.81345,0.0274385907551
0.112,0.81355,0.0241971594459
0.113,0.8123,0.0242088972709
0.114,0.8113,0.0288816813076
0.115,0.80945,0.0250443545928
0.116,0.81415,0.0276618743568
0.117,0.8088,0.0260256283946
0.118,0.8089,0.0264535040928
0.119,0.80935,0.0223454851608
0.12,0.8034,0.0257697653866
0.121,0.81135,0.0272831671937
0.122,0.8116,0.0247806539074
0.123,0.81255,0.0255494667758
0.124,0.80735,0.0247355202006
0.125,0.80935,0.0244293973431
0.126,0.8112,0.024975948026
0.127,0.8133,0.0234867252427
0.128,0.8125,0.0252112288595
0.129,0.8135,0.0268788903691
0.13,0.8115,0.0255593980423
0.131,0.80895,0.025685500764
0.132,0.81015,0.0276655257158
0.133,0.8104,0.0271516504326
0.134,0.81065,0.0242009161693
0.135,0.8183,0.0277272064911
0.136,0.8113,0.0266725372326
0.137,0.81015,0.0241570513787
0.138,0.81065,0.0251726864163
0.139,0.81345,0.0258852850052
0.14,0.8142,0.0241702714135
0.141,0.8142,0.022716078051
0.142,0.8136,0.025386706137
0.143,0.81435,0.0260792788987
0.144,0.8101,0.0250048480148
0.145,0.81465,0.0249672007063
0.146,0.8123,0.0268122917689
0.147,0.81295,0.0275891118181
0.148,0.81405,0.0269838616191
0.149,0.8167,0.0219298698564
0.15,0.8111,0.0277759797398
0.151,0.8104,0.0271144227154
0.152,0.8132,0.0220022955643
0.153,0.8171,0.0279716667615
0.154,0.81605,0.0290792629782
0.155,0.81215,0.0264694888198
0.156,0.8131,0.0256902685659
0.157,0.81335,0.0260152927054
0.158,0.81345,0.0231561999464
0.159,0.81715,0.0260947670748
0.16,0.8114,0.0241217450832
0.161,0.8128,0.0243327106604
0.162,0.81715,0.0237437392067
0.163,0.82035,0.0252488123533
0.164,0.8156,0.0232713462343
0.165,0.8184,0.0237610155209
0.166,0.81395,0.0256165882966
0.167,0.81605,0.0289137955958
0.168,0.8196,0.0254324218432
0.169,0.81275,0.0256666174734
0.17,0.8155,0.0250504541381
0.171,0.82195,0.0234186211845
0.172,0.81305,0.0233646434952
0.173,0.8164,0.0240588504054
0.174,0.8162,0.0241116929595
0.175,0.8178,0.0253691931207
0.176,0.8154,0.0234055160554
0.177,0.81765,0.024104727312
0.178,0.81995,0.0274367500358
0.179,0.8137,0.0250919521083
0.18,0.82065,0.0245839624984
0.181,0.8189,0.0255799400573
0.182,0.81845,0.0258852850052
0.183,0.8182,0.0235114414443
0.184,0.8137,0.0235875759114
0.185,0.82005,0.0250403210197
0.186,0.82185,0.022390643338
0.187,0.81405,0.0240127806879
0.188,0.81885,0.0258575643935
0.189,0.821,0.0250857116561
0.19,0.81575,0.0248365871368
0.191,0.8164,0.0254264635863
0.192,0.8158,0.0270495243521
0.193,0.82135,0.0257106569109
0.194,0.8215,0.0223324287469
0.195,0.81805,0.027523130768
0.196,0.8192,0.0209462997865
0.197,0.8224,0.0224562425237
0.198,0.8216,0.0221664957843
0.199,0.8231,0.0236213821985
0.2,0.82095,0.0239812110797
0.201,0.822,0.0253660076369
0.202,0.81865,0.0243693693315
0.203,0.81685,0.0277038359303
0.204,0.8222,0.0255081686263
0.205,0.82225,0.0235420856761
0.206,0.82055,0.0255435358207
0.207,0.8185,0.0239053267383
0.208,0.81885,0.0230924251868
0.209,0.82375,0.0262695333769
0.21,0.81675,0.0254393217462
0.211,0.82275,0.023734378169
0.212,0.8173,0.0260963637701
0.213,0.8213,0.0238325386602
0.214,0.8205,0.0229349100938
0.215,0.82235,0.0268972511832
0.216,0.8233,0.0236260855664
0.217,0.8234,0.0232995426322
0.218,0.82015,0.0262125634925
0.219,0.81715,0.024661905765
0.22,0.8237,0.0246451585181
0.221,0.82175,0.0263846354892
0.222,0.82335,0.024069081974
0.223,0.8226,0.0264047745912
0.224,0.8235,0.0216316733733
0.225,0.82145,0.0227779687107
0.226,0.82045,0.0271182874672
0.227,0.8227,0.0275737761526
0.228,0.8203,0.0240140951876
0.229,0.8238,0.026677270619
0.23,0.82315,0.0247681674981
0.231,0.82285,0.0218495197922
0.232,0.82595,0.0238545148512
0.233,0.8284,0.0257599642386
0.234,0.82225,0.0219546709326
0.235,0.82625,0.0262887520595
0.236,0.8237,0.02281480115
0.237,0.82325,0.0226788625835
0.238,0.8285,0.0245515331044
0.239,0.8212,0.0243098683042
0.24,0.8235,0.0233062613514
0.241,0.82755,0.0232845268777
0.242,0.82015,0.0258341153352
0.243,0.82515,0.0240942488632
0.244,0.82605,0.0217224805585
0.245,0.8242,0.0225038717208
0.246,0.82225,0.0241875562798
0.247,0.8245,0.0253211693285
0.248,0.82885,0.0275686013025
0.249,0.82635,0.0250439512647
0.25,0.8247,0.0229164049572
0.251,0.82615,0.0264847488036
0.252,0.8232,0.0219678369119
0.253,0.82685,0.0254123071274
0.254,0.8239,0.0271414179006
0.255,0.82705,0.0236140580454
0.256,0.82675,0.024907657741
0.257,0.8238,0.025357245493
0.258,0.82425,0.0231199660096
0.259,0.8287,0.0254417536401
0.26,0.8285,0.0214440780834
0.261,0.8264,0.0266295195813
0.262,0.8297,0.025670995306
0.263,0.8319,0.0240241881478
0.264,0.8248,0.025155275367
0.265,0.8277,0.0219896669949
0.266,0.8286,0.0217780354551
0.267,0.82735,0.0247355202006
0.268,0.82935,0.025461944271
0.269,0.83145,0.023648253614
0.27,0.82715,0.0243112706124
0.271,0.82275,0.0243851150988
0.272,0.8272,0.0256069750599
0.273,0.8295,0.0245309534419
0.274,0.82555,0.0237824207211
0.275,0.8283,0.0236260855664
0.276,0.8289,0.0217606353888
0.277,0.82785,0.0218148198167
0.278,0.82545,0.0244029204247
0.279,0.8312,0.0253871040197
0.28,0.82755,0.0244690590028
0.281,0.82515,0.0266615051823
0.282,0.82565,0.0250923043456
0.283,0.82485,0.0265190516612
0.284,0.8327,0.0237242151364
0.285,0.82405,0.0235562404608
0.286,0.83125,0.0236170521343
0.287,0.828,0.0238683256576
0.288,0.83125,0.0257648162729
0.289,0.8312,0.0239435362738
0.29,0.8284,0.0275505045876
0.291,0.83495,0.0227912684858
0.292,0.833,0.0258980128718
0.293,0.8332,0.0216319068494
0.294,0.82975,0.0244368388076
0.295,0.8347,0.0256808304092
0.296,0.82765,0.0252708060094
0.297,0.83095,0.0224586601146
0.298,0.8241,0.025049244429
0.299,0.8318,0.0257270050313


==> figures/best_beta/tables/synthe_0.1_200_FNR_avg.csv <==
beta,original_item_vec
0.001,0.8981
0.002,0.8806
0.003,0.84875
0.004,0.831
0.005,0.8263
0.006,0.81985
0.007,0.8167
0.008,0.8127
0.009,0.81385
0.01,0.8088
0.011,0.80365
0.012,0.80435
0.013,0.8094
0.014,0.8047
0.015,0.8048
0.016,0.80615
0.017,0.7969
0.018,0.8009
0.019,0.7962
0.02,0.80485
0.021,0.79775
0.022,0.7958
0.023,0.8085
0.024,0.7948
0.025,0.80615
0.026,0.80875
0.027,0.8001
0.028,0.8014
0.029,0.79745
0.03,0.79945
0.031,0.80215
0.032,0.80705
0.033,0.8002
0.034,0.8089
0.035,0.80315
0.036,0.8035
0.037,0.80175
0.038,0.80075
0.039,0.8051
0.04,0.80615
0.041,0.8053
0.042,0.8043
0.043,0.80125
0.044,0.8032
0.045,0.80825
0.046,0.80485
0.047,0.80525
0.048,0.79905
0.049,0.8083
0.05,0.7982
0.051,0.80025
0.052,0.79845
0.053,0.7975
0.054,0.80525
0.055,0.80585
0.056,0.80875
0.057,0.8093
0.058,0.8046
0.059,0.8058
0.06,0.79775
0.061,0.7998
0.062,0.80445
0.063,0.80845
0.064,0.80685
0.065,0.80465
0.066,0.80545
0.067,0.8047
0.068,0.8042
0.069,0.80705
0.07,0.8082
0.071,0.80975
0.072,0.8056
0.073,0.8077
0.074,0.8014
0.075,0.80845
0.076,0.80485
0.077,0.8061
0.078,0.80905
0.079,0.8031
0.08,0.805
0.081,0.8046
0.082,0.8068
0.083,0.8094
0.084,0.8068
0.085,0.802
0.086,0.80775
0.087,0.80735
0.088,0.81235
0.089,0.8107
0.09,0.804
0.091,0.8029
0.092,0.8046
0.093,0.80635
0.094,0.8059
0.095,0.80435
0.096,0.80415
0.097,0.8078
0.098,0.8087
0.099,0.80775
0.1,0.81035
0.101,0.80655
0.102,0.8101
0.103,0.80845
0.104,0.80835
0.105,0.81035
0.106,0.81135
0.107,0.81065
0.108,0.80515
0.109,0.80765
0.11,0.80555
0.111,0.81345
0.112,0.81355
0.113,0.8123
0.114,0.8113
0.115,0.80945
0.116,0.81415
0.117,0.8088
0.118,0.8089
0.119,0.80935
0.12,0.8034
0.121,0.81135
0.122,0.8116
0.123,0.81255
0.124,0.80735
0.125,0.80935
0.126,0.8112
0.127,0.8133
0.128,0.8125
0.129,0.8135
0.13,0.8115
0.131,0.80895
0.132,0.81015
0.133,0.8104
0.134,0.81065
0.135,0.8183
0.136,0.8113
0.137,0.81015
0.138,0.81065
0.139,0.81345
0.14,0.8142
0.141,0.8142
0.142,0.8136
0.143,0.81435
0.144,0.8101
0.145,0.81465
0.146,0.8123
0.147,0.81295
0.148,0.81405
0.149,0.8167
0.15,0.8111
0.151,0.8104
0.152,0.8132
0.153,0.8171
0.154,0.81605
0.155,0.81215
0.156,0.8131
0.157,0.81335
0.158,0.81345
0.159,0.81715
0.16,0.8114
0.161,0.8128
0.162,0.81715
0.163,0.82035
0.164,0.8156
0.165,0.8184
0.166,0.81395
0.167,0.81605
0.168,0.8196
0.169,0.81275
0.17,0.8155
0.171,0.82195
0.172,0.81305
0.173,0.8164
0.174,0.8162
0.175,0.8178
0.176,0.8154
0.177,0.81765
0.178,0.81995
0.179,0.8137
0.18,0.82065
0.181,0.8189
0.182,0.81845
0.183,0.8182
0.184,0.8137
0.185,0.82005
0.186,0.82185
0.187,0.81405
0.188,0.81885
0.189,0.821
0.19,0.81575
0.191,0.8164
0.192,0.8158
0.193,0.82135
0.194,0.8215
0.195,0.81805
0.196,0.8192
0.197,0.8224
0.198,0.8216
0.199,0.8231
0.2,0.82095
0.201,0.822
0.202,0.81865
0.203,0.81685
0.204,0.8222
0.205,0.82225
0.206,0.82055
0.207,0.8185
0.208,0.81885
0.209,0.82375
0.21,0.81675
0.211,0.82275
0.212,0.8173
0.213,0.8213
0.214,0.8205
0.215,0.82235
0.216,0.8233
0.217,0.8234
0.218,0.82015
0.219,0.81715
0.22,0.8237
0.221,0.82175
0.222,0.82335
0.223,0.8226
0.224,0.8235
0.225,0.82145
0.226,0.82045
0.227,0.8227
0.228,0.8203
0.229,0.8238
0.23,0.82315
0.231,0.82285
0.232,0.82595
0.233,0.8284
0.234,0.82225
0.235,0.82625
0.236,0.8237
0.237,0.82325
0.238,0.8285
0.239,0.8212
0.24,0.8235
0.241,0.82755
0.242,0.82015
0.243,0.82515
0.244,0.82605
0.245,0.8242
0.246,0.82225
0.247,0.8245
0.248,0.82885
0.249,0.82635
0.25,0.8247
0.251,0.82615
0.252,0.8232
0.253,0.82685
0.254,0.8239
0.255,0.82705
0.256,0.82675
0.257,0.8238
0.258,0.82425
0.259,0.8287
0.26,0.8285
0.261,0.8264
0.262,0.8297
0.263,0.8319
0.264,0.8248
0.265,0.8277
0.266,0.8286
0.267,0.82735
0.268,0.82935
0.269,0.83145
0.27,0.82715
0.271,0.82275
0.272,0.8272
0.273,0.8295
0.274,0.82555
0.275,0.8283
0.276,0.8289
0.277,0.82785
0.278,0.82545
0.279,0.8312
0.28,0.82755
0.281,0.82515
0.282,0.82565
0.283,0.82485
0.284,0.8327
0.285,0.82405
0.286,0.83125
0.287,0.828
0.288,0.83125
0.289,0.8312
0.29,0.8284
0.291,0.83495
0.292,0.833
0.293,0.8332
0.294,0.82975
0.295,0.8347
0.296,0.82765
0.297,0.83095
0.298,0.8241
0.299,0.8318


==> figures/best_beta/tables/synthe_0.1_200_FNR_median.csv <==
beta,original_item_vec
0.001,0.9
0.002,0.885
0.003,0.855
0.004,0.8225
0.005,0.8175
0.006,0.8175
0.007,0.8175
0.008,0.8
0.009,0.8025
0.01,0.805
0.011,0.795
0.012,0.8025
0.013,0.8075
0.014,0.805
0.015,0.8
0.016,0.8
0.017,0.7925
0.018,0.8
0.019,0.795
0.02,0.8
0.021,0.7975
0.022,0.795
0.023,0.805
0.024,0.79
0.025,0.81
0.026,0.81
0.027,0.8
0.028,0.805
0.029,0.795
0.03,0.805
0.031,0.805
0.032,0.81
0.033,0.8
0.034,0.81
0.035,0.8
0.036,0.8
0.037,0.805
0.038,0.8
0.039,0.805
0.04,0.81
0.041,0.805
0.042,0.8
0.043,0.805
0.044,0.805
0.045,0.8075
0.046,0.805
0.047,0.805
0.048,0.8
0.049,0.81
0.05,0.8
0.051,0.8
0.052,0.8
0.053,0.8
0.054,0.805
0.055,0.8075
0.056,0.81
0.057,0.81
0.058,0.8075
0.059,0.805
0.06,0.8
0.061,0.8
0.062,0.805
0.063,0.805
0.064,0.81
0.065,0.8
0.066,0.805
0.067,0.8025
0.068,0.8075
0.069,0.805
0.07,0.805
0.071,0.81
0.072,0.805
0.073,0.81
0.074,0.8
0.075,0.81
0.076,0.8
0.077,0.805
0.078,0.81
0.079,0.805
0.08,0.805
0.081,0.8
0.082,0.8075
0.083,0.81
0.084,0.805
0.085,0.8025
0.086,0.805
0.087,0.805
0.088,0.815
0.089,0.815
0.09,0.805
0.091,0.805
0.092,0.805
0.093,0.805
0.094,0.805
0.095,0.805
0.096,0.8
0.097,0.8075
0.098,0.805
0.099,0.805
0.1,0.81
0.101,0.8075
0.102,0.815
0.103,0.805
0.104,0.81
0.105,0.81
0.106,0.815
0.107,0.81
0.108,0.805
0.109,0.81
0.11,0.805
0.111,0.81
0.112,0.815
0.113,0.81
0.114,0.81
0.115,0.81
0.116,0.815
0.117,0.81
0.118,0.81
0.119,0.81
0.12,0.8
0.121,0.81
0.122,0.81
0.123,0.815
0.124,0.81
0.125,0.81
0.126,0.8125
0.127,0.815
0.128,0.81
0.129,0.815
0.13,0.81
0.131,0.81
0.132,0.81
0.133,0.815
0.134,0.81
0.135,0.82
0.136,0.815
0.137,0.81
0.138,0.815
0.139,0.815
0.14,0.815
0.141,0.815
0.142,0.815
0.143,0.815
0.144,0.815
0.145,0.815
0.146,0.81
0.147,0.815
0.148,0.815
0.149,0.815
0.15,0.81
0.151,0.81
0.152,0.8125
0.153,0.815
0.154,0.815
0.155,0.81
0.156,0.815
0.157,0.8125
0.158,0.81
0.159,0.815
0.16,0.815
0.161,0.815
0.162,0.815
0.163,0.82
0.164,0.815
0.165,0.82
0.166,0.815
0.167,0.815
0.168,0.82
0.169,0.815
0.17,0.815
0.171,0.82
0.172,0.8125
0.173,0.82
0.174,0.815
0.175,0.82
0.176,0.815
0.177,0.82
0.178,0.82
0.179,0.81
0.18,0.82
0.181,0.82
0.182,0.825
0.183,0.82
0.184,0.815
0.185,0.82
0.186,0.8225
0.187,0.815
0.188,0.82
0.189,0.82
0.19,0.815
0.191,0.815
0.192,0.815
0.193,0.82
0.194,0.825
0.195,0.815
0.196,0.82
0.197,0.82
0.198,0.82
0.199,0.83
0.2,0.825
0.201,0.825
0.202,0.82
0.203,0.8175
0.204,0.82
0.205,0.825
0.206,0.82
0.207,0.8225
0.208,0.82
0.209,0.825
0.21,0.82
0.211,0.82
0.212,0.8175
0.213,0.8225
0.214,0.82
0.215,0.825
0.216,0.82
0.217,0.825
0.218,0.82
0.219,0.815
0.22,0.8225
0.221,0.82
0.222,0.825
0.223,0.825
0.224,0.825
0.225,0.82
0.226,0.82
0.227,0.82
0.228,0.82
0.229,0.83
0.23,0.825
0.231,0.825
0.232,0.825
0.233,0.825
0.234,0.825
0.235,0.825
0.236,0.8225
0.237,0.82
0.238,0.83
0.239,0.82
0.24,0.825
0.241,0.83
0.242,0.82
0.243,0.83
0.244,0.825
0.245,0.825
0.246,0.825
0.247,0.825
0.248,0.8275
0.249,0.825
0.25,0.825
0.251,0.825
0.252,0.8225
0.253,0.825
0.254,0.825
0.255,0.825
0.256,0.83
0.257,0.8225
0.258,0.825
0.259,0.83
0.26,0.825
0.261,0.825
0.262,0.83
0.263,0.83
0.264,0.83
0.265,0.825
0.266,0.8275
0.267,0.825
0.268,0.835
0.269,0.83
0.27,0.83
0.271,0.825
0.272,0.825
0.273,0.83
0.274,0.825
0.275,0.825
0.276,0.83
0.277,0.83
0.278,0.825
0.279,0.83
0.28,0.8275
0.281,0.825
0.282,0.825
0.283,0.825
0.284,0.8325
0.285,0.82
0.286,0.83
0.287,0.83
0.288,0.83
0.289,0.83
0.29,0.83
0.291,0.835
0.292,0.83
0.293,0.835
0.294,0.825
0.295,0.835
0.296,0.83
0.297,0.83
0.298,0.825
0.299,0.83


==> figures/best_beta/tables/synthe_0.1_200_FNR_std.csv <==
beta,original_item_vec
0.001,0.0752060469307
0.002,0.0775420381262
0.003,0.0666415672448
0.004,0.0695839003787
0.005,0.0577596028135
0.006,0.0632713213155
0.007,0.0500465439931
0.008,0.050714192224
0.009,0.0461489409139
0.01,0.0424925424235
0.011,0.0432858422745
0.012,0.0396617962378
0.013,0.0426832354193
0.014,0.0382497111628
0.015,0.0378254897756
0.016,0.0404947621005
0.017,0.0383417645537
0.018,0.0353580531024
0.019,0.0347219838376
0.02,0.0365318112379
0.021,0.0336978178714
0.022,0.035246032802
0.023,0.0364074861877
0.024,0.0307393736258
0.025,0.0310575793056
0.026,0.0289668479961
0.027,0.0318136937672
0.028,0.0272667333481
0.029,0.0283956089222
0.03,0.0279781209613
0.031,0.0332062349628
0.032,0.0293970983932
0.033,0.0293181779031
0.034,0.0299880447559
0.035,0.0291171007409
0.036,0.0297591340702
0.037,0.030221196321
0.038,0.030866075981
0.039,0.0301677130239
0.04,0.0259355748038
0.041,0.030048949964
0.042,0.0252864398523
0.043,0.028527631475
0.044,0.026794391091
0.045,0.0293909128401
0.046,0.0258145581822
0.047,0.0293909128401
0.048,0.0260117980225
0.049,0.0312146365565
0.05,0.027929565089
0.051,0.0269246516911
0.052,0.027512118542
0.053,0.0254802359534
0.054,0.0293479216479
0.055,0.0299161707564
0.056,0.030221196321
0.057,0.0264003749591
0.058,0.0318033731773
0.059,0.0290134068627
0.06,0.0292617497768
0.061,0.0288230407273
0.062,0.0296945306667
0.063,0.0292213340496
0.064,0.0271328102846
0.065,0.0292952145573
0.066,0.0268280627235
0.067,0.0263601704444
0.068,0.0279765413997
0.069,0.0271182874672
0.07,0.0293405638472
0.071,0.0221835205921
0.072,0.0282956969281
0.073,0.0250698015448
0.074,0.024536923321
0.075,0.0257483450483
0.076,0.0226686162263
0.077,0.0261848518164
0.078,0.0269276527913
0.079,0.0265887118146
0.08,0.0239844225541
0.081,0.0271702451631
0.082,0.0235329126926
0.083,0.0265364243669
0.084,0.026690519635
0.085,0.0269117525301
0.086,0.0250693482608
0.087,0.0254103196248
0.088,0.025745991156
0.089,0.0278979018798
0.09,0.0257807382487
0.091,0.0222948560449
0.092,0.0246560173572
0.093,0.0292313568317
0.094,0.0245708622707
0.095,0.0290650176763
0.096,0.0244231943906
0.097,0.0289489275111
0.098,0.0298618029048
0.099,0.0270742991925
0.1,0.025576731455
0.101,0.0257287226989
0.102,0.0271637384553
0.103,0.0255514434548
0.104,0.0229189943721
0.105,0.0257244037734
0.106,0.0282114580204
0.107,0.0254718600924
0.108,0.0247048741766
0.109,0.0256181655089
0.11,0.0241093363868
0.111,0.0274385907551
0.112,0.0241971594459
0.113,0.0242088972709
0.114,0.0288816813076
0.115,0.0250443545928
0.116,0.0276618743568
0.117,0.0260256283946
0.118,0.0264535040928
0.119,0.0223454851608
0.12,0.0257697653866
0.121,0.0272831671937
0.122,0.0247806539074
0.123,0.0255494667758
0.124,0.0247355202006
0.125,0.0244293973431
0.126,0.024975948026
0.127,0.0234867252427
0.128,0.0252112288595
0.129,0.0268788903691
0.13,0.0255593980423
0.131,0.025685500764
0.132,0.0276655257158
0.133,0.0271516504326
0.134,0.0242009161693
0.135,0.0277272064911
0.136,0.0266725372326
0.137,0.0241570513787
0.138,0.0251726864163
0.139,0.0258852850052
0.14,0.0241702714135
0.141,0.022716078051
0.142,0.025386706137
0.143,0.0260792788987
0.144,0.0250048480148
0.145,0.0249672007063
0.146,0.0268122917689
0.147,0.0275891118181
0.148,0.0269838616191
0.149,0.0219298698564
0.15,0.0277759797398
0.151,0.0271144227154
0.152,0.0220022955643
0.153,0.0279716667615
0.154,0.0290792629782
0.155,0.0264694888198
0.156,0.0256902685659
0.157,0.0260152927054
0.158,0.0231561999464
0.159,0.0260947670748
0.16,0.0241217450832
0.161,0.0243327106604
0.162,0.0237437392067
0.163,0.0252488123533
0.164,0.0232713462343
0.165,0.0237610155209
0.166,0.0256165882966
0.167,0.0289137955958
0.168,0.0254324218432
0.169,0.0256666174734
0.17,0.0250504541381
0.171,0.0234186211845
0.172,0.0233646434952
0.173,0.0240588504054
0.174,0.0241116929595
0.175,0.0253691931207
0.176,0.0234055160554
0.177,0.024104727312
0.178,0.0274367500358
0.179,0.0250919521083
0.18,0.0245839624984
0.181,0.0255799400573
0.182,0.0258852850052
0.183,0.0235114414443
0.184,0.0235875759114
0.185,0.0250403210197
0.186,0.022390643338
0.187,0.0240127806879
0.188,0.0258575643935
0.189,0.0250857116561
0.19,0.0248365871368
0.191,0.0254264635863
0.192,0.0270495243521
0.193,0.0257106569109
0.194,0.0223324287469
0.195,0.027523130768
0.196,0.0209462997865
0.197,0.0224562425237
0.198,0.0221664957843
0.199,0.0236213821985
0.2,0.0239812110797
0.201,0.0253660076369
0.202,0.0243693693315
0.203,0.0277038359303
0.204,0.0255081686263
0.205,0.0235420856761
0.206,0.0255435358207
0.207,0.0239053267383
0.208,0.0230924251868
0.209,0.0262695333769
0.21,0.0254393217462
0.211,0.023734378169
0.212,0.0260963637701
0.213,0.0238325386602
0.214,0.0229349100938
0.215,0.0268972511832
0.216,0.0236260855664
0.217,0.0232995426322
0.218,0.0262125634925
0.219,0.024661905765
0.22,0.0246451585181
0.221,0.0263846354892
0.222,0.024069081974
0.223,0.0264047745912
0.224,0.0216316733733
0.225,0.0227779687107
0.226,0.0271182874672
0.227,0.0275737761526
0.228,0.0240140951876
0.229,0.026677270619
0.23,0.0247681674981
0.231,0.0218495197922
0.232,0.0238545148512
0.233,0.0257599642386
0.234,0.0219546709326
0.235,0.0262887520595
0.236,0.02281480115
0.237,0.0226788625835
0.238,0.0245515331044
0.239,0.0243098683042
0.24,0.0233062613514
0.241,0.0232845268777
0.242,0.0258341153352
0.243,0.0240942488632
0.244,0.0217224805585
0.245,0.0225038717208
0.246,0.0241875562798
0.247,0.0253211693285
0.248,0.0275686013025
0.249,0.0250439512647
0.25,0.0229164049572
0.251,0.0264847488036
0.252,0.0219678369119
0.253,0.0254123071274
0.254,0.0271414179006
0.255,0.0236140580454
0.256,0.024907657741
0.257,0.025357245493
0.258,0.0231199660096
0.259,0.0254417536401
0.26,0.0214440780834
0.261,0.0266295195813
0.262,0.025670995306
0.263,0.0240241881478
0.264,0.025155275367
0.265,0.0219896669949
0.266,0.0217780354551
0.267,0.0247355202006
0.268,0.025461944271
0.269,0.023648253614
0.27,0.0243112706124
0.271,0.0243851150988
0.272,0.0256069750599
0.273,0.0245309534419
0.274,0.0237824207211
0.275,0.0236260855664
0.276,0.0217606353888
0.277,0.0218148198167
0.278,0.0244029204247
0.279,0.0253871040197
0.28,0.0244690590028
0.281,0.0266615051823
0.282,0.0250923043456
0.283,0.0265190516612
0.284,0.0237242151364
0.285,0.0235562404608
0.286,0.0236170521343
0.287,0.0238683256576
0.288,0.0257648162729
0.289,0.0239435362738
0.29,0.0275505045876
0.291,0.0227912684858
0.292,0.0258980128718
0.293,0.0216319068494
0.294,0.0244368388076
0.295,0.0256808304092
0.296,0.0252708060094
0.297,0.0224586601146
0.298,0.025049244429
0.299,0.0257270050313


==> figures/best_beta/tables/synthe_0.1_200_TOPK_SUM_RATIO_ALL.csv <==
beta,original_item_vec_avg,original_item_vec_std
0.001,0.8981,0.0752060469307
0.002,0.8806,0.0775420381262
0.003,0.84875,0.0666415672448
0.004,0.831,0.0695839003787
0.005,0.8263,0.0577596028135
0.006,0.81985,0.0632713213155
0.007,0.8167,0.0500465439931
0.008,0.8127,0.050714192224
0.009,0.81385,0.0461489409139
0.01,0.8088,0.0424925424235
0.011,0.80365,0.0432858422745
0.012,0.80435,0.0396617962378
0.013,0.8094,0.0426832354193
0.014,0.8047,0.0382497111628
0.015,0.8048,0.0378254897756
0.016,0.80615,0.0404947621005
0.017,0.7969,0.0383417645537
0.018,0.8009,0.0353580531024
0.019,0.7962,0.0347219838376
0.02,0.80485,0.0365318112379
0.021,0.79775,0.0336978178714
0.022,0.7958,0.035246032802
0.023,0.8085,0.0364074861877
0.024,0.7948,0.0307393736258
0.025,0.80615,0.0310575793056
0.026,0.80875,0.0289668479961
0.027,0.8001,0.0318136937672
0.028,0.8014,0.0272667333481
0.029,0.79745,0.0283956089222
0.03,0.79945,0.0279781209613
0.031,0.80215,0.0332062349628
0.032,0.80705,0.0293970983932
0.033,0.8002,0.0293181779031
0.034,0.8089,0.0299880447559
0.035,0.80315,0.0291171007409
0.036,0.8035,0.0297591340702
0.037,0.80175,0.030221196321
0.038,0.80075,0.030866075981
0.039,0.8051,0.0301677130239
0.04,0.80615,0.0259355748038
0.041,0.8053,0.030048949964
0.042,0.8043,0.0252864398523
0.043,0.80125,0.028527631475
0.044,0.8032,0.026794391091
0.045,0.80825,0.0293909128401
0.046,0.80485,0.0258145581822
0.047,0.80525,0.0293909128401
0.048,0.79905,0.0260117980225
0.049,0.8083,0.0312146365565
0.05,0.7982,0.027929565089
0.051,0.80025,0.0269246516911
0.052,0.79845,0.027512118542
0.053,0.7975,0.0254802359534
0.054,0.80525,0.0293479216479
0.055,0.80585,0.0299161707564
0.056,0.80875,0.030221196321
0.057,0.8093,0.0264003749591
0.058,0.8046,0.0318033731773
0.059,0.8058,0.0290134068627
0.06,0.79775,0.0292617497768
0.061,0.7998,0.0288230407273
0.062,0.80445,0.0296945306667
0.063,0.80845,0.0292213340496
0.064,0.80685,0.0271328102846
0.065,0.80465,0.0292952145573
0.066,0.80545,0.0268280627235
0.067,0.8047,0.0263601704444
0.068,0.8042,0.0279765413997
0.069,0.80705,0.0271182874672
0.07,0.8082,0.0293405638472
0.071,0.80975,0.0221835205921
0.072,0.8056,0.0282956969281
0.073,0.8077,0.0250698015448
0.074,0.8014,0.024536923321
0.075,0.80845,0.0257483450483
0.076,0.80485,0.0226686162263
0.077,0.8061,0.0261848518164
0.078,0.80905,0.0269276527913
0.079,0.8031,0.0265887118146
0.08,0.805,0.0239844225541
0.081,0.8046,0.0271702451631
0.082,0.8068,0.0235329126926
0.083,0.8094,0.0265364243669
0.084,0.8068,0.026690519635
0.085,0.802,0.0269117525301
0.086,0.80775,0.0250693482608
0.087,0.80735,0.0254103196248
0.088,0.81235,0.025745991156
0.089,0.8107,0.0278979018798
0.09,0.804,0.0257807382487
0.091,0.8029,0.0222948560449
0.092,0.8046,0.0246560173572
0.093,0.80635,0.0292313568317
0.094,0.8059,0.0245708622707
0.095,0.80435,0.0290650176763
0.096,0.80415,0.0244231943906
0.097,0.8078,0.0289489275111
0.098,0.8087,0.0298618029048
0.099,0.80775,0.0270742991925
0.1,0.81035,0.025576731455
0.101,0.80655,0.0257287226989
0.102,0.8101,0.0271637384553
0.103,0.80845,0.0255514434548
0.104,0.80835,0.0229189943721
0.105,0.81035,0.0257244037734
0.106,0.81135,0.0282114580204
0.107,0.81065,0.0254718600924
0.108,0.80515,0.0247048741766
0.109,0.80765,0.0256181655089
0.11,0.80555,0.0241093363868
0.111,0.81345,0.0274385907551
0.112,0.81355,0.0241971594459
0.113,0.8123,0.0242088972709
0.114,0.8113,0.0288816813076
0.115,0.80945,0.0250443545928
0.116,0.81415,0.0276618743568
0.117,0.8088,0.0260256283946
0.118,0.8089,0.0264535040928
0.119,0.80935,0.0223454851608
0.12,0.8034,0.0257697653866
0.121,0.81135,0.0272831671937
0.122,0.8116,0.0247806539074
0.123,0.81255,0.0255494667758
0.124,0.80735,0.0247355202006
0.125,0.80935,0.0244293973431
0.126,0.8112,0.024975948026
0.127,0.8133,0.0234867252427
0.128,0.8125,0.0252112288595
0.129,0.8135,0.0268788903691
0.13,0.8115,0.0255593980423
0.131,0.80895,0.025685500764
0.132,0.81015,0.0276655257158
0.133,0.8104,0.0271516504326
0.134,0.81065,0.0242009161693
0.135,0.8183,0.0277272064911
0.136,0.8113,0.0266725372326
0.137,0.81015,0.0241570513787
0.138,0.81065,0.0251726864163
0.139,0.81345,0.0258852850052
0.14,0.8142,0.0241702714135
0.141,0.8142,0.022716078051
0.142,0.8136,0.025386706137
0.143,0.81435,0.0260792788987
0.144,0.8101,0.0250048480148
0.145,0.81465,0.0249672007063
0.146,0.8123,0.0268122917689
0.147,0.81295,0.0275891118181
0.148,0.81405,0.0269838616191
0.149,0.8167,0.0219298698564
0.15,0.8111,0.0277759797398
0.151,0.8104,0.0271144227154
0.152,0.8132,0.0220022955643
0.153,0.8171,0.0279716667615
0.154,0.81605,0.0290792629782
0.155,0.81215,0.0264694888198
0.156,0.8131,0.0256902685659
0.157,0.81335,0.0260152927054
0.158,0.81345,0.0231561999464
0.159,0.81715,0.0260947670748
0.16,0.8114,0.0241217450832
0.161,0.8128,0.0243327106604
0.162,0.81715,0.0237437392067
0.163,0.82035,0.0252488123533
0.164,0.8156,0.0232713462343
0.165,0.8184,0.0237610155209
0.166,0.81395,0.0256165882966
0.167,0.81605,0.0289137955958
0.168,0.8196,0.0254324218432
0.169,0.81275,0.0256666174734
0.17,0.8155,0.0250504541381
0.171,0.82195,0.0234186211845
0.172,0.81305,0.0233646434952
0.173,0.8164,0.0240588504054
0.174,0.8162,0.0241116929595
0.175,0.8178,0.0253691931207
0.176,0.8154,0.0234055160554
0.177,0.81765,0.024104727312
0.178,0.81995,0.0274367500358
0.179,0.8137,0.0250919521083
0.18,0.82065,0.0245839624984
0.181,0.8189,0.0255799400573
0.182,0.81845,0.0258852850052
0.183,0.8182,0.0235114414443
0.184,0.8137,0.0235875759114
0.185,0.82005,0.0250403210197
0.186,0.82185,0.022390643338
0.187,0.81405,0.0240127806879
0.188,0.81885,0.0258575643935
0.189,0.821,0.0250857116561
0.19,0.81575,0.0248365871368
0.191,0.8164,0.0254264635863
0.192,0.8158,0.0270495243521
0.193,0.82135,0.0257106569109
0.194,0.8215,0.0223324287469
0.195,0.81805,0.027523130768
0.196,0.8192,0.0209462997865
0.197,0.8224,0.0224562425237
0.198,0.8216,0.0221664957843
0.199,0.8231,0.0236213821985
0.2,0.82095,0.0239812110797
0.201,0.822,0.0253660076369
0.202,0.81865,0.0243693693315
0.203,0.81685,0.0277038359303
0.204,0.8222,0.0255081686263
0.205,0.82225,0.0235420856761
0.206,0.82055,0.0255435358207
0.207,0.8185,0.0239053267383
0.208,0.81885,0.0230924251868
0.209,0.82375,0.0262695333769
0.21,0.81675,0.0254393217462
0.211,0.82275,0.023734378169
0.212,0.8173,0.0260963637701
0.213,0.8213,0.0238325386602
0.214,0.8205,0.0229349100938
0.215,0.82235,0.0268972511832
0.216,0.8233,0.0236260855664
0.217,0.8234,0.0232995426322
0.218,0.82015,0.0262125634925
0.219,0.81715,0.024661905765
0.22,0.8237,0.0246451585181
0.221,0.82175,0.0263846354892
0.222,0.82335,0.024069081974
0.223,0.8226,0.0264047745912
0.224,0.8235,0.0216316733733
0.225,0.82145,0.0227779687107
0.226,0.82045,0.0271182874672
0.227,0.8227,0.0275737761526
0.228,0.8203,0.0240140951876
0.229,0.8238,0.026677270619
0.23,0.82315,0.0247681674981
0.231,0.82285,0.0218495197922
0.232,0.82595,0.0238545148512
0.233,0.8284,0.0257599642386
0.234,0.82225,0.0219546709326
0.235,0.82625,0.0262887520595
0.236,0.8237,0.02281480115
0.237,0.82325,0.0226788625835
0.238,0.8285,0.0245515331044
0.239,0.8212,0.0243098683042
0.24,0.8235,0.0233062613514
0.241,0.82755,0.0232845268777
0.242,0.82015,0.0258341153352
0.243,0.82515,0.0240942488632
0.244,0.82605,0.0217224805585
0.245,0.8242,0.0225038717208
0.246,0.82225,0.0241875562798
0.247,0.8245,0.0253211693285
0.248,0.82885,0.0275686013025
0.249,0.82635,0.0250439512647
0.25,0.8247,0.0229164049572
0.251,0.82615,0.0264847488036
0.252,0.8232,0.0219678369119
0.253,0.82685,0.0254123071274
0.254,0.8239,0.0271414179006
0.255,0.82705,0.0236140580454
0.256,0.82675,0.024907657741
0.257,0.8238,0.025357245493
0.258,0.82425,0.0231199660096
0.259,0.8287,0.0254417536401
0.26,0.8285,0.0214440780834
0.261,0.8264,0.0266295195813
0.262,0.8297,0.025670995306
0.263,0.8319,0.0240241881478
0.264,0.8248,0.025155275367
0.265,0.8277,0.0219896669949
0.266,0.8286,0.0217780354551
0.267,0.82735,0.0247355202006
0.268,0.82935,0.025461944271
0.269,0.83145,0.023648253614
0.27,0.82715,0.0243112706124
0.271,0.82275,0.0243851150988
0.272,0.8272,0.0256069750599
0.273,0.8295,0.0245309534419
0.274,0.82555,0.0237824207211
0.275,0.8283,0.0236260855664
0.276,0.8289,0.0217606353888
0.277,0.82785,0.0218148198167
0.278,0.82545,0.0244029204247
0.279,0.8312,0.0253871040197
0.28,0.82755,0.0244690590028
0.281,0.82515,0.0266615051823
0.282,0.82565,0.0250923043456
0.283,0.82485,0.0265190516612
0.284,0.8327,0.0237242151364
0.285,0.82405,0.0235562404608
0.286,0.83125,0.0236170521343
0.287,0.828,0.0238683256576
0.288,0.83125,0.0257648162729
0.289,0.8312,0.0239435362738
0.29,0.8284,0.0275505045876
0.291,0.83495,0.0227912684858
0.292,0.833,0.0258980128718
0.293,0.8332,0.0216319068494
0.294,0.82975,0.0244368388076
0.295,0.8347,0.0256808304092
0.296,0.82765,0.0252708060094
0.297,0.83095,0.0224586601146
0.298,0.8241,0.025049244429
0.299,0.8318,0.0257270050313


==> figures/best_beta/tables/synthe_0.1_200_TOPK_SUM_RATIO_avg.csv <==
beta,original_item_vec
0.001,0.8981
0.002,0.8806
0.003,0.84875
0.004,0.831
0.005,0.8263
0.006,0.81985
0.007,0.8167
0.008,0.8127
0.009,0.81385
0.01,0.8088
0.011,0.80365
0.012,0.80435
0.013,0.8094
0.014,0.8047
0.015,0.8048
0.016,0.80615
0.017,0.7969
0.018,0.8009
0.019,0.7962
0.02,0.80485
0.021,0.79775
0.022,0.7958
0.023,0.8085
0.024,0.7948
0.025,0.80615
0.026,0.80875
0.027,0.8001
0.028,0.8014
0.029,0.79745
0.03,0.79945
0.031,0.80215
0.032,0.80705
0.033,0.8002
0.034,0.8089
0.035,0.80315
0.036,0.8035
0.037,0.80175
0.038,0.80075
0.039,0.8051
0.04,0.80615
0.041,0.8053
0.042,0.8043
0.043,0.80125
0.044,0.8032
0.045,0.80825
0.046,0.80485
0.047,0.80525
0.048,0.79905
0.049,0.8083
0.05,0.7982
0.051,0.80025
0.052,0.79845
0.053,0.7975
0.054,0.80525
0.055,0.80585
0.056,0.80875
0.057,0.8093
0.058,0.8046
0.059,0.8058
0.06,0.79775
0.061,0.7998
0.062,0.80445
0.063,0.80845
0.064,0.80685
0.065,0.80465
0.066,0.80545
0.067,0.8047
0.068,0.8042
0.069,0.80705
0.07,0.8082
0.071,0.80975
0.072,0.8056
0.073,0.8077
0.074,0.8014
0.075,0.80845
0.076,0.80485
0.077,0.8061
0.078,0.80905
0.079,0.8031
0.08,0.805
0.081,0.8046
0.082,0.8068
0.083,0.8094
0.084,0.8068
0.085,0.802
0.086,0.80775
0.087,0.80735
0.088,0.81235
0.089,0.8107
0.09,0.804
0.091,0.8029
0.092,0.8046
0.093,0.80635
0.094,0.8059
0.095,0.80435
0.096,0.80415
0.097,0.8078
0.098,0.8087
0.099,0.80775
0.1,0.81035
0.101,0.80655
0.102,0.8101
0.103,0.80845
0.104,0.80835
0.105,0.81035
0.106,0.81135
0.107,0.81065
0.108,0.80515
0.109,0.80765
0.11,0.80555
0.111,0.81345
0.112,0.81355
0.113,0.8123
0.114,0.8113
0.115,0.80945
0.116,0.81415
0.117,0.8088
0.118,0.8089
0.119,0.80935
0.12,0.8034
0.121,0.81135
0.122,0.8116
0.123,0.81255
0.124,0.80735
0.125,0.80935
0.126,0.8112
0.127,0.8133
0.128,0.8125
0.129,0.8135
0.13,0.8115
0.131,0.80895
0.132,0.81015
0.133,0.8104
0.134,0.81065
0.135,0.8183
0.136,0.8113
0.137,0.81015
0.138,0.81065
0.139,0.81345
0.14,0.8142
0.141,0.8142
0.142,0.8136
0.143,0.81435
0.144,0.8101
0.145,0.81465
0.146,0.8123
0.147,0.81295
0.148,0.81405
0.149,0.8167
0.15,0.8111
0.151,0.8104
0.152,0.8132
0.153,0.8171
0.154,0.81605
0.155,0.81215
0.156,0.8131
0.157,0.81335
0.158,0.81345
0.159,0.81715
0.16,0.8114
0.161,0.8128
0.162,0.81715
0.163,0.82035
0.164,0.8156
0.165,0.8184
0.166,0.81395
0.167,0.81605
0.168,0.8196
0.169,0.81275
0.17,0.8155
0.171,0.82195
0.172,0.81305
0.173,0.8164
0.174,0.8162
0.175,0.8178
0.176,0.8154
0.177,0.81765
0.178,0.81995
0.179,0.8137
0.18,0.82065
0.181,0.8189
0.182,0.81845
0.183,0.8182
0.184,0.8137
0.185,0.82005
0.186,0.82185
0.187,0.81405
0.188,0.81885
0.189,0.821
0.19,0.81575
0.191,0.8164
0.192,0.8158
0.193,0.82135
0.194,0.8215
0.195,0.81805
0.196,0.8192
0.197,0.8224
0.198,0.8216
0.199,0.8231
0.2,0.82095
0.201,0.822
0.202,0.81865
0.203,0.81685
0.204,0.8222
0.205,0.82225
0.206,0.82055
0.207,0.8185
0.208,0.81885
0.209,0.82375
0.21,0.81675
0.211,0.82275
0.212,0.8173
0.213,0.8213
0.214,0.8205
0.215,0.82235
0.216,0.8233
0.217,0.8234
0.218,0.82015
0.219,0.81715
0.22,0.8237
0.221,0.82175
0.222,0.82335
0.223,0.8226
0.224,0.8235
0.225,0.82145
0.226,0.82045
0.227,0.8227
0.228,0.8203
0.229,0.8238
0.23,0.82315
0.231,0.82285
0.232,0.82595
0.233,0.8284
0.234,0.82225
0.235,0.82625
0.236,0.8237
0.237,0.82325
0.238,0.8285
0.239,0.8212
0.24,0.8235
0.241,0.82755
0.242,0.82015
0.243,0.82515
0.244,0.82605
0.245,0.8242
0.246,0.82225
0.247,0.8245
0.248,0.82885
0.249,0.82635
0.25,0.8247
0.251,0.82615
0.252,0.8232
0.253,0.82685
0.254,0.8239
0.255,0.82705
0.256,0.82675
0.257,0.8238
0.258,0.82425
0.259,0.8287
0.26,0.8285
0.261,0.8264
0.262,0.8297
0.263,0.8319
0.264,0.8248
0.265,0.8277
0.266,0.8286
0.267,0.82735
0.268,0.82935
0.269,0.83145
0.27,0.82715
0.271,0.82275
0.272,0.8272
0.273,0.8295
0.274,0.82555
0.275,0.8283
0.276,0.8289
0.277,0.82785
0.278,0.82545
0.279,0.8312
0.28,0.82755
0.281,0.82515
0.282,0.82565
0.283,0.82485
0.284,0.8327
0.285,0.82405
0.286,0.83125
0.287,0.828
0.288,0.83125
0.289,0.8312
0.29,0.8284
0.291,0.83495
0.292,0.833
0.293,0.8332
0.294,0.82975
0.295,0.8347
0.296,0.82765
0.297,0.83095
0.298,0.8241
0.299,0.8318


==> figures/best_beta/tables/synthe_0.1_200_TOPK_SUM_RATIO_median.csv <==
beta,original_item_vec
0.001,0.9
0.002,0.885
0.003,0.855
0.004,0.8225
0.005,0.8175
0.006,0.8175
0.007,0.8175
0.008,0.8
0.009,0.8025
0.01,0.805
0.011,0.795
0.012,0.8025
0.013,0.8075
0.014,0.805
0.015,0.8
0.016,0.8
0.017,0.7925
0.018,0.8
0.019,0.795
0.02,0.8
0.021,0.7975
0.022,0.795
0.023,0.805
0.024,0.79
0.025,0.81
0.026,0.81
0.027,0.8
0.028,0.805
0.029,0.795
0.03,0.805
0.031,0.805
0.032,0.81
0.033,0.8
0.034,0.81
0.035,0.8
0.036,0.8
0.037,0.805
0.038,0.8
0.039,0.805
0.04,0.81
0.041,0.805
0.042,0.8
0.043,0.805
0.044,0.805
0.045,0.8075
0.046,0.805
0.047,0.805
0.048,0.8
0.049,0.81
0.05,0.8
0.051,0.8
0.052,0.8
0.053,0.8
0.054,0.805
0.055,0.8075
0.056,0.81
0.057,0.81
0.058,0.8075
0.059,0.805
0.06,0.8
0.061,0.8
0.062,0.805
0.063,0.805
0.064,0.81
0.065,0.8
0.066,0.805
0.067,0.8025
0.068,0.8075
0.069,0.805
0.07,0.805
0.071,0.81
0.072,0.805
0.073,0.81
0.074,0.8
0.075,0.81
0.076,0.8
0.077,0.805
0.078,0.81
0.079,0.805
0.08,0.805
0.081,0.8
0.082,0.8075
0.083,0.81
0.084,0.805
0.085,0.8025
0.086,0.805
0.087,0.805
0.088,0.815
0.089,0.815
0.09,0.805
0.091,0.805
0.092,0.805
0.093,0.805
0.094,0.805
0.095,0.805
0.096,0.8
0.097,0.8075
0.098,0.805
0.099,0.805
0.1,0.81
0.101,0.8075
0.102,0.815
0.103,0.805
0.104,0.81
0.105,0.81
0.106,0.815
0.107,0.81
0.108,0.805
0.109,0.81
0.11,0.805
0.111,0.81
0.112,0.815
0.113,0.81
0.114,0.81
0.115,0.81
0.116,0.815
0.117,0.81
0.118,0.81
0.119,0.81
0.12,0.8
0.121,0.81
0.122,0.81
0.123,0.815
0.124,0.81
0.125,0.81
0.126,0.8125
0.127,0.815
0.128,0.81
0.129,0.815
0.13,0.81
0.131,0.81
0.132,0.81
0.133,0.815
0.134,0.81
0.135,0.82
0.136,0.815
0.137,0.81
0.138,0.815
0.139,0.815
0.14,0.815
0.141,0.815
0.142,0.815
0.143,0.815
0.144,0.815
0.145,0.815
0.146,0.81
0.147,0.815
0.148,0.815
0.149,0.815
0.15,0.81
0.151,0.81
0.152,0.8125
0.153,0.815
0.154,0.815
0.155,0.81
0.156,0.815
0.157,0.8125
0.158,0.81
0.159,0.815
0.16,0.815
0.161,0.815
0.162,0.815
0.163,0.82
0.164,0.815
0.165,0.82
0.166,0.815
0.167,0.815
0.168,0.82
0.169,0.815
0.17,0.815
0.171,0.82
0.172,0.8125
0.173,0.82
0.174,0.815
0.175,0.82
0.176,0.815
0.177,0.82
0.178,0.82
0.179,0.81
0.18,0.82
0.181,0.82
0.182,0.825
0.183,0.82
0.184,0.815
0.185,0.82
0.186,0.8225
0.187,0.815
0.188,0.82
0.189,0.82
0.19,0.815
0.191,0.815
0.192,0.815
0.193,0.82
0.194,0.825
0.195,0.815
0.196,0.82
0.197,0.82
0.198,0.82
0.199,0.83
0.2,0.825
0.201,0.825
0.202,0.82
0.203,0.8175
0.204,0.82
0.205,0.825
0.206,0.82
0.207,0.8225
0.208,0.82
0.209,0.825
0.21,0.82
0.211,0.82
0.212,0.8175
0.213,0.8225
0.214,0.82
0.215,0.825
0.216,0.82
0.217,0.825
0.218,0.82
0.219,0.815
0.22,0.8225
0.221,0.82
0.222,0.825
0.223,0.825
0.224,0.825
0.225,0.82
0.226,0.82
0.227,0.82
0.228,0.82
0.229,0.83
0.23,0.825
0.231,0.825
0.232,0.825
0.233,0.825
0.234,0.825
0.235,0.825
0.236,0.8225
0.237,0.82
0.238,0.83
0.239,0.82
0.24,0.825
0.241,0.83
0.242,0.82
0.243,0.83
0.244,0.825
0.245,0.825
0.246,0.825
0.247,0.825
0.248,0.8275
0.249,0.825
0.25,0.825
0.251,0.825
0.252,0.8225
0.253,0.825
0.254,0.825
0.255,0.825
0.256,0.83
0.257,0.8225
0.258,0.825
0.259,0.83
0.26,0.825
0.261,0.825
0.262,0.83
0.263,0.83
0.264,0.83
0.265,0.825
0.266,0.8275
0.267,0.825
0.268,0.835
0.269,0.83
0.27,0.83
0.271,0.825
0.272,0.825
0.273,0.83
0.274,0.825
0.275,0.825
0.276,0.83
0.277,0.83
0.278,0.825
0.279,0.83
0.28,0.8275
0.281,0.825
0.282,0.825
0.283,0.825
0.284,0.8325
0.285,0.82
0.286,0.83
0.287,0.83
0.288,0.83
0.289,0.83
0.29,0.83
0.291,0.835
0.292,0.83
0.293,0.835
0.294,0.825
0.295,0.835
0.296,0.83
0.297,0.83
0.298,0.825
0.299,0.83


==> figures/best_beta/tables/synthe_0.1_200_TOPK_SUM_RATIO_std.csv <==
beta,original_item_vec
0.001,0.0752060469307
0.002,0.0775420381262
0.003,0.0666415672448
0.004,0.0695839003787
0.005,0.0577596028135
0.006,0.0632713213155
0.007,0.0500465439931
0.008,0.050714192224
0.009,0.0461489409139
0.01,0.0424925424235
0.011,0.0432858422745
0.012,0.0396617962378
0.013,0.0426832354193
0.014,0.0382497111628
0.015,0.0378254897756
0.016,0.0404947621005
0.017,0.0383417645537
0.018,0.0353580531024
0.019,0.0347219838376
0.02,0.0365318112379
0.021,0.0336978178714
0.022,0.035246032802
0.023,0.0364074861877
0.024,0.0307393736258
0.025,0.0310575793056
0.026,0.0289668479961
0.027,0.0318136937672
0.028,0.0272667333481
0.029,0.0283956089222
0.03,0.0279781209613
0.031,0.0332062349628
0.032,0.0293970983932
0.033,0.0293181779031
0.034,0.0299880447559
0.035,0.0291171007409
0.036,0.0297591340702
0.037,0.030221196321
0.038,0.030866075981
0.039,0.0301677130239
0.04,0.0259355748038
0.041,0.030048949964
0.042,0.0252864398523
0.043,0.028527631475
0.044,0.026794391091
0.045,0.0293909128401
0.046,0.0258145581822
0.047,0.0293909128401
0.048,0.0260117980225
0.049,0.0312146365565
0.05,0.027929565089
0.051,0.0269246516911
0.052,0.027512118542
0.053,0.0254802359534
0.054,0.0293479216479
0.055,0.0299161707564
0.056,0.030221196321
0.057,0.0264003749591
0.058,0.0318033731773
0.059,0.0290134068627
0.06,0.0292617497768
0.061,0.0288230407273
0.062,0.0296945306667
0.063,0.0292213340496
0.064,0.0271328102846
0.065,0.0292952145573
0.066,0.0268280627235
0.067,0.0263601704444
0.068,0.0279765413997
0.069,0.0271182874672
0.07,0.0293405638472
0.071,0.0221835205921
0.072,0.0282956969281
0.073,0.0250698015448
0.074,0.024536923321
0.075,0.0257483450483
0.076,0.0226686162263
0.077,0.0261848518164
0.078,0.0269276527913
0.079,0.0265887118146
0.08,0.0239844225541
0.081,0.0271702451631
0.082,0.0235329126926
0.083,0.0265364243669
0.084,0.026690519635
0.085,0.0269117525301
0.086,0.0250693482608
0.087,0.0254103196248
0.088,0.025745991156
0.089,0.0278979018798
0.09,0.0257807382487
0.091,0.0222948560449
0.092,0.0246560173572
0.093,0.0292313568317
0.094,0.0245708622707
0.095,0.0290650176763
0.096,0.0244231943906
0.097,0.0289489275111
0.098,0.0298618029048
0.099,0.0270742991925
0.1,0.025576731455
0.101,0.0257287226989
0.102,0.0271637384553
0.103,0.0255514434548
0.104,0.0229189943721
0.105,0.0257244037734
0.106,0.0282114580204
0.107,0.0254718600924
0.108,0.0247048741766
0.109,0.0256181655089
0.11,0.0241093363868
0.111,0.0274385907551
0.112,0.0241971594459
0.113,0.0242088972709
0.114,0.0288816813076
0.115,0.0250443545928
0.116,0.0276618743568
0.117,0.0260256283946
0.118,0.0264535040928
0.119,0.0223454851608
0.12,0.0257697653866
0.121,0.0272831671937
0.122,0.0247806539074
0.123,0.0255494667758
0.124,0.0247355202006
0.125,0.0244293973431
0.126,0.024975948026
0.127,0.0234867252427
0.128,0.0252112288595
0.129,0.0268788903691
0.13,0.0255593980423
0.131,0.025685500764
0.132,0.0276655257158
0.133,0.0271516504326
0.134,0.0242009161693
0.135,0.0277272064911
0.136,0.0266725372326
0.137,0.0241570513787
0.138,0.0251726864163
0.139,0.0258852850052
0.14,0.0241702714135
0.141,0.022716078051
0.142,0.025386706137
0.143,0.0260792788987
0.144,0.0250048480148
0.145,0.0249672007063
0.146,0.0268122917689
0.147,0.0275891118181
0.148,0.0269838616191
0.149,0.0219298698564
0.15,0.0277759797398
0.151,0.0271144227154
0.152,0.0220022955643
0.153,0.0279716667615
0.154,0.0290792629782
0.155,0.0264694888198
0.156,0.0256902685659
0.157,0.0260152927054
0.158,0.0231561999464
0.159,0.0260947670748
0.16,0.0241217450832
0.161,0.0243327106604
0.162,0.0237437392067
0.163,0.0252488123533
0.164,0.0232713462343
0.165,0.0237610155209
0.166,0.0256165882966
0.167,0.0289137955958
0.168,0.0254324218432
0.169,0.0256666174734
0.17,0.0250504541381
0.171,0.0234186211845
0.172,0.0233646434952
0.173,0.0240588504054
0.174,0.0241116929595
0.175,0.0253691931207
0.176,0.0234055160554
0.177,0.024104727312
0.178,0.0274367500358
0.179,0.0250919521083
0.18,0.0245839624984
0.181,0.0255799400573
0.182,0.0258852850052
0.183,0.0235114414443
0.184,0.0235875759114
0.185,0.0250403210197
0.186,0.022390643338
0.187,0.0240127806879
0.188,0.0258575643935
0.189,0.0250857116561
0.19,0.0248365871368
0.191,0.0254264635863
0.192,0.0270495243521
0.193,0.0257106569109
0.194,0.0223324287469
0.195,0.027523130768
0.196,0.0209462997865
0.197,0.0224562425237
0.198,0.0221664957843
0.199,0.0236213821985
0.2,0.0239812110797
0.201,0.0253660076369
0.202,0.0243693693315
0.203,0.0277038359303
0.204,0.0255081686263
0.205,0.0235420856761
0.206,0.0255435358207
0.207,0.0239053267383
0.208,0.0230924251868
0.209,0.0262695333769
0.21,0.0254393217462
0.211,0.023734378169
0.212,0.0260963637701
0.213,0.0238325386602
0.214,0.0229349100938
0.215,0.0268972511832
0.216,0.0236260855664
0.217,0.0232995426322
0.218,0.0262125634925
0.219,0.024661905765
0.22,0.0246451585181
0.221,0.0263846354892
0.222,0.024069081974
0.223,0.0264047745912
0.224,0.0216316733733
0.225,0.0227779687107
0.226,0.0271182874672
0.227,0.0275737761526
0.228,0.0240140951876
0.229,0.026677270619
0.23,0.0247681674981
0.231,0.0218495197922
0.232,0.0238545148512
0.233,0.0257599642386
0.234,0.0219546709326
0.235,0.0262887520595
0.236,0.02281480115
0.237,0.0226788625835
0.238,0.0245515331044
0.239,0.0243098683042
0.24,0.0233062613514
0.241,0.0232845268777
0.242,0.0258341153352
0.243,0.0240942488632
0.244,0.0217224805585
0.245,0.0225038717208
0.246,0.0241875562798
0.247,0.0253211693285
0.248,0.0275686013025
0.249,0.0250439512647
0.25,0.0229164049572
0.251,0.0264847488036
0.252,0.0219678369119
0.253,0.0254123071274
0.254,0.0271414179006
0.255,0.0236140580454
0.256,0.024907657741
0.257,0.025357245493
0.258,0.0231199660096
0.259,0.0254417536401
0.26,0.0214440780834
0.261,0.0266295195813
0.262,0.025670995306
0.263,0.0240241881478
0.264,0.025155275367
0.265,0.0219896669949
0.266,0.0217780354551
0.267,0.0247355202006
0.268,0.025461944271
0.269,0.023648253614
0.27,0.0243112706124
0.271,0.0243851150988
0.272,0.0256069750599
0.273,0.0245309534419
0.274,0.0237824207211
0.275,0.0236260855664
0.276,0.0217606353888
0.277,0.0218148198167
0.278,0.0244029204247
0.279,0.0253871040197
0.28,0.0244690590028
0.281,0.0266615051823
0.282,0.0250923043456
0.283,0.0265190516612
0.284,0.0237242151364
0.285,0.0235562404608
0.286,0.0236170521343
0.287,0.0238683256576
0.288,0.0257648162729
0.289,0.0239435362738
0.29,0.0275505045876
0.291,0.0227912684858
0.292,0.0258980128718
0.293,0.0216319068494
0.294,0.0244368388076
0.295,0.0256808304092
0.296,0.0252708060094
0.297,0.0224586601146
0.298,0.025049244429
0.299,0.0257270050313


==> figures/best_beta/tables/synthe_0.1_50_FNR_ALL.csv <==
beta,original_item_vec_avg,original_item_vec_std
0.001,0.8538,0.210716814131
0.002,0.8608,0.196451757257
0.003,0.7788,0.250862270555
0.004,0.7684,0.265088969246
0.005,0.7514,0.250127321114
0.006,0.6974,0.245996715097
0.007,0.6792,0.264138316995
0.008,0.6134,0.264354445257
0.009,0.586,0.267400505428
0.01,0.5858,0.240156430501
0.011,0.5478,0.265419736198
0.012,0.5406,0.226210860781
0.013,0.4726,0.21233963646
0.014,0.5492,0.221918539973
0.015,0.5376,0.224828194788
0.016,0.5424,0.218114602441
0.017,0.5136,0.236196802038
0.018,0.4962,0.226161558416
0.019,0.5318,0.226846541819
0.02,0.4714,0.192825980059
0.021,0.4568,0.198880096866
0.022,0.478,0.183115573153
0.023,0.4348,0.19211991205
0.024,0.4578,0.166506468464
0.025,0.4382,0.167816518372
0.026,0.4422,0.170794814578
0.027,0.4474,0.176581568985
0.028,0.4632,0.164868358873
0.029,0.4454,0.179265730189
0.03,0.4434,0.177662828999
0.031,0.4366,0.1554415022
0.032,0.4444,0.179372193604
0.033,0.4572,0.172820219543
0.034,0.448,0.147381179671
0.035,0.4138,0.142918921707
0.036,0.4222,0.148143937651
0.037,0.4486,0.14700388231
0.038,0.4408,0.132753892446
0.039,0.429,0.136577946073
0.04,0.4158,0.136427580967
0.041,0.4186,0.13114122236
0.042,0.4266,0.135260467023
0.043,0.429,0.121750697424
0.044,0.4174,0.135487298596
0.045,0.4306,0.129691319616
0.046,0.4516,0.143412381303
0.047,0.4212,0.121366628798
0.048,0.4334,0.111084825174
0.049,0.4394,0.123956818809
0.05,0.4198,0.0963786723547
0.051,0.4244,0.105928506479
0.052,0.4318,0.116448974389
0.053,0.443,0.113897880897
0.054,0.4358,0.101595156172
0.055,0.4276,0.118569929927
0.056,0.4266,0.11644758651
0.057,0.4236,0.102823964506
0.058,0.4266,0.103866853386
0.059,0.424,0.105524184599
0.06,0.448,0.127983584806
0.061,0.4204,0.0923314188621
0.062,0.4448,0.105068327936
0.063,0.4168,0.105168263447
0.064,0.4416,0.115738472166
0.065,0.4304,0.0869914659695
0.066,0.4338,0.103306741446
0.067,0.4294,0.0957882766282
0.068,0.4278,0.0952994218135
0.069,0.4354,0.103117271672
0.07,0.4406,0.0997959534412
0.071,0.439,0.110256816826
0.072,0.4342,0.0986082955922
0.073,0.4296,0.0958315019588
0.074,0.423,0.0868005958179
0.075,0.4402,0.0901847710497
0.076,0.4358,0.0944647868764
0.077,0.4296,0.102473647758
0.078,0.4194,0.0906744649053
0.079,0.456,0.100302572552
0.08,0.4408,0.0782082172954
0.081,0.4404,0.0740177428906
0.082,0.4306,0.0912961658504
0.083,0.432,0.0884889994875
0.084,0.4508,0.0830441041394
0.085,0.4266,0.0933357142553
0.086,0.44,0.0797470749281
0.087,0.4352,0.0940285793649
0.088,0.4236,0.0871724170999
0.089,0.45,0.0794679275881
0.09,0.4446,0.0730769623359
0.091,0.4324,0.0866330937304
0.092,0.4672,0.0858714096187
0.093,0.4542,0.0864236686623
0.094,0.4506,0.0792620000155
0.095,0.4518,0.079701209704
0.096,0.4328,0.072614660289
0.097,0.4558,0.0806686701479
0.098,0.4434,0.0796484700913
0.099,0.4494,0.0835792734444
0.1,0.4624,0.0890025535895
0.101,0.4552,0.0841412953059
0.102,0.4398,0.0859172728721
0.103,0.4384,0.0799333055324
0.104,0.4452,0.0797278198155
0.105,0.451,0.0908044852717
0.106,0.444,0.0866899735561
0.107,0.4568,0.0778872534015
0.108,0.448,0.076752257888
0.109,0.46,0.0714637719902
0.11,0.4536,0.0821371112866
0.111,0.4602,0.0775636590945
0.112,0.447,0.0697108023164
0.113,0.444,0.0706106124167
0.114,0.4546,0.0819388784276
0.115,0.4624,0.0806178164132
0.116,0.4554,0.0800936320752
0.117,0.4542,0.0761866395138
0.118,0.4618,0.083803280956
0.119,0.4578,0.073189666434
0.12,0.4492,0.0771942322648
0.121,0.4592,0.0730805560787
0.122,0.4572,0.0720841259371
0.123,0.4686,0.0611839419086
0.124,0.4574,0.0778838814512
0.125,0.4536,0.0723560221363
0.126,0.455,0.0695947867547
0.127,0.4724,0.0723504378604
0.128,0.4598,0.0765147374726
0.129,0.4514,0.074522317178
0.13,0.4652,0.0800313070055
0.131,0.4584,0.0706495119258
0.132,0.4606,0.0712630636615
0.133,0.462,0.0796203110983
0.134,0.4684,0.0698731896099
0.135,0.462,0.074589787261
0.136,0.4658,0.0710268124078
0.137,0.4446,0.0714555735398
0.138,0.468,0.0725857208319
0.139,0.4648,0.0782185490414
0.14,0.4688,0.0679465030206
0.141,0.4708,0.0671148570765
0.142,0.4722,0.0732448501999
0.143,0.478,0.0637862592467
0.144,0.462,0.075611981307
0.145,0.4676,0.0585881016638
0.146,0.4742,0.068360009575
0.147,0.461,0.0745288229784
0.148,0.4692,0.0695973992316
0.149,0.4616,0.0754075793956
0.15,0.476,0.069747017604
0.151,0.4772,0.0744010426776
0.152,0.4612,0.071904538287
0.153,0.4808,0.0652528880123
0.154,0.4742,0.0730459935364
0.155,0.486,0.0658434016083
0.156,0.4878,0.0663565514414
0.157,0.4738,0.0696133622376
0.158,0.4796,0.0585329053619
0.159,0.4782,0.0747302218691
0.16,0.4632,0.0620667610584
0.161,0.4908,0.078697477274
0.162,0.4824,0.0765561786197
0.163,0.4886,0.0645265586226
0.164,0.4764,0.067172625497
0.165,0.4806,0.0639099745618
0.166,0.475,0.0594503442744
0.167,0.4738,0.0634811671747
0.168,0.4872,0.0686092728662
0.169,0.483,0.06371495868
0.17,0.4908,0.0646619804613
0.171,0.4742,0.0699953822431
0.172,0.492,0.0616932784512
0.173,0.4914,0.0706252022434
0.174,0.4726,0.0596728454563
0.175,0.4842,0.0609218741297
0.176,0.489,0.0633970970881
0.177,0.496,0.0626679561441
0.178,0.491,0.0707463815686
0.179,0.4886,0.0687113711496
0.18,0.4938,0.0736190028169
0.181,0.501,0.0621744044254
0.182,0.4954,0.0556217383563
0.183,0.4932,0.0630036074003
0.184,0.5,0.0618241233033
0.185,0.4982,0.0685842400249
0.186,0.4966,0.0691685103807
0.187,0.4926,0.0601449427751
0.188,0.4936,0.0678608201328
0.189,0.4966,0.0594285922411
0.19,0.4992,0.0633042995652
0.191,0.4926,0.0689110098078
0.192,0.4988,0.0696206169395
0.193,0.5066,0.0660611898779
0.194,0.4906,0.0627616945519
0.195,0.4974,0.0711609358277
0.196,0.5014,0.0600508202284
0.197,0.4938,0.0671314104025
0.198,0.5014,0.0593741772936
0.199,0.4962,0.0668902312023
0.2,0.5044,0.0691991708948
0.201,0.5002,0.0700069260643
0.202,0.5076,0.0659831628355
0.203,0.5066,0.0670928799908
0.204,0.4966,0.0668515617853
0.205,0.4976,0.0591713826546
0.206,0.5058,0.0605893613357
0.207,0.5098,0.0643535060224
0.208,0.4942,0.0557987002492
0.209,0.5172,0.0616945882734
0.21,0.5162,0.0611469500053
0.211,0.5138,0.0641144809436
0.212,0.5094,0.0656562828277
0.213,0.5142,0.0685960213235
0.214,0.5162,0.0673117277068
0.215,0.5104,0.0630843591046
0.216,0.5026,0.0585104669907
0.217,0.5104,0.0586363558061
0.218,0.513,0.0587667878443
0.219,0.5152,0.0746233640668
0.22,0.4992,0.057202104927
0.221,0.5268,0.0657648089863
0.222,0.5074,0.0606133631964
0.223,0.5164,0.0699425449634
0.224,0.5232,0.0617404145425
0.225,0.5232,0.0667102887587
0.226,0.5156,0.0680807601235
0.227,0.5236,0.0529821772968
0.228,0.519,0.0606613384274
0.229,0.5128,0.0691372518687
0.23,0.5134,0.0710700323269
0.231,0.5264,0.0635565444579
0.232,0.509,0.0675920621722
0.233,0.5164,0.0563093906444
0.234,0.52,0.0607694766551
0.235,0.5232,0.0614780900448
0.236,0.5222,0.0625320927705
0.237,0.5172,0.0657525204034
0.238,0.5206,0.060600030003
0.239,0.5324,0.0585881016638
0.24,0.534,0.0665756955076
0.241,0.53,0.0614636297153
0.242,0.5184,0.0593350357263
0.243,0.5168,0.0629073392645
0.244,0.5252,0.0677261270325
0.245,0.5258,0.0579302959765
0.246,0.5254,0.0616837814088
0.247,0.536,0.0596962005796
0.248,0.5292,0.057025246934
0.249,0.521,0.0578660941181
0.25,0.522,0.0662105609691
0.251,0.5304,0.0591850376942
0.252,0.5358,0.063519344067
0.253,0.5296,0.0662703370729
0.254,0.531,0.0621093854226
0.255,0.5332,0.0672231321418
0.256,0.5338,0.0627771431093
0.257,0.5268,0.059778716526
0.258,0.515,0.0553683715279
0.259,0.5272,0.063086920958
0.26,0.5348,0.0601425915066
0.261,0.5288,0.0589689183667
0.262,0.537,0.0611258017237
0.263,0.533,0.0562372319965
0.264,0.5298,0.0608023790072
0.265,0.5342,0.0617125955089
0.266,0.5428,0.0709542461767
0.267,0.5216,0.0576075191501
0.268,0.5416,0.0658544461734
0.269,0.535,0.0673525325163
0.27,0.534,0.0690776170095
0.271,0.5422,0.0619478438167
0.272,0.5444,0.0602741212874
0.273,0.556,0.0603022689156
0.274,0.5432,0.0606843131179
0.275,0.5312,0.0591741139146
0.276,0.5402,0.0567464678739
0.277,0.5422,0.0626611860917
0.278,0.5422,0.0629185781367
0.279,0.555,0.0642202649032
0.28,0.5498,0.0617256883806
0.281,0.5494,0.0580111448714
0.282,0.537,0.0665073854788
0.283,0.5458,0.0604558441419
0.284,0.5526,0.059740516343
0.285,0.5456,0.0622202019874
0.286,0.5546,0.0583167941921
0.287,0.5592,0.062727243449
0.288,0.5496,0.0599312737705
0.289,0.5352,0.0607774546185
0.29,0.5544,0.0625440450863
0.291,0.551,0.0623690547459
0.292,0.551,0.0672925168818
0.293,0.566,0.0674798885116
0.294,0.5592,0.0602969084756
0.295,0.555,0.0630135467238
0.296,0.557,0.0676518120731
0.297,0.556,0.0675696423378
0.298,0.55,0.064854148719
0.299,0.5632,0.064867853239


==> figures/best_beta/tables/synthe_0.1_50_FNR_avg.csv <==
beta,original_item_vec
0.001,0.8538
0.002,0.8608
0.003,0.7788
0.004,0.7684
0.005,0.7514
0.006,0.6974
0.007,0.6792
0.008,0.6134
0.009,0.586
0.01,0.5858
0.011,0.5478
0.012,0.5406
0.013,0.4726
0.014,0.5492
0.015,0.5376
0.016,0.5424
0.017,0.5136
0.018,0.4962
0.019,0.5318
0.02,0.4714
0.021,0.4568
0.022,0.478
0.023,0.4348
0.024,0.4578
0.025,0.4382
0.026,0.4422
0.027,0.4474
0.028,0.4632
0.029,0.4454
0.03,0.4434
0.031,0.4366
0.032,0.4444
0.033,0.4572
0.034,0.448
0.035,0.4138
0.036,0.4222
0.037,0.4486
0.038,0.4408
0.039,0.429
0.04,0.4158
0.041,0.4186
0.042,0.4266
0.043,0.429
0.044,0.4174
0.045,0.4306
0.046,0.4516
0.047,0.4212
0.048,0.4334
0.049,0.4394
0.05,0.4198
0.051,0.4244
0.052,0.4318
0.053,0.443
0.054,0.4358
0.055,0.4276
0.056,0.4266
0.057,0.4236
0.058,0.4266
0.059,0.424
0.06,0.448
0.061,0.4204
0.062,0.4448
0.063,0.4168
0.064,0.4416
0.065,0.4304
0.066,0.4338
0.067,0.4294
0.068,0.4278
0.069,0.4354
0.07,0.4406
0.071,0.439
0.072,0.4342
0.073,0.4296
0.074,0.423
0.075,0.4402
0.076,0.4358
0.077,0.4296
0.078,0.4194
0.079,0.456
0.08,0.4408
0.081,0.4404
0.082,0.4306
0.083,0.432
0.084,0.4508
0.085,0.4266
0.086,0.44
0.087,0.4352
0.088,0.4236
0.089,0.45
0.09,0.4446
0.091,0.4324
0.092,0.4672
0.093,0.4542
0.094,0.4506
0.095,0.4518
0.096,0.4328
0.097,0.4558
0.098,0.4434
0.099,0.4494
0.1,0.4624
0.101,0.4552
0.102,0.4398
0.103,0.4384
0.104,0.4452
0.105,0.451
0.106,0.444
0.107,0.4568
0.108,0.448
0.109,0.46
0.11,0.4536
0.111,0.4602
0.112,0.447
0.113,0.444
0.114,0.4546
0.115,0.4624
0.116,0.4554
0.117,0.4542
0.118,0.4618
0.119,0.4578
0.12,0.4492
0.121,0.4592
0.122,0.4572
0.123,0.4686
0.124,0.4574
0.125,0.4536
0.126,0.455
0.127,0.4724
0.128,0.4598
0.129,0.4514
0.13,0.4652
0.131,0.4584
0.132,0.4606
0.133,0.462
0.134,0.4684
0.135,0.462
0.136,0.4658
0.137,0.4446
0.138,0.468
0.139,0.4648
0.14,0.4688
0.141,0.4708
0.142,0.4722
0.143,0.478
0.144,0.462
0.145,0.4676
0.146,0.4742
0.147,0.461
0.148,0.4692
0.149,0.4616
0.15,0.476
0.151,0.4772
0.152,0.4612
0.153,0.4808
0.154,0.4742
0.155,0.486
0.156,0.4878
0.157,0.4738
0.158,0.4796
0.159,0.4782
0.16,0.4632
0.161,0.4908
0.162,0.4824
0.163,0.4886
0.164,0.4764
0.165,0.4806
0.166,0.475
0.167,0.4738
0.168,0.4872
0.169,0.483
0.17,0.4908
0.171,0.4742
0.172,0.492
0.173,0.4914
0.174,0.4726
0.175,0.4842
0.176,0.489
0.177,0.496
0.178,0.491
0.179,0.4886
0.18,0.4938
0.181,0.501
0.182,0.4954
0.183,0.4932
0.184,0.5
0.185,0.4982
0.186,0.4966
0.187,0.4926
0.188,0.4936
0.189,0.4966
0.19,0.4992
0.191,0.4926
0.192,0.4988
0.193,0.5066
0.194,0.4906
0.195,0.4974
0.196,0.5014
0.197,0.4938
0.198,0.5014
0.199,0.4962
0.2,0.5044
0.201,0.5002
0.202,0.5076
0.203,0.5066
0.204,0.4966
0.205,0.4976
0.206,0.5058
0.207,0.5098
0.208,0.4942
0.209,0.5172
0.21,0.5162
0.211,0.5138
0.212,0.5094
0.213,0.5142
0.214,0.5162
0.215,0.5104
0.216,0.5026
0.217,0.5104
0.218,0.513
0.219,0.5152
0.22,0.4992
0.221,0.5268
0.222,0.5074
0.223,0.5164
0.224,0.5232
0.225,0.5232
0.226,0.5156
0.227,0.5236
0.228,0.519
0.229,0.5128
0.23,0.5134
0.231,0.5264
0.232,0.509
0.233,0.5164
0.234,0.52
0.235,0.5232
0.236,0.5222
0.237,0.5172
0.238,0.5206
0.239,0.5324
0.24,0.534
0.241,0.53
0.242,0.5184
0.243,0.5168
0.244,0.5252
0.245,0.5258
0.246,0.5254
0.247,0.536
0.248,0.5292
0.249,0.521
0.25,0.522
0.251,0.5304
0.252,0.5358
0.253,0.5296
0.254,0.531
0.255,0.5332
0.256,0.5338
0.257,0.5268
0.258,0.515
0.259,0.5272
0.26,0.5348
0.261,0.5288
0.262,0.537
0.263,0.533
0.264,0.5298
0.265,0.5342
0.266,0.5428
0.267,0.5216
0.268,0.5416
0.269,0.535
0.27,0.534
0.271,0.5422
0.272,0.5444
0.273,0.556
0.274,0.5432
0.275,0.5312
0.276,0.5402
0.277,0.5422
0.278,0.5422
0.279,0.555
0.28,0.5498
0.281,0.5494
0.282,0.537
0.283,0.5458
0.284,0.5526
0.285,0.5456
0.286,0.5546
0.287,0.5592
0.288,0.5496
0.289,0.5352
0.29,0.5544
0.291,0.551
0.292,0.551
0.293,0.566
0.294,0.5592
0.295,0.555
0.296,0.557
0.297,0.556
0.298,0.55
0.299,0.5632


==> figures/best_beta/tables/synthe_0.1_50_FNR_median.csv <==
beta,original_item_vec
0.001,0.92
0.002,0.92
0.003,0.88
0.004,0.88
0.005,0.84
0.006,0.78
0.007,0.77
0.008,0.62
0.009,0.57
0.01,0.59
0.011,0.49
0.012,0.5
0.013,0.42
0.014,0.52
0.015,0.48
0.016,0.52
0.017,0.49
0.018,0.44
0.019,0.52
0.02,0.44
0.021,0.4
0.022,0.46
0.023,0.38
0.024,0.44
0.025,0.4
0.026,0.4
0.027,0.4
0.028,0.44
0.029,0.38
0.03,0.42
0.031,0.42
0.032,0.4
0.033,0.42
0.034,0.42
0.035,0.4
0.036,0.41
0.037,0.42
0.038,0.44
0.039,0.4
0.04,0.4
0.041,0.42
0.042,0.4
0.043,0.42
0.044,0.42
0.045,0.41
0.046,0.44
0.047,0.4
0.048,0.42
0.049,0.42
0.05,0.42
0.051,0.43
0.052,0.42
0.053,0.44
0.054,0.42
0.055,0.42
0.056,0.41
0.057,0.42
0.058,0.44
0.059,0.42
0.06,0.44
0.061,0.42
0.062,0.44
0.063,0.4
0.064,0.42
0.065,0.42
0.066,0.44
0.067,0.42
0.068,0.42
0.069,0.42
0.07,0.44
0.071,0.42
0.072,0.44
0.073,0.42
0.074,0.42
0.075,0.44
0.076,0.44
0.077,0.43
0.078,0.4
0.079,0.46
0.08,0.44
0.081,0.44
0.082,0.42
0.083,0.44
0.084,0.46
0.085,0.43
0.086,0.44
0.087,0.42
0.088,0.42
0.089,0.46
0.09,0.44
0.091,0.44
0.092,0.46
0.093,0.46
0.094,0.44
0.095,0.44
0.096,0.44
0.097,0.46
0.098,0.44
0.099,0.45
0.1,0.48
0.101,0.46
0.102,0.44
0.103,0.44
0.104,0.44
0.105,0.44
0.106,0.44
0.107,0.44
0.108,0.44
0.109,0.46
0.11,0.45
0.111,0.46
0.112,0.44
0.113,0.44
0.114,0.46
0.115,0.46
0.116,0.45
0.117,0.46
0.118,0.46
0.119,0.45
0.12,0.46
0.121,0.46
0.122,0.46
0.123,0.47
0.124,0.46
0.125,0.46
0.126,0.45
0.127,0.48
0.128,0.46
0.129,0.44
0.13,0.46
0.131,0.46
0.132,0.46
0.133,0.46
0.134,0.46
0.135,0.46
0.136,0.46
0.137,0.44
0.138,0.46
0.139,0.46
0.14,0.48
0.141,0.47
0.142,0.48
0.143,0.48
0.144,0.46
0.145,0.48
0.146,0.47
0.147,0.46
0.148,0.48
0.149,0.47
0.15,0.46
0.151,0.48
0.152,0.46
0.153,0.48
0.154,0.48
0.155,0.48
0.156,0.48
0.157,0.48
0.158,0.48
0.159,0.46
0.16,0.46
0.161,0.5
0.162,0.48
0.163,0.5
0.164,0.48
0.165,0.48
0.166,0.48
0.167,0.48
0.168,0.48
0.169,0.48
0.17,0.5
0.171,0.46
0.172,0.5
0.173,0.5
0.174,0.46
0.175,0.48
0.176,0.48
0.177,0.49
0.178,0.48
0.179,0.5
0.18,0.48
0.181,0.5
0.182,0.5
0.183,0.5
0.184,0.5
0.185,0.5
0.186,0.5
0.187,0.5
0.188,0.5
0.189,0.5
0.19,0.5
0.191,0.5
0.192,0.5
0.193,0.52
0.194,0.5
0.195,0.48
0.196,0.5
0.197,0.5
0.198,0.5
0.199,0.5
0.2,0.5
0.201,0.5
0.202,0.52
0.203,0.5
0.204,0.5
0.205,0.5
0.206,0.52
0.207,0.52
0.208,0.49
0.209,0.52
0.21,0.52
0.211,0.51
0.212,0.5
0.213,0.52
0.214,0.52
0.215,0.5
0.216,0.5
0.217,0.52
0.218,0.52
0.219,0.52
0.22,0.5
0.221,0.52
0.222,0.51
0.223,0.52
0.224,0.52
0.225,0.52
0.226,0.52
0.227,0.52
0.228,0.52
0.229,0.52
0.23,0.52
0.231,0.52
0.232,0.51
0.233,0.52
0.234,0.52
0.235,0.52
0.236,0.52
0.237,0.52
0.238,0.52
0.239,0.54
0.24,0.54
0.241,0.53
0.242,0.52
0.243,0.5
0.244,0.52
0.245,0.52
0.246,0.53
0.247,0.54
0.248,0.52
0.249,0.52
0.25,0.52
0.251,0.52
0.252,0.54
0.253,0.52
0.254,0.54
0.255,0.54
0.256,0.53
0.257,0.52
0.258,0.51
0.259,0.52
0.26,0.54
0.261,0.54
0.262,0.54
0.263,0.52
0.264,0.52
0.265,0.54
0.266,0.54
0.267,0.52
0.268,0.54
0.269,0.54
0.27,0.54
0.271,0.54
0.272,0.54
0.273,0.56
0.274,0.54
0.275,0.54
0.276,0.54
0.277,0.54
0.278,0.54
0.279,0.56
0.28,0.56
0.281,0.55
0.282,0.54
0.283,0.54
0.284,0.56
0.285,0.54
0.286,0.56
0.287,0.56
0.288,0.54
0.289,0.54
0.29,0.56
0.291,0.56
0.292,0.56
0.293,0.56
0.294,0.56
0.295,0.56
0.296,0.56
0.297,0.56
0.298,0.54
0.299,0.56


==> figures/best_beta/tables/synthe_0.1_50_FNR_std.csv <==
beta,original_item_vec
0.001,0.210716814131
0.002,0.196451757257
0.003,0.250862270555
0.004,0.265088969246
0.005,0.250127321114
0.006,0.245996715097
0.007,0.264138316995
0.008,0.264354445257
0.009,0.267400505428
0.01,0.240156430501
0.011,0.265419736198
0.012,0.226210860781
0.013,0.21233963646
0.014,0.221918539973
0.015,0.224828194788
0.016,0.218114602441
0.017,0.236196802038
0.018,0.226161558416
0.019,0.226846541819
0.02,0.192825980059
0.021,0.198880096866
0.022,0.183115573153
0.023,0.19211991205
0.024,0.166506468464
0.025,0.167816518372
0.026,0.170794814578
0.027,0.176581568985
0.028,0.164868358873
0.029,0.179265730189
0.03,0.177662828999
0.031,0.1554415022
0.032,0.179372193604
0.033,0.172820219543
0.034,0.147381179671
0.035,0.142918921707
0.036,0.148143937651
0.037,0.14700388231
0.038,0.132753892446
0.039,0.136577946073
0.04,0.136427580967
0.041,0.13114122236
0.042,0.135260467023
0.043,0.121750697424
0.044,0.135487298596
0.045,0.129691319616
0.046,0.143412381303
0.047,0.121366628798
0.048,0.111084825174
0.049,0.123956818809
0.05,0.0963786723547
0.051,0.105928506479
0.052,0.116448974389
0.053,0.113897880897
0.054,0.101595156172
0.055,0.118569929927
0.056,0.11644758651
0.057,0.102823964506
0.058,0.103866853386
0.059,0.105524184599
0.06,0.127983584806
0.061,0.0923314188621
0.062,0.105068327936
0.063,0.105168263447
0.064,0.115738472166
0.065,0.0869914659695
0.066,0.103306741446
0.067,0.0957882766282
0.068,0.0952994218135
0.069,0.103117271672
0.07,0.0997959534412
0.071,0.110256816826
0.072,0.0986082955922
0.073,0.0958315019588
0.074,0.0868005958179
0.075,0.0901847710497
0.076,0.0944647868764
0.077,0.102473647758
0.078,0.0906744649053
0.079,0.100302572552
0.08,0.0782082172954
0.081,0.0740177428906
0.082,0.0912961658504
0.083,0.0884889994875
0.084,0.0830441041394
0.085,0.0933357142553
0.086,0.0797470749281
0.087,0.0940285793649
0.088,0.0871724170999
0.089,0.0794679275881
0.09,0.0730769623359
0.091,0.0866330937304
0.092,0.0858714096187
0.093,0.0864236686623
0.094,0.0792620000155
0.095,0.079701209704
0.096,0.072614660289
0.097,0.0806686701479
0.098,0.0796484700913
0.099,0.0835792734444
0.1,0.0890025535895
0.101,0.0841412953059
0.102,0.0859172728721
0.103,0.0799333055324
0.104,0.0797278198155
0.105,0.0908044852717
0.106,0.0866899735561
0.107,0.0778872534015
0.108,0.076752257888
0.109,0.0714637719902
0.11,0.0821371112866
0.111,0.0775636590945
0.112,0.0697108023164
0.113,0.0706106124167
0.114,0.0819388784276
0.115,0.0806178164132
0.116,0.0800936320752
0.117,0.0761866395138
0.118,0.083803280956
0.119,0.073189666434
0.12,0.0771942322648
0.121,0.0730805560787
0.122,0.0720841259371
0.123,0.0611839419086
0.124,0.0778838814512
0.125,0.0723560221363
0.126,0.0695947867547
0.127,0.0723504378604
0.128,0.0765147374726
0.129,0.074522317178
0.13,0.0800313070055
0.131,0.0706495119258
0.132,0.0712630636615
0.133,0.0796203110983
0.134,0.0698731896099
0.135,0.074589787261
0.136,0.0710268124078
0.137,0.0714555735398
0.138,0.0725857208319
0.139,0.0782185490414
0.14,0.0679465030206
0.141,0.0671148570765
0.142,0.0732448501999
0.143,0.0637862592467
0.144,0.075611981307
0.145,0.0585881016638
0.146,0.068360009575
0.147,0.0745288229784
0.148,0.0695973992316
0.149,0.0754075793956
0.15,0.069747017604
0.151,0.0744010426776
0.152,0.071904538287
0.153,0.0652528880123
0.154,0.0730459935364
0.155,0.0658434016083
0.156,0.0663565514414
0.157,0.0696133622376
0.158,0.0585329053619
0.159,0.0747302218691
0.16,0.0620667610584
0.161,0.078697477274
0.162,0.0765561786197
0.163,0.0645265586226
0.164,0.067172625497
0.165,0.0639099745618
0.166,0.0594503442744
0.167,0.0634811671747
0.168,0.0686092728662
0.169,0.06371495868
0.17,0.0646619804613
0.171,0.0699953822431
0.172,0.0616932784512
0.173,0.0706252022434
0.174,0.0596728454563
0.175,0.0609218741297
0.176,0.0633970970881
0.177,0.0626679561441
0.178,0.0707463815686
0.179,0.0687113711496
0.18,0.0736190028169
0.181,0.0621744044254
0.182,0.0556217383563
0.183,0.0630036074003
0.184,0.0618241233033
0.185,0.0685842400249
0.186,0.0691685103807
0.187,0.0601449427751
0.188,0.0678608201328
0.189,0.0594285922411
0.19,0.0633042995652
0.191,0.0689110098078
0.192,0.0696206169395
0.193,0.0660611898779
0.194,0.0627616945519
0.195,0.0711609358277
0.196,0.0600508202284
0.197,0.0671314104025
0.198,0.0593741772936
0.199,0.0668902312023
0.2,0.0691991708948
0.201,0.0700069260643
0.202,0.0659831628355
0.203,0.0670928799908
0.204,0.0668515617853
0.205,0.0591713826546
0.206,0.0605893613357
0.207,0.0643535060224
0.208,0.0557987002492
0.209,0.0616945882734
0.21,0.0611469500053
0.211,0.0641144809436
0.212,0.0656562828277
0.213,0.0685960213235
0.214,0.0673117277068
0.215,0.0630843591046
0.216,0.0585104669907
0.217,0.0586363558061
0.218,0.0587667878443
0.219,0.0746233640668
0.22,0.057202104927
0.221,0.0657648089863
0.222,0.0606133631964
0.223,0.0699425449634
0.224,0.0617404145425
0.225,0.0667102887587
0.226,0.0680807601235
0.227,0.0529821772968
0.228,0.0606613384274
0.229,0.0691372518687
0.23,0.0710700323269
0.231,0.0635565444579
0.232,0.0675920621722
0.233,0.0563093906444
0.234,0.0607694766551
0.235,0.0614780900448
0.236,0.0625320927705
0.237,0.0657525204034
0.238,0.060600030003
0.239,0.0585881016638
0.24,0.0665756955076
0.241,0.0614636297153
0.242,0.0593350357263
0.243,0.0629073392645
0.244,0.0677261270325
0.245,0.0579302959765
0.246,0.0616837814088
0.247,0.0596962005796
0.248,0.057025246934
0.249,0.0578660941181
0.25,0.0662105609691
0.251,0.0591850376942
0.252,0.063519344067
0.253,0.0662703370729
0.254,0.0621093854226
0.255,0.0672231321418
0.256,0.0627771431093
0.257,0.059778716526
0.258,0.0553683715279
0.259,0.063086920958
0.26,0.0601425915066
0.261,0.0589689183667
0.262,0.0611258017237
0.263,0.0562372319965
0.264,0.0608023790072
0.265,0.0617125955089
0.266,0.0709542461767
0.267,0.0576075191501
0.268,0.0658544461734
0.269,0.0673525325163
0.27,0.0690776170095
0.271,0.0619478438167
0.272,0.0602741212874
0.273,0.0603022689156
0.274,0.0606843131179
0.275,0.0591741139146
0.276,0.0567464678739
0.277,0.0626611860917
0.278,0.0629185781367
0.279,0.0642202649032
0.28,0.0617256883806
0.281,0.0580111448714
0.282,0.0665073854788
0.283,0.0604558441419
0.284,0.059740516343
0.285,0.0622202019874
0.286,0.0583167941921
0.287,0.062727243449
0.288,0.0599312737705
0.289,0.0607774546185
0.29,0.0625440450863
0.291,0.0623690547459
0.292,0.0672925168818
0.293,0.0674798885116
0.294,0.0602969084756
0.295,0.0630135467238
0.296,0.0676518120731
0.297,0.0675696423378
0.298,0.064854148719
0.299,0.064867853239


==> figures/best_beta/tables/synthe_0.1_50_TOPK_SUM_RATIO_ALL.csv <==
beta,original_item_vec_avg,original_item_vec_std
0.001,0.8538,0.210716814131
0.002,0.8608,0.196451757257
0.003,0.7788,0.250862270555
0.004,0.7684,0.265088969246
0.005,0.7514,0.250127321114
0.006,0.6974,0.245996715097
0.007,0.6792,0.264138316995
0.008,0.6134,0.264354445257
0.009,0.586,0.267400505428
0.01,0.5858,0.240156430501
0.011,0.5478,0.265419736198
0.012,0.5406,0.226210860781
0.013,0.4726,0.21233963646
0.014,0.5492,0.221918539973
0.015,0.5376,0.224828194788
0.016,0.5424,0.218114602441
0.017,0.5136,0.236196802038
0.018,0.4962,0.226161558416
0.019,0.5318,0.226846541819
0.02,0.4714,0.192825980059
0.021,0.4568,0.198880096866
0.022,0.478,0.183115573153
0.023,0.4348,0.19211991205
0.024,0.4578,0.166506468464
0.025,0.4382,0.167816518372
0.026,0.4422,0.170794814578
0.027,0.4474,0.176581568985
0.028,0.4632,0.164868358873
0.029,0.4454,0.179265730189
0.03,0.4434,0.177662828999
0.031,0.4366,0.1554415022
0.032,0.4444,0.179372193604
0.033,0.4572,0.172820219543
0.034,0.448,0.147381179671
0.035,0.4138,0.142918921707
0.036,0.4222,0.148143937651
0.037,0.4486,0.14700388231
0.038,0.4408,0.132753892446
0.039,0.429,0.136577946073
0.04,0.4158,0.136427580967
0.041,0.4186,0.13114122236
0.042,0.4266,0.135260467023
0.043,0.429,0.121750697424
0.044,0.4174,0.135487298596
0.045,0.4306,0.129691319616
0.046,0.4516,0.143412381303
0.047,0.4212,0.121366628798
0.048,0.4334,0.111084825174
0.049,0.4394,0.123956818809
0.05,0.4198,0.0963786723547
0.051,0.4244,0.105928506479
0.052,0.4318,0.116448974389
0.053,0.443,0.113897880897
0.054,0.4358,0.101595156172
0.055,0.4276,0.118569929927
0.056,0.4266,0.11644758651
0.057,0.4236,0.102823964506
0.058,0.4266,0.103866853386
0.059,0.424,0.105524184599
0.06,0.448,0.127983584806
0.061,0.4204,0.0923314188621
0.062,0.4448,0.105068327936
0.063,0.4168,0.105168263447
0.064,0.4416,0.115738472166
0.065,0.4304,0.0869914659695
0.066,0.4338,0.103306741446
0.067,0.4294,0.0957882766282
0.068,0.4278,0.0952994218135
0.069,0.4354,0.103117271672
0.07,0.4406,0.0997959534412
0.071,0.439,0.110256816826
0.072,0.4342,0.0986082955922
0.073,0.4296,0.0958315019588
0.074,0.423,0.0868005958179
0.075,0.4402,0.0901847710497
0.076,0.4358,0.0944647868764
0.077,0.4296,0.102473647758
0.078,0.4194,0.0906744649053
0.079,0.456,0.100302572552
0.08,0.4408,0.0782082172954
0.081,0.4404,0.0740177428906
0.082,0.4306,0.0912961658504
0.083,0.432,0.0884889994875
0.084,0.4508,0.0830441041394
0.085,0.4266,0.0933357142553
0.086,0.44,0.0797470749281
0.087,0.4352,0.0940285793649
0.088,0.4236,0.0871724170999
0.089,0.45,0.0794679275881
0.09,0.4446,0.0730769623359
0.091,0.4324,0.0866330937304
0.092,0.4672,0.0858714096187
0.093,0.4542,0.0864236686623
0.094,0.4506,0.0792620000155
0.095,0.4518,0.079701209704
0.096,0.4328,0.072614660289
0.097,0.4558,0.0806686701479
0.098,0.4434,0.0796484700913
0.099,0.4494,0.0835792734444
0.1,0.4624,0.0890025535895
0.101,0.4552,0.0841412953059
0.102,0.4398,0.0859172728721
0.103,0.4384,0.0799333055324
0.104,0.4452,0.0797278198155
0.105,0.451,0.0908044852717
0.106,0.444,0.0866899735561
0.107,0.4568,0.0778872534015
0.108,0.448,0.076752257888
0.109,0.46,0.0714637719902
0.11,0.4536,0.0821371112866
0.111,0.4602,0.0775636590945
0.112,0.447,0.0697108023164
0.113,0.444,0.0706106124167
0.114,0.4546,0.0819388784276
0.115,0.4624,0.0806178164132
0.116,0.4554,0.0800936320752
0.117,0.4542,0.0761866395138
0.118,0.4618,0.083803280956
0.119,0.4578,0.073189666434
0.12,0.4492,0.0771942322648
0.121,0.4592,0.0730805560787
0.122,0.4572,0.0720841259371
0.123,0.4686,0.0611839419086
0.124,0.4574,0.0778838814512
0.125,0.4536,0.0723560221363
0.126,0.455,0.0695947867547
0.127,0.4724,0.0723504378604
0.128,0.4598,0.0765147374726
0.129,0.4514,0.074522317178
0.13,0.4652,0.0800313070055
0.131,0.4584,0.0706495119258
0.132,0.4606,0.0712630636615
0.133,0.462,0.0796203110983
0.134,0.4684,0.0698731896099
0.135,0.462,0.074589787261
0.136,0.4658,0.0710268124078
0.137,0.4446,0.0714555735398
0.138,0.468,0.0725857208319
0.139,0.4648,0.0782185490414
0.14,0.4688,0.0679465030206
0.141,0.4708,0.0671148570765
0.142,0.4722,0.0732448501999
0.143,0.478,0.0637862592467
0.144,0.462,0.075611981307
0.145,0.4676,0.0585881016638
0.146,0.4742,0.068360009575
0.147,0.461,0.0745288229784
0.148,0.4692,0.0695973992316
0.149,0.4616,0.0754075793956
0.15,0.476,0.069747017604
0.151,0.4772,0.0744010426776
0.152,0.4612,0.071904538287
0.153,0.4808,0.0652528880123
0.154,0.4742,0.0730459935364
0.155,0.486,0.0658434016083
0.156,0.4878,0.0663565514414
0.157,0.4738,0.0696133622376
0.158,0.4796,0.0585329053619
0.159,0.4782,0.0747302218691
0.16,0.4632,0.0620667610584
0.161,0.4908,0.078697477274
0.162,0.4824,0.0765561786197
0.163,0.4886,0.0645265586226
0.164,0.4764,0.067172625497
0.165,0.4806,0.0639099745618
0.166,0.475,0.0594503442744
0.167,0.4738,0.0634811671747
0.168,0.4872,0.0686092728662
0.169,0.483,0.06371495868
0.17,0.4908,0.0646619804613
0.171,0.4742,0.0699953822431
0.172,0.492,0.0616932784512
0.173,0.4914,0.0706252022434
0.174,0.4726,0.0596728454563
0.175,0.4842,0.0609218741297
0.176,0.489,0.0633970970881
0.177,0.496,0.0626679561441
0.178,0.491,0.0707463815686
0.179,0.4886,0.0687113711496
0.18,0.4938,0.0736190028169
0.181,0.501,0.0621744044254
0.182,0.4954,0.0556217383563
0.183,0.4932,0.0630036074003
0.184,0.5,0.0618241233033
0.185,0.4982,0.0685842400249
0.186,0.4966,0.0691685103807
0.187,0.4926,0.0601449427751
0.188,0.4936,0.0678608201328
0.189,0.4966,0.0594285922411
0.19,0.4992,0.0633042995652
0.191,0.4926,0.0689110098078
0.192,0.4988,0.0696206169395
0.193,0.5066,0.0660611898779
0.194,0.4906,0.0627616945519
0.195,0.4974,0.0711609358277
0.196,0.5014,0.0600508202284
0.197,0.4938,0.0671314104025
0.198,0.5014,0.0593741772936
0.199,0.4962,0.0668902312023
0.2,0.5044,0.0691991708948
0.201,0.5002,0.0700069260643
0.202,0.5076,0.0659831628355
0.203,0.5066,0.0670928799908
0.204,0.4966,0.0668515617853
0.205,0.4976,0.0591713826546
0.206,0.5058,0.0605893613357
0.207,0.5098,0.0643535060224
0.208,0.4942,0.0557987002492
0.209,0.5172,0.0616945882734
0.21,0.5162,0.0611469500053
0.211,0.5138,0.0641144809436
0.212,0.5094,0.0656562828277
0.213,0.5142,0.0685960213235
0.214,0.5162,0.0673117277068
0.215,0.5104,0.0630843591046
0.216,0.5026,0.0585104669907
0.217,0.5104,0.0586363558061
0.218,0.513,0.0587667878443
0.219,0.5152,0.0746233640668
0.22,0.4992,0.057202104927
0.221,0.5268,0.0657648089863
0.222,0.5074,0.0606133631964
0.223,0.5164,0.0699425449634
0.224,0.5232,0.0617404145425
0.225,0.5232,0.0667102887587
0.226,0.5156,0.0680807601235
0.227,0.5236,0.0529821772968
0.228,0.519,0.0606613384274
0.229,0.5128,0.0691372518687
0.23,0.5134,0.0710700323269
0.231,0.5264,0.0635565444579
0.232,0.509,0.0675920621722
0.233,0.5164,0.0563093906444
0.234,0.52,0.0607694766551
0.235,0.5232,0.0614780900448
0.236,0.5222,0.0625320927705
0.237,0.5172,0.0657525204034
0.238,0.5206,0.060600030003
0.239,0.5324,0.0585881016638
0.24,0.534,0.0665756955076
0.241,0.53,0.0614636297153
0.242,0.5184,0.0593350357263
0.243,0.5168,0.0629073392645
0.244,0.5252,0.0677261270325
0.245,0.5258,0.0579302959765
0.246,0.5254,0.0616837814088
0.247,0.536,0.0596962005796
0.248,0.5292,0.057025246934
0.249,0.521,0.0578660941181
0.25,0.522,0.0662105609691
0.251,0.5304,0.0591850376942
0.252,0.5358,0.063519344067
0.253,0.5296,0.0662703370729
0.254,0.531,0.0621093854226
0.255,0.5332,0.0672231321418
0.256,0.5338,0.0627771431093
0.257,0.5268,0.059778716526
0.258,0.515,0.0553683715279
0.259,0.5272,0.063086920958
0.26,0.5348,0.0601425915066
0.261,0.5288,0.0589689183667
0.262,0.537,0.0611258017237
0.263,0.533,0.0562372319965
0.264,0.5298,0.0608023790072
0.265,0.5342,0.0617125955089
0.266,0.5428,0.0709542461767
0.267,0.5216,0.0576075191501
0.268,0.5416,0.0658544461734
0.269,0.535,0.0673525325163
0.27,0.534,0.0690776170095
0.271,0.5422,0.0619478438167
0.272,0.5444,0.0602741212874
0.273,0.556,0.0603022689156
0.274,0.5432,0.0606843131179
0.275,0.5312,0.0591741139146
0.276,0.5402,0.0567464678739
0.277,0.5422,0.0626611860917
0.278,0.5422,0.0629185781367
0.279,0.555,0.0642202649032
0.28,0.5498,0.0617256883806
0.281,0.5494,0.0580111448714
0.282,0.537,0.0665073854788
0.283,0.5458,0.0604558441419
0.284,0.5526,0.059740516343
0.285,0.5456,0.0622202019874
0.286,0.5546,0.0583167941921
0.287,0.5592,0.062727243449
0.288,0.5496,0.0599312737705
0.289,0.5352,0.0607774546185
0.29,0.5544,0.0625440450863
0.291,0.551,0.0623690547459
0.292,0.551,0.0672925168818
0.293,0.566,0.0674798885116
0.294,0.5592,0.0602969084756
0.295,0.555,0.0630135467238
0.296,0.557,0.0676518120731
0.297,0.556,0.0675696423378
0.298,0.55,0.064854148719
0.299,0.5632,0.064867853239


==> figures/best_beta/tables/synthe_0.1_50_TOPK_SUM_RATIO_avg.csv <==
beta,original_item_vec
0.001,0.8538
0.002,0.8608
0.003,0.7788
0.004,0.7684
0.005,0.7514
0.006,0.6974
0.007,0.6792
0.008,0.6134
0.009,0.586
0.01,0.5858
0.011,0.5478
0.012,0.5406
0.013,0.4726
0.014,0.5492
0.015,0.5376
0.016,0.5424
0.017,0.5136
0.018,0.4962
0.019,0.5318
0.02,0.4714
0.021,0.4568
0.022,0.478
0.023,0.4348
0.024,0.4578
0.025,0.4382
0.026,0.4422
0.027,0.4474
0.028,0.4632
0.029,0.4454
0.03,0.4434
0.031,0.4366
0.032,0.4444
0.033,0.4572
0.034,0.448
0.035,0.4138
0.036,0.4222
0.037,0.4486
0.038,0.4408
0.039,0.429
0.04,0.4158
0.041,0.4186
0.042,0.4266
0.043,0.429
0.044,0.4174
0.045,0.4306
0.046,0.4516
0.047,0.4212
0.048,0.4334
0.049,0.4394
0.05,0.4198
0.051,0.4244
0.052,0.4318
0.053,0.443
0.054,0.4358
0.055,0.4276
0.056,0.4266
0.057,0.4236
0.058,0.4266
0.059,0.424
0.06,0.448
0.061,0.4204
0.062,0.4448
0.063,0.4168
0.064,0.4416
0.065,0.4304
0.066,0.4338
0.067,0.4294
0.068,0.4278
0.069,0.4354
0.07,0.4406
0.071,0.439
0.072,0.4342
0.073,0.4296
0.074,0.423
0.075,0.4402
0.076,0.4358
0.077,0.4296
0.078,0.4194
0.079,0.456
0.08,0.4408
0.081,0.4404
0.082,0.4306
0.083,0.432
0.084,0.4508
0.085,0.4266
0.086,0.44
0.087,0.4352
0.088,0.4236
0.089,0.45
0.09,0.4446
0.091,0.4324
0.092,0.4672
0.093,0.4542
0.094,0.4506
0.095,0.4518
0.096,0.4328
0.097,0.4558
0.098,0.4434
0.099,0.4494
0.1,0.4624
0.101,0.4552
0.102,0.4398
0.103,0.4384
0.104,0.4452
0.105,0.451
0.106,0.444
0.107,0.4568
0.108,0.448
0.109,0.46
0.11,0.4536
0.111,0.4602
0.112,0.447
0.113,0.444
0.114,0.4546
0.115,0.4624
0.116,0.4554
0.117,0.4542
0.118,0.4618
0.119,0.4578
0.12,0.4492
0.121,0.4592
0.122,0.4572
0.123,0.4686
0.124,0.4574
0.125,0.4536
0.126,0.455
0.127,0.4724
0.128,0.4598
0.129,0.4514
0.13,0.4652
0.131,0.4584
0.132,0.4606
0.133,0.462
0.134,0.4684
0.135,0.462
0.136,0.4658
0.137,0.4446
0.138,0.468
0.139,0.4648
0.14,0.4688
0.141,0.4708
0.142,0.4722
0.143,0.478
0.144,0.462
0.145,0.4676
0.146,0.4742
0.147,0.461
0.148,0.4692
0.149,0.4616
0.15,0.476
0.151,0.4772
0.152,0.4612
0.153,0.4808
0.154,0.4742
0.155,0.486
0.156,0.4878
0.157,0.4738
0.158,0.4796
0.159,0.4782
0.16,0.4632
0.161,0.4908
0.162,0.4824
0.163,0.4886
0.164,0.4764
0.165,0.4806
0.166,0.475
0.167,0.4738
0.168,0.4872
0.169,0.483
0.17,0.4908
0.171,0.4742
0.172,0.492
0.173,0.4914
0.174,0.4726
0.175,0.4842
0.176,0.489
0.177,0.496
0.178,0.491
0.179,0.4886
0.18,0.4938
0.181,0.501
0.182,0.4954
0.183,0.4932
0.184,0.5
0.185,0.4982
0.186,0.4966
0.187,0.4926
0.188,0.4936
0.189,0.4966
0.19,0.4992
0.191,0.4926
0.192,0.4988
0.193,0.5066
0.194,0.4906
0.195,0.4974
0.196,0.5014
0.197,0.4938
0.198,0.5014
0.199,0.4962
0.2,0.5044
0.201,0.5002
0.202,0.5076
0.203,0.5066
0.204,0.4966
0.205,0.4976
0.206,0.5058
0.207,0.5098
0.208,0.4942
0.209,0.5172
0.21,0.5162
0.211,0.5138
0.212,0.5094
0.213,0.5142
0.214,0.5162
0.215,0.5104
0.216,0.5026
0.217,0.5104
0.218,0.513
0.219,0.5152
0.22,0.4992
0.221,0.5268
0.222,0.5074
0.223,0.5164
0.224,0.5232
0.225,0.5232
0.226,0.5156
0.227,0.5236
0.228,0.519
0.229,0.5128
0.23,0.5134
0.231,0.5264
0.232,0.509
0.233,0.5164
0.234,0.52
0.235,0.5232
0.236,0.5222
0.237,0.5172
0.238,0.5206
0.239,0.5324
0.24,0.534
0.241,0.53
0.242,0.5184
0.243,0.5168
0.244,0.5252
0.245,0.5258
0.246,0.5254
0.247,0.536
0.248,0.5292
0.249,0.521
0.25,0.522
0.251,0.5304
0.252,0.5358
0.253,0.5296
0.254,0.531
0.255,0.5332
0.256,0.5338
0.257,0.5268
0.258,0.515
0.259,0.5272
0.26,0.5348
0.261,0.5288
0.262,0.537
0.263,0.533
0.264,0.5298
0.265,0.5342
0.266,0.5428
0.267,0.5216
0.268,0.5416
0.269,0.535
0.27,0.534
0.271,0.5422
0.272,0.5444
0.273,0.556
0.274,0.5432
0.275,0.5312
0.276,0.5402
0.277,0.5422
0.278,0.5422
0.279,0.555
0.28,0.5498
0.281,0.5494
0.282,0.537
0.283,0.5458
0.284,0.5526
0.285,0.5456
0.286,0.5546
0.287,0.5592
0.288,0.5496
0.289,0.5352
0.29,0.5544
0.291,0.551
0.292,0.551
0.293,0.566
0.294,0.5592
0.295,0.555
0.296,0.557
0.297,0.556
0.298,0.55
0.299,0.5632


==> figures/best_beta/tables/synthe_0.1_50_TOPK_SUM_RATIO_median.csv <==
beta,original_item_vec
0.001,0.92
0.002,0.92
0.003,0.88
0.004,0.88
0.005,0.84
0.006,0.78
0.007,0.77
0.008,0.62
0.009,0.57
0.01,0.59
0.011,0.49
0.012,0.5
0.013,0.42
0.014,0.52
0.015,0.48
0.016,0.52
0.017,0.49
0.018,0.44
0.019,0.52
0.02,0.44
0.021,0.4
0.022,0.46
0.023,0.38
0.024,0.44
0.025,0.4
0.026,0.4
0.027,0.4
0.028,0.44
0.029,0.38
0.03,0.42
0.031,0.42
0.032,0.4
0.033,0.42
0.034,0.42
0.035,0.4
0.036,0.41
0.037,0.42
0.038,0.44
0.039,0.4
0.04,0.4
0.041,0.42
0.042,0.4
0.043,0.42
0.044,0.42
0.045,0.41
0.046,0.44
0.047,0.4
0.048,0.42
0.049,0.42
0.05,0.42
0.051,0.43
0.052,0.42
0.053,0.44
0.054,0.42
0.055,0.42
0.056,0.41
0.057,0.42
0.058,0.44
0.059,0.42
0.06,0.44
0.061,0.42
0.062,0.44
0.063,0.4
0.064,0.42
0.065,0.42
0.066,0.44
0.067,0.42
0.068,0.42
0.069,0.42
0.07,0.44
0.071,0.42
0.072,0.44
0.073,0.42
0.074,0.42
0.075,0.44
0.076,0.44
0.077,0.43
0.078,0.4
0.079,0.46
0.08,0.44
0.081,0.44
0.082,0.42
0.083,0.44
0.084,0.46
0.085,0.43
0.086,0.44
0.087,0.42
0.088,0.42
0.089,0.46
0.09,0.44
0.091,0.44
0.092,0.46
0.093,0.46
0.094,0.44
0.095,0.44
0.096,0.44
0.097,0.46
0.098,0.44
0.099,0.45
0.1,0.48
0.101,0.46
0.102,0.44
0.103,0.44
0.104,0.44
0.105,0.44
0.106,0.44
0.107,0.44
0.108,0.44
0.109,0.46
0.11,0.45
0.111,0.46
0.112,0.44
0.113,0.44
0.114,0.46
0.115,0.46
0.116,0.45
0.117,0.46
0.118,0.46
0.119,0.45
0.12,0.46
0.121,0.46
0.122,0.46
0.123,0.47
0.124,0.46
0.125,0.46
0.126,0.45
0.127,0.48
0.128,0.46
0.129,0.44
0.13,0.46
0.131,0.46
0.132,0.46
0.133,0.46
0.134,0.46
0.135,0.46
0.136,0.46
0.137,0.44
0.138,0.46
0.139,0.46
0.14,0.48
0.141,0.47
0.142,0.48
0.143,0.48
0.144,0.46
0.145,0.48
0.146,0.47
0.147,0.46
0.148,0.48
0.149,0.47
0.15,0.46
0.151,0.48
0.152,0.46
0.153,0.48
0.154,0.48
0.155,0.48
0.156,0.48
0.157,0.48
0.158,0.48
0.159,0.46
0.16,0.46
0.161,0.5
0.162,0.48
0.163,0.5
0.164,0.48
0.165,0.48
0.166,0.48
0.167,0.48
0.168,0.48
0.169,0.48
0.17,0.5
0.171,0.46
0.172,0.5
0.173,0.5
0.174,0.46
0.175,0.48
0.176,0.48
0.177,0.49
0.178,0.48
0.179,0.5
0.18,0.48
0.181,0.5
0.182,0.5
0.183,0.5
0.184,0.5
0.185,0.5
0.186,0.5
0.187,0.5
0.188,0.5
0.189,0.5
0.19,0.5
0.191,0.5
0.192,0.5
0.193,0.52
0.194,0.5
0.195,0.48
0.196,0.5
0.197,0.5
0.198,0.5
0.199,0.5
0.2,0.5
0.201,0.5
0.202,0.52
0.203,0.5
0.204,0.5
0.205,0.5
0.206,0.52
0.207,0.52
0.208,0.49
0.209,0.52
0.21,0.52
0.211,0.51
0.212,0.5
0.213,0.52
0.214,0.52
0.215,0.5
0.216,0.5
0.217,0.52
0.218,0.52
0.219,0.52
0.22,0.5
0.221,0.52
0.222,0.51
0.223,0.52
0.224,0.52
0.225,0.52
0.226,0.52
0.227,0.52
0.228,0.52
0.229,0.52
0.23,0.52
0.231,0.52
0.232,0.51
0.233,0.52
0.234,0.52
0.235,0.52
0.236,0.52
0.237,0.52
0.238,0.52
0.239,0.54
0.24,0.54
0.241,0.53
0.242,0.52
0.243,0.5
0.244,0.52
0.245,0.52
0.246,0.53
0.247,0.54
0.248,0.52
0.249,0.52
0.25,0.52
0.251,0.52
0.252,0.54
0.253,0.52
0.254,0.54
0.255,0.54
0.256,0.53
0.257,0.52
0.258,0.51
0.259,0.52
0.26,0.54
0.261,0.54
0.262,0.54
0.263,0.52
0.264,0.52
0.265,0.54
0.266,0.54
0.267,0.52
0.268,0.54
0.269,0.54
0.27,0.54
0.271,0.54
0.272,0.54
0.273,0.56
0.274,0.54
0.275,0.54
0.276,0.54
0.277,0.54
0.278,0.54
0.279,0.56
0.28,0.56
0.281,0.55
0.282,0.54
0.283,0.54
0.284,0.56
0.285,0.54
0.286,0.56
0.287,0.56
0.288,0.54
0.289,0.54
0.29,0.56
0.291,0.56
0.292,0.56
0.293,0.56
0.294,0.56
0.295,0.56
0.296,0.56
0.297,0.56
0.298,0.54
0.299,0.56


==> figures/best_beta/tables/synthe_0.1_50_TOPK_SUM_RATIO_std.csv <==
beta,original_item_vec
0.001,0.210716814131
0.002,0.196451757257
0.003,0.250862270555
0.004,0.265088969246
0.005,0.250127321114
0.006,0.245996715097
0.007,0.264138316995
0.008,0.264354445257
0.009,0.267400505428
0.01,0.240156430501
0.011,0.265419736198
0.012,0.226210860781
0.013,0.21233963646
0.014,0.221918539973
0.015,0.224828194788
0.016,0.218114602441
0.017,0.236196802038
0.018,0.226161558416
0.019,0.226846541819
0.02,0.192825980059
0.021,0.198880096866
0.022,0.183115573153
0.023,0.19211991205
0.024,0.166506468464
0.025,0.167816518372
0.026,0.170794814578
0.027,0.176581568985
0.028,0.164868358873
0.029,0.179265730189
0.03,0.177662828999
0.031,0.1554415022
0.032,0.179372193604
0.033,0.172820219543
0.034,0.147381179671
0.035,0.142918921707
0.036,0.148143937651
0.037,0.14700388231
0.038,0.132753892446
0.039,0.136577946073
0.04,0.136427580967
0.041,0.13114122236
0.042,0.135260467023
0.043,0.121750697424
0.044,0.135487298596
0.045,0.129691319616
0.046,0.143412381303
0.047,0.121366628798
0.048,0.111084825174
0.049,0.123956818809
0.05,0.0963786723547
0.051,0.105928506479
0.052,0.116448974389
0.053,0.113897880897
0.054,0.101595156172
0.055,0.118569929927
0.056,0.11644758651
0.057,0.102823964506
0.058,0.103866853386
0.059,0.105524184599
0.06,0.127983584806
0.061,0.0923314188621
0.062,0.105068327936
0.063,0.105168263447
0.064,0.115738472166
0.065,0.0869914659695
0.066,0.103306741446
0.067,0.0957882766282
0.068,0.0952994218135
0.069,0.103117271672
0.07,0.0997959534412
0.071,0.110256816826
0.072,0.0986082955922
0.073,0.0958315019588
0.074,0.0868005958179
0.075,0.0901847710497
0.076,0.0944647868764
0.077,0.102473647758
0.078,0.0906744649053
0.079,0.100302572552
0.08,0.0782082172954
0.081,0.0740177428906
0.082,0.0912961658504
0.083,0.0884889994875
0.084,0.0830441041394
0.085,0.0933357142553
0.086,0.0797470749281
0.087,0.0940285793649
0.088,0.0871724170999
0.089,0.0794679275881
0.09,0.0730769623359
0.091,0.0866330937304
0.092,0.0858714096187
0.093,0.0864236686623
0.094,0.0792620000155
0.095,0.079701209704
0.096,0.072614660289
0.097,0.0806686701479
0.098,0.0796484700913
0.099,0.0835792734444
0.1,0.0890025535895
0.101,0.0841412953059
0.102,0.0859172728721
0.103,0.0799333055324
0.104,0.0797278198155
0.105,0.0908044852717
0.106,0.0866899735561
0.107,0.0778872534015
0.108,0.076752257888
0.109,0.0714637719902
0.11,0.0821371112866
0.111,0.0775636590945
0.112,0.0697108023164
0.113,0.0706106124167
0.114,0.0819388784276
0.115,0.0806178164132
0.116,0.0800936320752
0.117,0.0761866395138
0.118,0.083803280956
0.119,0.073189666434
0.12,0.0771942322648
0.121,0.0730805560787
0.122,0.0720841259371
0.123,0.0611839419086
0.124,0.0778838814512
0.125,0.0723560221363
0.126,0.0695947867547
0.127,0.0723504378604
0.128,0.0765147374726
0.129,0.074522317178
0.13,0.0800313070055
0.131,0.0706495119258
0.132,0.0712630636615
0.133,0.0796203110983
0.134,0.0698731896099
0.135,0.074589787261
0.136,0.0710268124078
0.137,0.0714555735398
0.138,0.0725857208319
0.139,0.0782185490414
0.14,0.0679465030206
0.141,0.0671148570765
0.142,0.0732448501999
0.143,0.0637862592467
0.144,0.075611981307
0.145,0.0585881016638
0.146,0.068360009575
0.147,0.0745288229784
0.148,0.0695973992316
0.149,0.0754075793956
0.15,0.069747017604
0.151,0.0744010426776
0.152,0.071904538287
0.153,0.0652528880123
0.154,0.0730459935364
0.155,0.0658434016083
0.156,0.0663565514414
0.157,0.0696133622376
0.158,0.0585329053619
0.159,0.0747302218691
0.16,0.0620667610584
0.161,0.078697477274
0.162,0.0765561786197
0.163,0.0645265586226
0.164,0.067172625497
0.165,0.0639099745618
0.166,0.0594503442744
0.167,0.0634811671747
0.168,0.0686092728662
0.169,0.06371495868
0.17,0.0646619804613
0.171,0.0699953822431
0.172,0.0616932784512
0.173,0.0706252022434
0.174,0.0596728454563
0.175,0.0609218741297
0.176,0.0633970970881
0.177,0.0626679561441
0.178,0.0707463815686
0.179,0.0687113711496
0.18,0.0736190028169
0.181,0.0621744044254
0.182,0.0556217383563
0.183,0.0630036074003
0.184,0.0618241233033
0.185,0.0685842400249
0.186,0.0691685103807
0.187,0.0601449427751
0.188,0.0678608201328
0.189,0.0594285922411
0.19,0.0633042995652
0.191,0.0689110098078
0.192,0.0696206169395
0.193,0.0660611898779
0.194,0.0627616945519
0.195,0.0711609358277
0.196,0.0600508202284
0.197,0.0671314104025
0.198,0.0593741772936
0.199,0.0668902312023
0.2,0.0691991708948
0.201,0.0700069260643
0.202,0.0659831628355
0.203,0.0670928799908
0.204,0.0668515617853
0.205,0.0591713826546
0.206,0.0605893613357
0.207,0.0643535060224
0.208,0.0557987002492
0.209,0.0616945882734
0.21,0.0611469500053
0.211,0.0641144809436
0.212,0.0656562828277
0.213,0.0685960213235
0.214,0.0673117277068
0.215,0.0630843591046
0.216,0.0585104669907
0.217,0.0586363558061
0.218,0.0587667878443
0.219,0.0746233640668
0.22,0.057202104927
0.221,0.0657648089863
0.222,0.0606133631964
0.223,0.0699425449634
0.224,0.0617404145425
0.225,0.0667102887587
0.226,0.0680807601235
0.227,0.0529821772968
0.228,0.0606613384274
0.229,0.0691372518687
0.23,0.0710700323269
0.231,0.0635565444579
0.232,0.0675920621722
0.233,0.0563093906444
0.234,0.0607694766551
0.235,0.0614780900448
0.236,0.0625320927705
0.237,0.0657525204034
0.238,0.060600030003
0.239,0.0585881016638
0.24,0.0665756955076
0.241,0.0614636297153
0.242,0.0593350357263
0.243,0.0629073392645
0.244,0.0677261270325
0.245,0.0579302959765
0.246,0.0616837814088
0.247,0.0596962005796
0.248,0.057025246934
0.249,0.0578660941181
0.25,0.0662105609691
0.251,0.0591850376942
0.252,0.063519344067
0.253,0.0662703370729
0.254,0.0621093854226
0.255,0.0672231321418
0.256,0.0627771431093
0.257,0.059778716526
0.258,0.0553683715279
0.259,0.063086920958
0.26,0.0601425915066
0.261,0.0589689183667
0.262,0.0611258017237
0.263,0.0562372319965
0.264,0.0608023790072
0.265,0.0617125955089
0.266,0.0709542461767
0.267,0.0576075191501
0.268,0.0658544461734
0.269,0.0673525325163
0.27,0.0690776170095
0.271,0.0619478438167
0.272,0.0602741212874
0.273,0.0603022689156
0.274,0.0606843131179
0.275,0.0591741139146
0.276,0.0567464678739
0.277,0.0626611860917
0.278,0.0629185781367
0.279,0.0642202649032
0.28,0.0617256883806
0.281,0.0580111448714
0.282,0.0665073854788
0.283,0.0604558441419
0.284,0.059740516343
0.285,0.0622202019874
0.286,0.0583167941921
0.287,0.062727243449
0.288,0.0599312737705
0.289,0.0607774546185
0.29,0.0625440450863
0.291,0.0623690547459
0.292,0.0672925168818
0.293,0.0674798885116
0.294,0.0602969084756
0.295,0.0630135467238
0.296,0.0676518120731
0.297,0.0675696423378
0.298,0.064854148719
0.299,0.064867853239


==> figures/best_beta/tables/synthe_0.5_100_FNR_ALL.csv <==
beta,original_item_vec_avg,original_item_vec_std
0.001,0.6664,0.379061893616
0.002,0.4246,0.392673869358
0.003,0.3158,0.384306222598
0.004,0.251,0.311942431881
0.005,0.2147,0.309843411087
0.006,0.1259,0.202888709106
0.007,0.1009,0.143175353389
0.008,0.09,0.1570498216
0.009,0.0763,0.133398885401
0.01,0.056,0.0953462589246
0.011,0.0453,0.0547806461437
0.012,0.0573,0.093871338985
0.013,0.0716,0.119989225105
0.014,0.0493,0.0510348464831
0.015,0.0507,0.0763465649509
0.016,0.0419,0.0308693892379
0.017,0.0417,0.0462766166927
0.018,0.0447,0.0375097293776
0.019,0.036,0.0258980128718
0.02,0.0385,0.0320471559116
0.021,0.0425,0.0364144216075
0.022,0.0412,0.0294830888011
0.023,0.0401,0.0342449583401
0.024,0.0348,0.0245969530839
0.025,0.0373,0.0319676288287
0.026,0.0365,0.0307605611329
0.027,0.0324,0.0186471759716
0.028,0.0343,0.0254754784057
0.029,0.0395,0.0257169911997
0.03,0.0372,0.0210856837832
0.031,0.0403,0.0276871045358
0.032,0.0411,0.0256981310487
0.033,0.033,0.0239738915228
0.034,0.0402,0.0311393090106
0.035,0.0365,0.0234574620378
0.036,0.0384,0.0260038847137
0.037,0.0386,0.0214626760831
0.038,0.039,0.0212963694919
0.039,0.0386,0.020351457397
0.04,0.0406,0.0227334133119
0.041,0.0435,0.0238418611571
0.042,0.0334,0.0199098980511
0.043,0.0382,0.0217599390968
0.044,0.0359,0.0190212533974
0.045,0.0381,0.0201857535521
0.046,0.0357,0.0201135664554
0.047,0.0381,0.0209228983835
0.048,0.0383,0.020843573241
0.049,0.0366,0.0207544567442
0.05,0.038,0.0214617347995
0.051,0.0416,0.0203861707929
0.052,0.0432,0.0223778389655
0.053,0.0398,0.021176506899
0.054,0.0403,0.0229384331891
0.055,0.041,0.0201258665664
0.056,0.0412,0.0176543696482
0.057,0.0371,0.0166542377899
0.058,0.0406,0.0218266818459
0.059,0.0399,0.0195657400018
0.06,0.041,0.0214381892798
0.061,0.0381,0.0187322980411
0.062,0.0406,0.0204899581219
0.063,0.0436,0.0207203603572
0.064,0.0448,0.0290064430321
0.065,0.0405,0.0197138622202
0.066,0.0419,0.0201356510807
0.067,0.0428,0.0197499520521
0.068,0.0429,0.0177692845874
0.069,0.0421,0.0195036904045
0.07,0.0428,0.0196987411791
0.071,0.044,0.0261309831967
0.072,0.0406,0.0217339282313
0.073,0.0392,0.0186233263095
0.074,0.0403,0.0192513937578
0.075,0.0425,0.0217597069945
0.076,0.0415,0.0209074439404
0.077,0.0445,0.0235862911733
0.078,0.0449,0.0178373685607
0.079,0.0411,0.0168711695989
0.08,0.048,0.0190692517849
0.081,0.042,0.0191221485628
0.082,0.0449,0.0207678364377
0.083,0.046,0.0222928171609
0.084,0.0456,0.0202669058997
0.085,0.0436,0.019823463294
0.086,0.0457,0.0195016186844
0.087,0.0446,0.0206177328795
0.088,0.0451,0.0212486482042
0.089,0.0466,0.0211879515982
0.09,0.0472,0.0180392389367
0.091,0.0439,0.0198425621513
0.092,0.0449,0.0219960969908
0.093,0.0475,0.0209074439404
0.094,0.0489,0.0245729176702
0.095,0.0469,0.0201857535521
0.096,0.0452,0.0233324675164
0.097,0.0454,0.0187713514794
0.098,0.05,0.0218812220588
0.099,0.0461,0.0183619611197
0.1,0.05,0.0216957846299
0.101,0.0469,0.0228607996714
0.102,0.052,0.0216024689947
0.103,0.0483,0.0212277215361
0.104,0.0481,0.0223694867933
0.105,0.0493,0.0230614024471
0.106,0.0492,0.0226381282019
0.107,0.052,0.0213200716356
0.108,0.0489,0.0238638816726
0.109,0.0487,0.0201336443885
0.11,0.0495,0.0217597069945
0.111,0.0502,0.0204485064037
0.112,0.045,0.0196175555268
0.113,0.0509,0.0234884454723
0.114,0.0509,0.0184825880386
0.115,0.0514,0.0213683424862
0.116,0.0519,0.0223694867933
0.117,0.0488,0.0218479594776
0.118,0.0476,0.0220247794334
0.119,0.0508,0.0203345752229
0.12,0.053,0.025005049995
0.121,0.0555,0.0238841902826
0.122,0.0531,0.0224596158345
0.123,0.052,0.020050441442
0.124,0.0532,0.0236506561295
0.125,0.0525,0.0216666666667
0.126,0.0532,0.0207865535402
0.127,0.053,0.0228079376578
0.128,0.0535,0.0216666666667
0.129,0.0558,0.0216575738496
0.13,0.0518,0.0240529718444
0.131,0.06,0.0244948974278
0.132,0.0572,0.0212764392859
0.133,0.0553,0.0214360689145
0.134,0.0564,0.0232474610322
0.135,0.056,0.0267423169369
0.136,0.0568,0.0231324687639
0.137,0.056,0.0232683076612
0.138,0.0572,0.0232717802838
0.139,0.0555,0.0239686242721
0.14,0.0561,0.0220144580591
0.141,0.0602,0.0224274363
0.142,0.0593,0.0231488377002
0.143,0.0566,0.0236651728082
0.144,0.0565,0.0218523511899
0.145,0.0537,0.0230789159979
0.146,0.0581,0.021258153516
0.147,0.0576,0.0202569354628
0.148,0.0619,0.0240241881478
0.149,0.0568,0.0239055380085
0.15,0.0589,0.0216908955439
0.151,0.0581,0.0232115871447
0.152,0.0613,0.0225475927627
0.153,0.0625,0.0252412601136
0.154,0.0675,0.0257954267343
0.155,0.0645,0.0225798247302
0.156,0.0613,0.0242318348084
0.157,0.063,0.0240999601827
0.158,0.0645,0.0228024010786
0.159,0.0632,0.0262805377926
0.16,0.0636,0.0246396248168
0.161,0.0651,0.0229841842856
0.162,0.0651,0.0237620782685
0.163,0.0631,0.0255720412351
0.164,0.067,0.0229844040228
0.165,0.0614,0.0205490298132
0.166,0.0634,0.023450786638
0.167,0.064,0.0241627478536
0.168,0.0697,0.0253243604524
0.169,0.067,0.0239317210565
0.17,0.0718,0.0239266556059
0.171,0.0621,0.0251980037689
0.172,0.068,0.0248226029288
0.173,0.0656,0.0255967169612
0.174,0.066,0.0261696099483
0.175,0.0654,0.0228486456067
0.176,0.0649,0.0256824036762
0.177,0.0677,0.0241566855041
0.178,0.068,0.0229183883651
0.179,0.0703,0.0238452502523
0.18,0.0699,0.0245153013443
0.181,0.0749,0.0264573222188
0.182,0.0662,0.022952740203
0.183,0.0704,0.0225146417007
0.184,0.0691,0.0222971212528
0.185,0.0735,0.0240527618692
0.186,0.0719,0.0240241881478
0.187,0.0726,0.0260388210566
0.188,0.0737,0.0251321758435
0.189,0.0769,0.0241081318273
0.19,0.073,0.0255643375337
0.191,0.0728,0.0236164640397
0.192,0.0722,0.0256857465486
0.193,0.0763,0.0220950654942
0.194,0.0694,0.0277732521566
0.195,0.072,0.0276339711883
0.196,0.0713,0.0270672563005
0.197,0.076,0.0242462118253
0.198,0.0762,0.0275160192094
0.199,0.075,0.0246797672009
0.2,0.0733,0.0227438525383
0.201,0.0761,0.0284940185111
0.202,0.0762,0.0275527043165
0.203,0.0832,0.0230010979097
0.204,0.0817,0.0244558972252
0.205,0.0787,0.0251321758435
0.206,0.0798,0.0258972327994
0.207,0.0772,0.0252294520853
0.208,0.0807,0.0276432905992
0.209,0.0769,0.0240661965874
0.21,0.0833,0.0267443942961
0.211,0.083,0.0242253727911
0.212,0.0795,0.0298269419258
0.213,0.0794,0.0255374551622
0.214,0.082,0.0259759018082
0.215,0.086,0.0230063671468
0.216,0.0834,0.0285409505551
0.217,0.0807,0.0247514921497
0.218,0.0806,0.0271851117899
0.219,0.0765,0.0243449536388
0.22,0.0829,0.0274982093081
0.221,0.0846,0.0274660488309
0.222,0.0835,0.0257562388245
0.223,0.0813,0.0266535952812
0.224,0.0902,0.0248217890596
0.225,0.0844,0.0238395308746
0.226,0.0856,0.0271665272352
0.227,0.0867,0.0258220405425
0.228,0.087,0.0254057974772
0.229,0.0879,0.031311243019
0.23,0.0888,0.0235393502481
0.231,0.0898,0.0300161572652
0.232,0.0841,0.0260184472242
0.233,0.0886,0.0282492513533
0.234,0.0877,0.0272606202083
0.235,0.0903,0.0305324798081
0.236,0.0918,0.027829930839
0.237,0.0869,0.0246877469301
0.238,0.0916,0.0304086643687
0.239,0.0948,0.0277244741095
0.24,0.0909,0.0279282992499
0.241,0.0929,0.0278631214216
0.242,0.087,0.0254057974772
0.243,0.0933,0.0311741604992
0.244,0.0911,0.0263578711913
0.245,0.0964,0.0276894758113
0.246,0.0956,0.0314729320932
0.247,0.0927,0.0284216093631
0.248,0.0978,0.0260760348972
0.249,0.0958,0.0281116101684
0.25,0.0977,0.0266232601272
0.251,0.0917,0.028676354952
0.252,0.1028,0.028500575929
0.253,0.0986,0.0288507129264
0.254,0.0964,0.0283741239352
0.255,0.0994,0.0281704767013
0.256,0.0963,0.0285563416156
0.257,0.0925,0.0259904799976
0.258,0.1018,0.0282263577659
0.259,0.0982,0.0297932268081
0.26,0.0996,0.0300141380827
0.261,0.0959,0.0268965470353
0.262,0.1025,0.0262995563968
0.263,0.1088,0.0283655787991
0.264,0.1061,0.0326566156461
0.265,0.1034,0.027013651618
0.266,0.1052,0.0301001694683
0.267,0.1061,0.0274467344565
0.268,0.1024,0.0255888233178
0.269,0.1027,0.0288799325666
0.27,0.1028,0.0300531515684
0.271,0.1053,0.0267594975116
0.272,0.1023,0.0298431928858
0.273,0.108,0.0294734943413
0.274,0.1059,0.0325388656498
0.275,0.1056,0.0305610830629
0.276,0.1036,0.0287279120246
0.277,0.1105,0.0312492424151
0.278,0.1128,0.031721006009
0.279,0.1051,0.0293875188239
0.28,0.1168,0.0336914100493
0.281,0.1035,0.0311196777527
0.282,0.1138,0.0272578410552
0.283,0.112,0.0282485362095
0.284,0.1128,0.0318798248478
0.285,0.1117,0.029269041113
0.286,0.1124,0.0278204924108
0.287,0.1108,0.0309995112376
0.288,0.1173,0.0288799325666
0.289,0.1159,0.0327245930441
0.29,0.1112,0.0304935826996
0.291,0.1213,0.0261176437132
0.292,0.115,0.0291460966425
0.293,0.1155,0.0317940023567
0.294,0.1121,0.0304609370648
0.295,0.1184,0.0303421565589
0.296,0.1197,0.0296938928524
0.297,0.1222,0.0335321344445
0.298,0.1184,0.0279147330855
0.299,0.1184,0.0264277173139


==> figures/best_beta/tables/synthe_0.5_100_FNR_avg.csv <==
beta,original_item_vec
0.001,0.6664
0.002,0.4246
0.003,0.3158
0.004,0.251
0.005,0.2147
0.006,0.1259
0.007,0.1009
0.008,0.09
0.009,0.0763
0.01,0.056
0.011,0.0453
0.012,0.0573
0.013,0.0716
0.014,0.0493
0.015,0.0507
0.016,0.0419
0.017,0.0417
0.018,0.0447
0.019,0.036
0.02,0.0385
0.021,0.0425
0.022,0.0412
0.023,0.0401
0.024,0.0348
0.025,0.0373
0.026,0.0365
0.027,0.0324
0.028,0.0343
0.029,0.0395
0.03,0.0372
0.031,0.0403
0.032,0.0411
0.033,0.033
0.034,0.0402
0.035,0.0365
0.036,0.0384
0.037,0.0386
0.038,0.039
0.039,0.0386
0.04,0.0406
0.041,0.0435
0.042,0.0334
0.043,0.0382
0.044,0.0359
0.045,0.0381
0.046,0.0357
0.047,0.0381
0.048,0.0383
0.049,0.0366
0.05,0.038
0.051,0.0416
0.052,0.0432
0.053,0.0398
0.054,0.0403
0.055,0.041
0.056,0.0412
0.057,0.0371
0.058,0.0406
0.059,0.0399
0.06,0.041
0.061,0.0381
0.062,0.0406
0.063,0.0436
0.064,0.0448
0.065,0.0405
0.066,0.0419
0.067,0.0428
0.068,0.0429
0.069,0.0421
0.07,0.0428
0.071,0.044
0.072,0.0406
0.073,0.0392
0.074,0.0403
0.075,0.0425
0.076,0.0415
0.077,0.0445
0.078,0.0449
0.079,0.0411
0.08,0.048
0.081,0.042
0.082,0.0449
0.083,0.046
0.084,0.0456
0.085,0.0436
0.086,0.0457
0.087,0.0446
0.088,0.0451
0.089,0.0466
0.09,0.0472
0.091,0.0439
0.092,0.0449
0.093,0.0475
0.094,0.0489
0.095,0.0469
0.096,0.0452
0.097,0.0454
0.098,0.05
0.099,0.0461
0.1,0.05
0.101,0.0469
0.102,0.052
0.103,0.0483
0.104,0.0481
0.105,0.0493
0.106,0.0492
0.107,0.052
0.108,0.0489
0.109,0.0487
0.11,0.0495
0.111,0.0502
0.112,0.045
0.113,0.0509
0.114,0.0509
0.115,0.0514
0.116,0.0519
0.117,0.0488
0.118,0.0476
0.119,0.0508
0.12,0.053
0.121,0.0555
0.122,0.0531
0.123,0.052
0.124,0.0532
0.125,0.0525
0.126,0.0532
0.127,0.053
0.128,0.0535
0.129,0.0558
0.13,0.0518
0.131,0.06
0.132,0.0572
0.133,0.0553
0.134,0.0564
0.135,0.056
0.136,0.0568
0.137,0.056
0.138,0.0572
0.139,0.0555
0.14,0.0561
0.141,0.0602
0.142,0.0593
0.143,0.0566
0.144,0.0565
0.145,0.0537
0.146,0.0581
0.147,0.0576
0.148,0.0619
0.149,0.0568
0.15,0.0589
0.151,0.0581
0.152,0.0613
0.153,0.0625
0.154,0.0675
0.155,0.0645
0.156,0.0613
0.157,0.063
0.158,0.0645
0.159,0.0632
0.16,0.0636
0.161,0.0651
0.162,0.0651
0.163,0.0631
0.164,0.067
0.165,0.0614
0.166,0.0634
0.167,0.064
0.168,0.0697
0.169,0.067
0.17,0.0718
0.171,0.0621
0.172,0.068
0.173,0.0656
0.174,0.066
0.175,0.0654
0.176,0.0649
0.177,0.0677
0.178,0.068
0.179,0.0703
0.18,0.0699
0.181,0.0749
0.182,0.0662
0.183,0.0704
0.184,0.0691
0.185,0.0735
0.186,0.0719
0.187,0.0726
0.188,0.0737
0.189,0.0769
0.19,0.073
0.191,0.0728
0.192,0.0722
0.193,0.0763
0.194,0.0694
0.195,0.072
0.196,0.0713
0.197,0.076
0.198,0.0762
0.199,0.075
0.2,0.0733
0.201,0.0761
0.202,0.0762
0.203,0.0832
0.204,0.0817
0.205,0.0787
0.206,0.0798
0.207,0.0772
0.208,0.0807
0.209,0.0769
0.21,0.0833
0.211,0.083
0.212,0.0795
0.213,0.0794
0.214,0.082
0.215,0.086
0.216,0.0834
0.217,0.0807
0.218,0.0806
0.219,0.0765
0.22,0.0829
0.221,0.0846
0.222,0.0835
0.223,0.0813
0.224,0.0902
0.225,0.0844
0.226,0.0856
0.227,0.0867
0.228,0.087
0.229,0.0879
0.23,0.0888
0.231,0.0898
0.232,0.0841
0.233,0.0886
0.234,0.0877
0.235,0.0903
0.236,0.0918
0.237,0.0869
0.238,0.0916
0.239,0.0948
0.24,0.0909
0.241,0.0929
0.242,0.087
0.243,0.0933
0.244,0.0911
0.245,0.0964
0.246,0.0956
0.247,0.0927
0.248,0.0978
0.249,0.0958
0.25,0.0977
0.251,0.0917
0.252,0.1028
0.253,0.0986
0.254,0.0964
0.255,0.0994
0.256,0.0963
0.257,0.0925
0.258,0.1018
0.259,0.0982
0.26,0.0996
0.261,0.0959
0.262,0.1025
0.263,0.1088
0.264,0.1061
0.265,0.1034
0.266,0.1052
0.267,0.1061
0.268,0.1024
0.269,0.1027
0.27,0.1028
0.271,0.1053
0.272,0.1023
0.273,0.108
0.274,0.1059
0.275,0.1056
0.276,0.1036
0.277,0.1105
0.278,0.1128
0.279,0.1051
0.28,0.1168
0.281,0.1035
0.282,0.1138
0.283,0.112
0.284,0.1128
0.285,0.1117
0.286,0.1124
0.287,0.1108
0.288,0.1173
0.289,0.1159
0.29,0.1112
0.291,0.1213
0.292,0.115
0.293,0.1155
0.294,0.1121
0.295,0.1184
0.296,0.1197
0.297,0.1222
0.298,0.1184
0.299,0.1184


==> figures/best_beta/tables/synthe_0.5_100_FNR_median.csv <==
beta,original_item_vec
0.001,0.875
0.002,0.285
0.003,0.085
0.004,0.075
0.005,0.05
0.006,0.05
0.007,0.05
0.008,0.04
0.009,0.04
0.01,0.03
0.011,0.03
0.012,0.03
0.013,0.03
0.014,0.03
0.015,0.03
0.016,0.03
0.017,0.02
0.018,0.04
0.019,0.03
0.02,0.03
0.021,0.03
0.022,0.04
0.023,0.03
0.024,0.03
0.025,0.03
0.026,0.03
0.027,0.03
0.028,0.03
0.029,0.03
0.03,0.03
0.031,0.04
0.032,0.04
0.033,0.03
0.034,0.03
0.035,0.03
0.036,0.03
0.037,0.04
0.038,0.04
0.039,0.04
0.04,0.04
0.041,0.04
0.042,0.03
0.043,0.03
0.044,0.035
0.045,0.04
0.046,0.03
0.047,0.03
0.048,0.04
0.049,0.03
0.05,0.03
0.051,0.04
0.052,0.04
0.053,0.04
0.054,0.04
0.055,0.04
0.056,0.04
0.057,0.04
0.058,0.03
0.059,0.04
0.06,0.04
0.061,0.03
0.062,0.04
0.063,0.04
0.064,0.04
0.065,0.04
0.066,0.04
0.067,0.04
0.068,0.04
0.069,0.04
0.07,0.04
0.071,0.04
0.072,0.04
0.073,0.04
0.074,0.04
0.075,0.04
0.076,0.04
0.077,0.04
0.078,0.04
0.079,0.04
0.08,0.05
0.081,0.04
0.082,0.04
0.083,0.045
0.084,0.04
0.085,0.04
0.086,0.04
0.087,0.04
0.088,0.04
0.089,0.04
0.09,0.05
0.091,0.04
0.092,0.04
0.093,0.05
0.094,0.05
0.095,0.05
0.096,0.04
0.097,0.05
0.098,0.05
0.099,0.04
0.1,0.05
0.101,0.04
0.102,0.05
0.103,0.05
0.104,0.05
0.105,0.05
0.106,0.045
0.107,0.05
0.108,0.05
0.109,0.05
0.11,0.05
0.111,0.05
0.112,0.04
0.113,0.05
0.114,0.05
0.115,0.05
0.116,0.05
0.117,0.05
0.118,0.045
0.119,0.05
0.12,0.05
0.121,0.06
0.122,0.05
0.123,0.05
0.124,0.05
0.125,0.05
0.126,0.05
0.127,0.05
0.128,0.05
0.129,0.06
0.13,0.05
0.131,0.06
0.132,0.06
0.133,0.05
0.134,0.05
0.135,0.05
0.136,0.06
0.137,0.055
0.138,0.055
0.139,0.05
0.14,0.05
0.141,0.06
0.142,0.06
0.143,0.06
0.144,0.055
0.145,0.05
0.146,0.06
0.147,0.06
0.148,0.06
0.149,0.06
0.15,0.06
0.151,0.06
0.152,0.06
0.153,0.06
0.154,0.07
0.155,0.06
0.156,0.06
0.157,0.06
0.158,0.06
0.159,0.06
0.16,0.06
0.161,0.07
0.162,0.06
0.163,0.065
0.164,0.07
0.165,0.06
0.166,0.06
0.167,0.06
0.168,0.07
0.169,0.07
0.17,0.07
0.171,0.06
0.172,0.06
0.173,0.07
0.174,0.07
0.175,0.07
0.176,0.06
0.177,0.07
0.178,0.07
0.179,0.07
0.18,0.07
0.181,0.07
0.182,0.07
0.183,0.07
0.184,0.07
0.185,0.07
0.186,0.07
0.187,0.07
0.188,0.07
0.189,0.08
0.19,0.07
0.191,0.07
0.192,0.07
0.193,0.08
0.194,0.06
0.195,0.07
0.196,0.07
0.197,0.075
0.198,0.07
0.199,0.07
0.2,0.07
0.201,0.07
0.202,0.07
0.203,0.08
0.204,0.08
0.205,0.08
0.206,0.08
0.207,0.07
0.208,0.08
0.209,0.08
0.21,0.09
0.211,0.08
0.212,0.08
0.213,0.08
0.214,0.08
0.215,0.085
0.216,0.08
0.217,0.08
0.218,0.08
0.219,0.075
0.22,0.08
0.221,0.08
0.222,0.08
0.223,0.08
0.224,0.09
0.225,0.08
0.226,0.09
0.227,0.085
0.228,0.08
0.229,0.09
0.23,0.09
0.231,0.08
0.232,0.085
0.233,0.09
0.234,0.09
0.235,0.09
0.236,0.09
0.237,0.08
0.238,0.09
0.239,0.09
0.24,0.09
0.241,0.09
0.242,0.09
0.243,0.09
0.244,0.09
0.245,0.09
0.246,0.09
0.247,0.09
0.248,0.1
0.249,0.09
0.25,0.1
0.251,0.09
0.252,0.1
0.253,0.1
0.254,0.09
0.255,0.1
0.256,0.1
0.257,0.09
0.258,0.1
0.259,0.1
0.26,0.1
0.261,0.1
0.262,0.11
0.263,0.11
0.264,0.1
0.265,0.1
0.266,0.1
0.267,0.11
0.268,0.1
0.269,0.1
0.27,0.1
0.271,0.1
0.272,0.1
0.273,0.11
0.274,0.1
0.275,0.1
0.276,0.1
0.277,0.11
0.278,0.11
0.279,0.11
0.28,0.12
0.281,0.1
0.282,0.11
0.283,0.11
0.284,0.11
0.285,0.11
0.286,0.11
0.287,0.11
0.288,0.12
0.289,0.12
0.29,0.11
0.291,0.12
0.292,0.11
0.293,0.12
0.294,0.11
0.295,0.12
0.296,0.115
0.297,0.12
0.298,0.12
0.299,0.12


==> figures/best_beta/tables/synthe_0.5_100_FNR_std.csv <==
beta,original_item_vec
0.001,0.379061893616
0.002,0.392673869358
0.003,0.384306222598
0.004,0.311942431881
0.005,0.309843411087
0.006,0.202888709106
0.007,0.143175353389
0.008,0.1570498216
0.009,0.133398885401
0.01,0.0953462589246
0.011,0.0547806461437
0.012,0.093871338985
0.013,0.119989225105
0.014,0.0510348464831
0.015,0.0763465649509
0.016,0.0308693892379
0.017,0.0462766166927
0.018,0.0375097293776
0.019,0.0258980128718
0.02,0.0320471559116
0.021,0.0364144216075
0.022,0.0294830888011
0.023,0.0342449583401
0.024,0.0245969530839
0.025,0.0319676288287
0.026,0.0307605611329
0.027,0.0186471759716
0.028,0.0254754784057
0.029,0.0257169911997
0.03,0.0210856837832
0.031,0.0276871045358
0.032,0.0256981310487
0.033,0.0239738915228
0.034,0.0311393090106
0.035,0.0234574620378
0.036,0.0260038847137
0.037,0.0214626760831
0.038,0.0212963694919
0.039,0.020351457397
0.04,0.0227334133119
0.041,0.0238418611571
0.042,0.0199098980511
0.043,0.0217599390968
0.044,0.0190212533974
0.045,0.0201857535521
0.046,0.0201135664554
0.047,0.0209228983835
0.048,0.020843573241
0.049,0.0207544567442
0.05,0.0214617347995
0.051,0.0203861707929
0.052,0.0223778389655
0.053,0.021176506899
0.054,0.0229384331891
0.055,0.0201258665664
0.056,0.0176543696482
0.057,0.0166542377899
0.058,0.0218266818459
0.059,0.0195657400018
0.06,0.0214381892798
0.061,0.0187322980411
0.062,0.0204899581219
0.063,0.0207203603572
0.064,0.0290064430321
0.065,0.0197138622202
0.066,0.0201356510807
0.067,0.0197499520521
0.068,0.0177692845874
0.069,0.0195036904045
0.07,0.0196987411791
0.071,0.0261309831967
0.072,0.0217339282313
0.073,0.0186233263095
0.074,0.0192513937578
0.075,0.0217597069945
0.076,0.0209074439404
0.077,0.0235862911733
0.078,0.0178373685607
0.079,0.0168711695989
0.08,0.0190692517849
0.081,0.0191221485628
0.082,0.0207678364377
0.083,0.0222928171609
0.084,0.0202669058997
0.085,0.019823463294
0.086,0.0195016186844
0.087,0.0206177328795
0.088,0.0212486482042
0.089,0.0211879515982
0.09,0.0180392389367
0.091,0.0198425621513
0.092,0.0219960969908
0.093,0.0209074439404
0.094,0.0245729176702
0.095,0.0201857535521
0.096,0.0233324675164
0.097,0.0187713514794
0.098,0.0218812220588
0.099,0.0183619611197
0.1,0.0216957846299
0.101,0.0228607996714
0.102,0.0216024689947
0.103,0.0212277215361
0.104,0.0223694867933
0.105,0.0230614024471
0.106,0.0226381282019
0.107,0.0213200716356
0.108,0.0238638816726
0.109,0.0201336443885
0.11,0.0217597069945
0.111,0.0204485064037
0.112,0.0196175555268
0.113,0.0234884454723
0.114,0.0184825880386
0.115,0.0213683424862
0.116,0.0223694867933
0.117,0.0218479594776
0.118,0.0220247794334
0.119,0.0203345752229
0.12,0.025005049995
0.121,0.0238841902826
0.122,0.0224596158345
0.123,0.020050441442
0.124,0.0236506561295
0.125,0.0216666666667
0.126,0.0207865535402
0.127,0.0228079376578
0.128,0.0216666666667
0.129,0.0216575738496
0.13,0.0240529718444
0.131,0.0244948974278
0.132,0.0212764392859
0.133,0.0214360689145
0.134,0.0232474610322
0.135,0.0267423169369
0.136,0.0231324687639
0.137,0.0232683076612
0.138,0.0232717802838
0.139,0.0239686242721
0.14,0.0220144580591
0.141,0.0224274363
0.142,0.0231488377002
0.143,0.0236651728082
0.144,0.0218523511899
0.145,0.0230789159979
0.146,0.021258153516
0.147,0.0202569354628
0.148,0.0240241881478
0.149,0.0239055380085
0.15,0.0216908955439
0.151,0.0232115871447
0.152,0.0225475927627
0.153,0.0252412601136
0.154,0.0257954267343
0.155,0.0225798247302
0.156,0.0242318348084
0.157,0.0240999601827
0.158,0.0228024010786
0.159,0.0262805377926
0.16,0.0246396248168
0.161,0.0229841842856
0.162,0.0237620782685
0.163,0.0255720412351
0.164,0.0229844040228
0.165,0.0205490298132
0.166,0.023450786638
0.167,0.0241627478536
0.168,0.0253243604524
0.169,0.0239317210565
0.17,0.0239266556059
0.171,0.0251980037689
0.172,0.0248226029288
0.173,0.0255967169612
0.174,0.0261696099483
0.175,0.0228486456067
0.176,0.0256824036762
0.177,0.0241566855041
0.178,0.0229183883651
0.179,0.0238452502523
0.18,0.0245153013443
0.181,0.0264573222188
0.182,0.022952740203
0.183,0.0225146417007
0.184,0.0222971212528
0.185,0.0240527618692
0.186,0.0240241881478
0.187,0.0260388210566
0.188,0.0251321758435
0.189,0.0241081318273
0.19,0.0255643375337
0.191,0.0236164640397
0.192,0.0256857465486
0.193,0.0220950654942
0.194,0.0277732521566
0.195,0.0276339711883
0.196,0.0270672563005
0.197,0.0242462118253
0.198,0.0275160192094
0.199,0.0246797672009
0.2,0.0227438525383
0.201,0.0284940185111
0.202,0.0275527043165
0.203,0.0230010979097
0.204,0.0244558972252
0.205,0.0251321758435
0.206,0.0258972327994
0.207,0.0252294520853
0.208,0.0276432905992
0.209,0.0240661965874
0.21,0.0267443942961
0.211,0.0242253727911
0.212,0.0298269419258
0.213,0.0255374551622
0.214,0.0259759018082
0.215,0.0230063671468
0.216,0.0285409505551
0.217,0.0247514921497
0.218,0.0271851117899
0.219,0.0243449536388
0.22,0.0274982093081
0.221,0.0274660488309
0.222,0.0257562388245
0.223,0.0266535952812
0.224,0.0248217890596
0.225,0.0238395308746
0.226,0.0271665272352
0.227,0.0258220405425
0.228,0.0254057974772
0.229,0.031311243019
0.23,0.0235393502481
0.231,0.0300161572652
0.232,0.0260184472242
0.233,0.0282492513533
0.234,0.0272606202083
0.235,0.0305324798081
0.236,0.027829930839
0.237,0.0246877469301
0.238,0.0304086643687
0.239,0.0277244741095
0.24,0.0279282992499
0.241,0.0278631214216
0.242,0.0254057974772
0.243,0.0311741604992
0.244,0.0263578711913
0.245,0.0276894758113
0.246,0.0314729320932
0.247,0.0284216093631
0.248,0.0260760348972
0.249,0.0281116101684
0.25,0.0266232601272
0.251,0.028676354952
0.252,0.028500575929
0.253,0.0288507129264
0.254,0.0283741239352
0.255,0.0281704767013
0.256,0.0285563416156
0.257,0.0259904799976
0.258,0.0282263577659
0.259,0.0297932268081
0.26,0.0300141380827
0.261,0.0268965470353
0.262,0.0262995563968
0.263,0.0283655787991
0.264,0.0326566156461
0.265,0.027013651618
0.266,0.0301001694683
0.267,0.0274467344565
0.268,0.0255888233178
0.269,0.0288799325666
0.27,0.0300531515684
0.271,0.0267594975116
0.272,0.0298431928858
0.273,0.0294734943413
0.274,0.0325388656498
0.275,0.0305610830629
0.276,0.0287279120246
0.277,0.0312492424151
0.278,0.031721006009
0.279,0.0293875188239
0.28,0.0336914100493
0.281,0.0311196777527
0.282,0.0272578410552
0.283,0.0282485362095
0.284,0.0318798248478
0.285,0.029269041113
0.286,0.0278204924108
0.287,0.0309995112376
0.288,0.0288799325666
0.289,0.0327245930441
0.29,0.0304935826996
0.291,0.0261176437132
0.292,0.0291460966425
0.293,0.0317940023567
0.294,0.0304609370648
0.295,0.0303421565589
0.296,0.0296938928524
0.297,0.0335321344445
0.298,0.0279147330855
0.299,0.0264277173139


==> figures/best_beta/tables/synthe_0.5_100_TOPK_SUM_RATIO_ALL.csv <==
beta,original_item_vec_avg,original_item_vec_std
0.001,0.6664,0.379061893616
0.002,0.4246,0.392673869358
0.003,0.3158,0.384306222598
0.004,0.251,0.311942431881
0.005,0.2147,0.309843411087
0.006,0.1259,0.202888709106
0.007,0.1009,0.143175353389
0.008,0.09,0.1570498216
0.009,0.0763,0.133398885401
0.01,0.056,0.0953462589246
0.011,0.0453,0.0547806461437
0.012,0.0573,0.093871338985
0.013,0.0716,0.119989225105
0.014,0.0493,0.0510348464831
0.015,0.0507,0.0763465649509
0.016,0.0419,0.0308693892379
0.017,0.0417,0.0462766166927
0.018,0.0447,0.0375097293776
0.019,0.036,0.0258980128718
0.02,0.0385,0.0320471559116
0.021,0.0425,0.0364144216075
0.022,0.0412,0.0294830888011
0.023,0.0401,0.0342449583401
0.024,0.0348,0.0245969530839
0.025,0.0373,0.0319676288287
0.026,0.0365,0.0307605611329
0.027,0.0324,0.0186471759716
0.028,0.0343,0.0254754784057
0.029,0.0395,0.0257169911997
0.03,0.0372,0.0210856837832
0.031,0.0403,0.0276871045358
0.032,0.0411,0.0256981310487
0.033,0.033,0.0239738915228
0.034,0.0402,0.0311393090106
0.035,0.0365,0.0234574620378
0.036,0.0384,0.0260038847137
0.037,0.0386,0.0214626760831
0.038,0.039,0.0212963694919
0.039,0.0386,0.020351457397
0.04,0.0406,0.0227334133119
0.041,0.0435,0.0238418611571
0.042,0.0334,0.0199098980511
0.043,0.0382,0.0217599390968
0.044,0.0359,0.0190212533974
0.045,0.0381,0.0201857535521
0.046,0.0357,0.0201135664554
0.047,0.0381,0.0209228983835
0.048,0.0383,0.020843573241
0.049,0.0366,0.0207544567442
0.05,0.038,0.0214617347995
0.051,0.0416,0.0203861707929
0.052,0.0432,0.0223778389655
0.053,0.0398,0.021176506899
0.054,0.0403,0.0229384331891
0.055,0.041,0.0201258665664
0.056,0.0412,0.0176543696482
0.057,0.0371,0.0166542377899
0.058,0.0406,0.0218266818459
0.059,0.0399,0.0195657400018
0.06,0.041,0.0214381892798
0.061,0.0381,0.0187322980411
0.062,0.0406,0.0204899581219
0.063,0.0436,0.0207203603572
0.064,0.0448,0.0290064430321
0.065,0.0405,0.0197138622202
0.066,0.0419,0.0201356510807
0.067,0.0428,0.0197499520521
0.068,0.0429,0.0177692845874
0.069,0.0421,0.0195036904045
0.07,0.0428,0.0196987411791
0.071,0.044,0.0261309831967
0.072,0.0406,0.0217339282313
0.073,0.0392,0.0186233263095
0.074,0.0403,0.0192513937578
0.075,0.0425,0.0217597069945
0.076,0.0415,0.0209074439404
0.077,0.0445,0.0235862911733
0.078,0.0449,0.0178373685607
0.079,0.0411,0.0168711695989
0.08,0.048,0.0190692517849
0.081,0.042,0.0191221485628
0.082,0.0449,0.0207678364377
0.083,0.046,0.0222928171609
0.084,0.0456,0.0202669058997
0.085,0.0436,0.019823463294
0.086,0.0457,0.0195016186844
0.087,0.0446,0.0206177328795
0.088,0.0451,0.0212486482042
0.089,0.0466,0.0211879515982
0.09,0.0472,0.0180392389367
0.091,0.0439,0.0198425621513
0.092,0.0449,0.0219960969908
0.093,0.0475,0.0209074439404
0.094,0.0489,0.0245729176702
0.095,0.0469,0.0201857535521
0.096,0.0452,0.0233324675164
0.097,0.0454,0.0187713514794
0.098,0.05,0.0218812220588
0.099,0.0461,0.0183619611197
0.1,0.05,0.0216957846299
0.101,0.0469,0.0228607996714
0.102,0.052,0.0216024689947
0.103,0.0483,0.0212277215361
0.104,0.0481,0.0223694867933
0.105,0.0493,0.0230614024471
0.106,0.0492,0.0226381282019
0.107,0.052,0.0213200716356
0.108,0.0489,0.0238638816726
0.109,0.0487,0.0201336443885
0.11,0.0495,0.0217597069945
0.111,0.0502,0.0204485064037
0.112,0.045,0.0196175555268
0.113,0.0509,0.0234884454723
0.114,0.0509,0.0184825880386
0.115,0.0514,0.0213683424862
0.116,0.0519,0.0223694867933
0.117,0.0488,0.0218479594776
0.118,0.0476,0.0220247794334
0.119,0.0508,0.0203345752229
0.12,0.053,0.025005049995
0.121,0.0555,0.0238841902826
0.122,0.0531,0.0224596158345
0.123,0.052,0.020050441442
0.124,0.0532,0.0236506561295
0.125,0.0525,0.0216666666667
0.126,0.0532,0.0207865535402
0.127,0.053,0.0228079376578
0.128,0.0535,0.0216666666667
0.129,0.0558,0.0216575738496
0.13,0.0518,0.0240529718444
0.131,0.06,0.0244948974278
0.132,0.0572,0.0212764392859
0.133,0.0553,0.0214360689145
0.134,0.0564,0.0232474610322
0.135,0.056,0.0267423169369
0.136,0.0568,0.0231324687639
0.137,0.056,0.0232683076612
0.138,0.0572,0.0232717802838
0.139,0.0555,0.0239686242721
0.14,0.0561,0.0220144580591
0.141,0.0602,0.0224274363
0.142,0.0593,0.0231488377002
0.143,0.0566,0.0236651728082
0.144,0.0565,0.0218523511899
0.145,0.0537,0.0230789159979
0.146,0.0581,0.021258153516
0.147,0.0576,0.0202569354628
0.148,0.0619,0.0240241881478
0.149,0.0568,0.0239055380085
0.15,0.0589,0.0216908955439
0.151,0.0581,0.0232115871447
0.152,0.0613,0.0225475927627
0.153,0.0625,0.0252412601136
0.154,0.0675,0.0257954267343
0.155,0.0645,0.0225798247302
0.156,0.0613,0.0242318348084
0.157,0.063,0.0240999601827
0.158,0.0645,0.0228024010786
0.159,0.0632,0.0262805377926
0.16,0.0636,0.0246396248168
0.161,0.0651,0.0229841842856
0.162,0.0651,0.0237620782685
0.163,0.0631,0.0255720412351
0.164,0.067,0.0229844040228
0.165,0.0614,0.0205490298132
0.166,0.0634,0.023450786638
0.167,0.064,0.0241627478536
0.168,0.0697,0.0253243604524
0.169,0.067,0.0239317210565
0.17,0.0718,0.0239266556059
0.171,0.0621,0.0251980037689
0.172,0.068,0.0248226029288
0.173,0.0656,0.0255967169612
0.174,0.066,0.0261696099483
0.175,0.0654,0.0228486456067
0.176,0.0649,0.0256824036762
0.177,0.0677,0.0241566855041
0.178,0.068,0.0229183883651
0.179,0.0703,0.0238452502523
0.18,0.0699,0.0245153013443
0.181,0.0749,0.0264573222188
0.182,0.0662,0.022952740203
0.183,0.0704,0.0225146417007
0.184,0.0691,0.0222971212528
0.185,0.0735,0.0240527618692
0.186,0.0719,0.0240241881478
0.187,0.0726,0.0260388210566
0.188,0.0737,0.0251321758435
0.189,0.0769,0.0241081318273
0.19,0.073,0.0255643375337
0.191,0.0728,0.0236164640397
0.192,0.0722,0.0256857465486
0.193,0.0763,0.0220950654942
0.194,0.0694,0.0277732521566
0.195,0.072,0.0276339711883
0.196,0.0713,0.0270672563005
0.197,0.076,0.0242462118253
0.198,0.0762,0.0275160192094
0.199,0.075,0.0246797672009
0.2,0.0733,0.0227438525383
0.201,0.0761,0.0284940185111
0.202,0.0762,0.0275527043165
0.203,0.0832,0.0230010979097
0.204,0.0817,0.0244558972252
0.205,0.0787,0.0251321758435
0.206,0.0798,0.0258972327994
0.207,0.0772,0.0252294520853
0.208,0.0807,0.0276432905992
0.209,0.0769,0.0240661965874
0.21,0.0833,0.0267443942961
0.211,0.083,0.0242253727911
0.212,0.0795,0.0298269419258
0.213,0.0794,0.0255374551622
0.214,0.082,0.0259759018082
0.215,0.086,0.0230063671468
0.216,0.0834,0.0285409505551
0.217,0.0807,0.0247514921497
0.218,0.0806,0.0271851117899
0.219,0.0765,0.0243449536388
0.22,0.0829,0.0274982093081
0.221,0.0846,0.0274660488309
0.222,0.0835,0.0257562388245
0.223,0.0813,0.0266535952812
0.224,0.0902,0.0248217890596
0.225,0.0844,0.0238395308746
0.226,0.0856,0.0271665272352
0.227,0.0867,0.0258220405425
0.228,0.087,0.0254057974772
0.229,0.0879,0.031311243019
0.23,0.0888,0.0235393502481
0.231,0.0898,0.0300161572652
0.232,0.0841,0.0260184472242
0.233,0.0886,0.0282492513533
0.234,0.0877,0.0272606202083
0.235,0.0903,0.0305324798081
0.236,0.0918,0.027829930839
0.237,0.0869,0.0246877469301
0.238,0.0916,0.0304086643687
0.239,0.0948,0.0277244741095
0.24,0.0909,0.0279282992499
0.241,0.0929,0.0278631214216
0.242,0.087,0.0254057974772
0.243,0.0933,0.0311741604992
0.244,0.0911,0.0263578711913
0.245,0.0964,0.0276894758113
0.246,0.0956,0.0314729320932
0.247,0.0927,0.0284216093631
0.248,0.0978,0.0260760348972
0.249,0.0958,0.0281116101684
0.25,0.0977,0.0266232601272
0.251,0.0917,0.028676354952
0.252,0.1028,0.028500575929
0.253,0.0986,0.0288507129264
0.254,0.0964,0.0283741239352
0.255,0.0994,0.0281704767013
0.256,0.0963,0.0285563416156
0.257,0.0925,0.0259904799976
0.258,0.1018,0.0282263577659
0.259,0.0982,0.0297932268081
0.26,0.0996,0.0300141380827
0.261,0.0959,0.0268965470353
0.262,0.1025,0.0262995563968
0.263,0.1088,0.0283655787991
0.264,0.1061,0.0326566156461
0.265,0.1034,0.027013651618
0.266,0.1052,0.0301001694683
0.267,0.1061,0.0274467344565
0.268,0.1024,0.0255888233178
0.269,0.1027,0.0288799325666
0.27,0.1028,0.0300531515684
0.271,0.1053,0.0267594975116
0.272,0.1023,0.0298431928858
0.273,0.108,0.0294734943413
0.274,0.1059,0.0325388656498
0.275,0.1056,0.0305610830629
0.276,0.1036,0.0287279120246
0.277,0.1105,0.0312492424151
0.278,0.1128,0.031721006009
0.279,0.1051,0.0293875188239
0.28,0.1168,0.0336914100493
0.281,0.1035,0.0311196777527
0.282,0.1138,0.0272578410552
0.283,0.112,0.0282485362095
0.284,0.1128,0.0318798248478
0.285,0.1117,0.029269041113
0.286,0.1124,0.0278204924108
0.287,0.1108,0.0309995112376
0.288,0.1173,0.0288799325666
0.289,0.1159,0.0327245930441
0.29,0.1112,0.0304935826996
0.291,0.1213,0.0261176437132
0.292,0.115,0.0291460966425
0.293,0.1155,0.0317940023567
0.294,0.1121,0.0304609370648
0.295,0.1184,0.0303421565589
0.296,0.1197,0.0296938928524
0.297,0.1222,0.0335321344445
0.298,0.1184,0.0279147330855
0.299,0.1184,0.0264277173139


==> figures/best_beta/tables/synthe_0.5_100_TOPK_SUM_RATIO_avg.csv <==
beta,original_item_vec
0.001,0.6664
0.002,0.4246
0.003,0.3158
0.004,0.251
0.005,0.2147
0.006,0.1259
0.007,0.1009
0.008,0.09
0.009,0.0763
0.01,0.056
0.011,0.0453
0.012,0.0573
0.013,0.0716
0.014,0.0493
0.015,0.0507
0.016,0.0419
0.017,0.0417
0.018,0.0447
0.019,0.036
0.02,0.0385
0.021,0.0425
0.022,0.0412
0.023,0.0401
0.024,0.0348
0.025,0.0373
0.026,0.0365
0.027,0.0324
0.028,0.0343
0.029,0.0395
0.03,0.0372
0.031,0.0403
0.032,0.0411
0.033,0.033
0.034,0.0402
0.035,0.0365
0.036,0.0384
0.037,0.0386
0.038,0.039
0.039,0.0386
0.04,0.0406
0.041,0.0435
0.042,0.0334
0.043,0.0382
0.044,0.0359
0.045,0.0381
0.046,0.0357
0.047,0.0381
0.048,0.0383
0.049,0.0366
0.05,0.038
0.051,0.0416
0.052,0.0432
0.053,0.0398
0.054,0.0403
0.055,0.041
0.056,0.0412
0.057,0.0371
0.058,0.0406
0.059,0.0399
0.06,0.041
0.061,0.0381
0.062,0.0406
0.063,0.0436
0.064,0.0448
0.065,0.0405
0.066,0.0419
0.067,0.0428
0.068,0.0429
0.069,0.0421
0.07,0.0428
0.071,0.044
0.072,0.0406
0.073,0.0392
0.074,0.0403
0.075,0.0425
0.076,0.0415
0.077,0.0445
0.078,0.0449
0.079,0.0411
0.08,0.048
0.081,0.042
0.082,0.0449
0.083,0.046
0.084,0.0456
0.085,0.0436
0.086,0.0457
0.087,0.0446
0.088,0.0451
0.089,0.0466
0.09,0.0472
0.091,0.0439
0.092,0.0449
0.093,0.0475
0.094,0.0489
0.095,0.0469
0.096,0.0452
0.097,0.0454
0.098,0.05
0.099,0.0461
0.1,0.05
0.101,0.0469
0.102,0.052
0.103,0.0483
0.104,0.0481
0.105,0.0493
0.106,0.0492
0.107,0.052
0.108,0.0489
0.109,0.0487
0.11,0.0495
0.111,0.0502
0.112,0.045
0.113,0.0509
0.114,0.0509
0.115,0.0514
0.116,0.0519
0.117,0.0488
0.118,0.0476
0.119,0.0508
0.12,0.053
0.121,0.0555
0.122,0.0531
0.123,0.052
0.124,0.0532
0.125,0.0525
0.126,0.0532
0.127,0.053
0.128,0.0535
0.129,0.0558
0.13,0.0518
0.131,0.06
0.132,0.0572
0.133,0.0553
0.134,0.0564
0.135,0.056
0.136,0.0568
0.137,0.056
0.138,0.0572
0.139,0.0555
0.14,0.0561
0.141,0.0602
0.142,0.0593
0.143,0.0566
0.144,0.0565
0.145,0.0537
0.146,0.0581
0.147,0.0576
0.148,0.0619
0.149,0.0568
0.15,0.0589
0.151,0.0581
0.152,0.0613
0.153,0.0625
0.154,0.0675
0.155,0.0645
0.156,0.0613
0.157,0.063
0.158,0.0645
0.159,0.0632
0.16,0.0636
0.161,0.0651
0.162,0.0651
0.163,0.0631
0.164,0.067
0.165,0.0614
0.166,0.0634
0.167,0.064
0.168,0.0697
0.169,0.067
0.17,0.0718
0.171,0.0621
0.172,0.068
0.173,0.0656
0.174,0.066
0.175,0.0654
0.176,0.0649
0.177,0.0677
0.178,0.068
0.179,0.0703
0.18,0.0699
0.181,0.0749
0.182,0.0662
0.183,0.0704
0.184,0.0691
0.185,0.0735
0.186,0.0719
0.187,0.0726
0.188,0.0737
0.189,0.0769
0.19,0.073
0.191,0.0728
0.192,0.0722
0.193,0.0763
0.194,0.0694
0.195,0.072
0.196,0.0713
0.197,0.076
0.198,0.0762
0.199,0.075
0.2,0.0733
0.201,0.0761
0.202,0.0762
0.203,0.0832
0.204,0.0817
0.205,0.0787
0.206,0.0798
0.207,0.0772
0.208,0.0807
0.209,0.0769
0.21,0.0833
0.211,0.083
0.212,0.0795
0.213,0.0794
0.214,0.082
0.215,0.086
0.216,0.0834
0.217,0.0807
0.218,0.0806
0.219,0.0765
0.22,0.0829
0.221,0.0846
0.222,0.0835
0.223,0.0813
0.224,0.0902
0.225,0.0844
0.226,0.0856
0.227,0.0867
0.228,0.087
0.229,0.0879
0.23,0.0888
0.231,0.0898
0.232,0.0841
0.233,0.0886
0.234,0.0877
0.235,0.0903
0.236,0.0918
0.237,0.0869
0.238,0.0916
0.239,0.0948
0.24,0.0909
0.241,0.0929
0.242,0.087
0.243,0.0933
0.244,0.0911
0.245,0.0964
0.246,0.0956
0.247,0.0927
0.248,0.0978
0.249,0.0958
0.25,0.0977
0.251,0.0917
0.252,0.1028
0.253,0.0986
0.254,0.0964
0.255,0.0994
0.256,0.0963
0.257,0.0925
0.258,0.1018
0.259,0.0982
0.26,0.0996
0.261,0.0959
0.262,0.1025
0.263,0.1088
0.264,0.1061
0.265,0.1034
0.266,0.1052
0.267,0.1061
0.268,0.1024
0.269,0.1027
0.27,0.1028
0.271,0.1053
0.272,0.1023
0.273,0.108
0.274,0.1059
0.275,0.1056
0.276,0.1036
0.277,0.1105
0.278,0.1128
0.279,0.1051
0.28,0.1168
0.281,0.1035
0.282,0.1138
0.283,0.112
0.284,0.1128
0.285,0.1117
0.286,0.1124
0.287,0.1108
0.288,0.1173
0.289,0.1159
0.29,0.1112
0.291,0.1213
0.292,0.115
0.293,0.1155
0.294,0.1121
0.295,0.1184
0.296,0.1197
0.297,0.1222
0.298,0.1184
0.299,0.1184


==> figures/best_beta/tables/synthe_0.5_100_TOPK_SUM_RATIO_median.csv <==
beta,original_item_vec
0.001,0.875
0.002,0.285
0.003,0.085
0.004,0.075
0.005,0.05
0.006,0.05
0.007,0.05
0.008,0.04
0.009,0.04
0.01,0.03
0.011,0.03
0.012,0.03
0.013,0.03
0.014,0.03
0.015,0.03
0.016,0.03
0.017,0.02
0.018,0.04
0.019,0.03
0.02,0.03
0.021,0.03
0.022,0.04
0.023,0.03
0.024,0.03
0.025,0.03
0.026,0.03
0.027,0.03
0.028,0.03
0.029,0.03
0.03,0.03
0.031,0.04
0.032,0.04
0.033,0.03
0.034,0.03
0.035,0.03
0.036,0.03
0.037,0.04
0.038,0.04
0.039,0.04
0.04,0.04
0.041,0.04
0.042,0.03
0.043,0.03
0.044,0.035
0.045,0.04
0.046,0.03
0.047,0.03
0.048,0.04
0.049,0.03
0.05,0.03
0.051,0.04
0.052,0.04
0.053,0.04
0.054,0.04
0.055,0.04
0.056,0.04
0.057,0.04
0.058,0.03
0.059,0.04
0.06,0.04
0.061,0.03
0.062,0.04
0.063,0.04
0.064,0.04
0.065,0.04
0.066,0.04
0.067,0.04
0.068,0.04
0.069,0.04
0.07,0.04
0.071,0.04
0.072,0.04
0.073,0.04
0.074,0.04
0.075,0.04
0.076,0.04
0.077,0.04
0.078,0.04
0.079,0.04
0.08,0.05
0.081,0.04
0.082,0.04
0.083,0.045
0.084,0.04
0.085,0.04
0.086,0.04
0.087,0.04
0.088,0.04
0.089,0.04
0.09,0.05
0.091,0.04
0.092,0.04
0.093,0.05
0.094,0.05
0.095,0.05
0.096,0.04
0.097,0.05
0.098,0.05
0.099,0.04
0.1,0.05
0.101,0.04
0.102,0.05
0.103,0.05
0.104,0.05
0.105,0.05
0.106,0.045
0.107,0.05
0.108,0.05
0.109,0.05
0.11,0.05
0.111,0.05
0.112,0.04
0.113,0.05
0.114,0.05
0.115,0.05
0.116,0.05
0.117,0.05
0.118,0.045
0.119,0.05
0.12,0.05
0.121,0.06
0.122,0.05
0.123,0.05
0.124,0.05
0.125,0.05
0.126,0.05
0.127,0.05
0.128,0.05
0.129,0.06
0.13,0.05
0.131,0.06
0.132,0.06
0.133,0.05
0.134,0.05
0.135,0.05
0.136,0.06
0.137,0.055
0.138,0.055
0.139,0.05
0.14,0.05
0.141,0.06
0.142,0.06
0.143,0.06
0.144,0.055
0.145,0.05
0.146,0.06
0.147,0.06
0.148,0.06
0.149,0.06
0.15,0.06
0.151,0.06
0.152,0.06
0.153,0.06
0.154,0.07
0.155,0.06
0.156,0.06
0.157,0.06
0.158,0.06
0.159,0.06
0.16,0.06
0.161,0.07
0.162,0.06
0.163,0.065
0.164,0.07
0.165,0.06
0.166,0.06
0.167,0.06
0.168,0.07
0.169,0.07
0.17,0.07
0.171,0.06
0.172,0.06
0.173,0.07
0.174,0.07
0.175,0.07
0.176,0.06
0.177,0.07
0.178,0.07
0.179,0.07
0.18,0.07
0.181,0.07
0.182,0.07
0.183,0.07
0.184,0.07
0.185,0.07
0.186,0.07
0.187,0.07
0.188,0.07
0.189,0.08
0.19,0.07
0.191,0.07
0.192,0.07
0.193,0.08
0.194,0.06
0.195,0.07
0.196,0.07
0.197,0.075
0.198,0.07
0.199,0.07
0.2,0.07
0.201,0.07
0.202,0.07
0.203,0.08
0.204,0.08
0.205,0.08
0.206,0.08
0.207,0.07
0.208,0.08
0.209,0.08
0.21,0.09
0.211,0.08
0.212,0.08
0.213,0.08
0.214,0.08
0.215,0.085
0.216,0.08
0.217,0.08
0.218,0.08
0.219,0.075
0.22,0.08
0.221,0.08
0.222,0.08
0.223,0.08
0.224,0.09
0.225,0.08
0.226,0.09
0.227,0.085
0.228,0.08
0.229,0.09
0.23,0.09
0.231,0.08
0.232,0.085
0.233,0.09
0.234,0.09
0.235,0.09
0.236,0.09
0.237,0.08
0.238,0.09
0.239,0.09
0.24,0.09
0.241,0.09
0.242,0.09
0.243,0.09
0.244,0.09
0.245,0.09
0.246,0.09
0.247,0.09
0.248,0.1
0.249,0.09
0.25,0.1
0.251,0.09
0.252,0.1
0.253,0.1
0.254,0.09
0.255,0.1
0.256,0.1
0.257,0.09
0.258,0.1
0.259,0.1
0.26,0.1
0.261,0.1
0.262,0.11
0.263,0.11
0.264,0.1
0.265,0.1
0.266,0.1
0.267,0.11
0.268,0.1
0.269,0.1
0.27,0.1
0.271,0.1
0.272,0.1
0.273,0.11
0.274,0.1
0.275,0.1
0.276,0.1
0.277,0.11
0.278,0.11
0.279,0.11
0.28,0.12
0.281,0.1
0.282,0.11
0.283,0.11
0.284,0.11
0.285,0.11
0.286,0.11
0.287,0.11
0.288,0.12
0.289,0.12
0.29,0.11
0.291,0.12
0.292,0.11
0.293,0.12
0.294,0.11
0.295,0.12
0.296,0.115
0.297,0.12
0.298,0.12
0.299,0.12


==> figures/best_beta/tables/synthe_0.5_100_TOPK_SUM_RATIO_std.csv <==
beta,original_item_vec
0.001,0.379061893616
0.002,0.392673869358
0.003,0.384306222598
0.004,0.311942431881
0.005,0.309843411087
0.006,0.202888709106
0.007,0.143175353389
0.008,0.1570498216
0.009,0.133398885401
0.01,0.0953462589246
0.011,0.0547806461437
0.012,0.093871338985
0.013,0.119989225105
0.014,0.0510348464831
0.015,0.0763465649509
0.016,0.0308693892379
0.017,0.0462766166927
0.018,0.0375097293776
0.019,0.0258980128718
0.02,0.0320471559116
0.021,0.0364144216075
0.022,0.0294830888011
0.023,0.0342449583401
0.024,0.0245969530839
0.025,0.0319676288287
0.026,0.0307605611329
0.027,0.0186471759716
0.028,0.0254754784057
0.029,0.0257169911997
0.03,0.0210856837832
0.031,0.0276871045358
0.032,0.0256981310487
0.033,0.0239738915228
0.034,0.0311393090106
0.035,0.0234574620378
0.036,0.0260038847137
0.037,0.0214626760831
0.038,0.0212963694919
0.039,0.020351457397
0.04,0.0227334133119
0.041,0.0238418611571
0.042,0.0199098980511
0.043,0.0217599390968
0.044,0.0190212533974
0.045,0.0201857535521
0.046,0.0201135664554
0.047,0.0209228983835
0.048,0.020843573241
0.049,0.0207544567442
0.05,0.0214617347995
0.051,0.0203861707929
0.052,0.0223778389655
0.053,0.021176506899
0.054,0.0229384331891
0.055,0.0201258665664
0.056,0.0176543696482
0.057,0.0166542377899
0.058,0.0218266818459
0.059,0.0195657400018
0.06,0.0214381892798
0.061,0.0187322980411
0.062,0.0204899581219
0.063,0.0207203603572
0.064,0.0290064430321
0.065,0.0197138622202
0.066,0.0201356510807
0.067,0.0197499520521
0.068,0.0177692845874
0.069,0.0195036904045
0.07,0.0196987411791
0.071,0.0261309831967
0.072,0.0217339282313
0.073,0.0186233263095
0.074,0.0192513937578
0.075,0.0217597069945
0.076,0.0209074439404
0.077,0.0235862911733
0.078,0.0178373685607
0.079,0.0168711695989
0.08,0.0190692517849
0.081,0.0191221485628
0.082,0.0207678364377
0.083,0.0222928171609
0.084,0.0202669058997
0.085,0.019823463294
0.086,0.0195016186844
0.087,0.0206177328795
0.088,0.0212486482042
0.089,0.0211879515982
0.09,0.0180392389367
0.091,0.0198425621513
0.092,0.0219960969908
0.093,0.0209074439404
0.094,0.0245729176702
0.095,0.0201857535521
0.096,0.0233324675164
0.097,0.0187713514794
0.098,0.0218812220588
0.099,0.0183619611197
0.1,0.0216957846299
0.101,0.0228607996714
0.102,0.0216024689947
0.103,0.0212277215361
0.104,0.0223694867933
0.105,0.0230614024471
0.106,0.0226381282019
0.107,0.0213200716356
0.108,0.0238638816726
0.109,0.0201336443885
0.11,0.0217597069945
0.111,0.0204485064037
0.112,0.0196175555268
0.113,0.0234884454723
0.114,0.0184825880386
0.115,0.0213683424862
0.116,0.0223694867933
0.117,0.0218479594776
0.118,0.0220247794334
0.119,0.0203345752229
0.12,0.025005049995
0.121,0.0238841902826
0.122,0.0224596158345
0.123,0.020050441442
0.124,0.0236506561295
0.125,0.0216666666667
0.126,0.0207865535402
0.127,0.0228079376578
0.128,0.0216666666667
0.129,0.0216575738496
0.13,0.0240529718444
0.131,0.0244948974278
0.132,0.0212764392859
0.133,0.0214360689145
0.134,0.0232474610322
0.135,0.0267423169369
0.136,0.0231324687639
0.137,0.0232683076612
0.138,0.0232717802838
0.139,0.0239686242721
0.14,0.0220144580591
0.141,0.0224274363
0.142,0.0231488377002
0.143,0.0236651728082
0.144,0.0218523511899
0.145,0.0230789159979
0.146,0.021258153516
0.147,0.0202569354628
0.148,0.0240241881478
0.149,0.0239055380085
0.15,0.0216908955439
0.151,0.0232115871447
0.152,0.0225475927627
0.153,0.0252412601136
0.154,0.0257954267343
0.155,0.0225798247302
0.156,0.0242318348084
0.157,0.0240999601827
0.158,0.0228024010786
0.159,0.0262805377926
0.16,0.0246396248168
0.161,0.0229841842856
0.162,0.0237620782685
0.163,0.0255720412351
0.164,0.0229844040228
0.165,0.0205490298132
0.166,0.023450786638
0.167,0.0241627478536
0.168,0.0253243604524
0.169,0.0239317210565
0.17,0.0239266556059
0.171,0.0251980037689
0.172,0.0248226029288
0.173,0.0255967169612
0.174,0.0261696099483
0.175,0.0228486456067
0.176,0.0256824036762
0.177,0.0241566855041
0.178,0.0229183883651
0.179,0.0238452502523
0.18,0.0245153013443
0.181,0.0264573222188
0.182,0.022952740203
0.183,0.0225146417007
0.184,0.0222971212528
0.185,0.0240527618692
0.186,0.0240241881478
0.187,0.0260388210566
0.188,0.0251321758435
0.189,0.0241081318273
0.19,0.0255643375337
0.191,0.0236164640397
0.192,0.0256857465486
0.193,0.0220950654942
0.194,0.0277732521566
0.195,0.0276339711883
0.196,0.0270672563005
0.197,0.0242462118253
0.198,0.0275160192094
0.199,0.0246797672009
0.2,0.0227438525383
0.201,0.0284940185111
0.202,0.0275527043165
0.203,0.0230010979097
0.204,0.0244558972252
0.205,0.0251321758435
0.206,0.0258972327994
0.207,0.0252294520853
0.208,0.0276432905992
0.209,0.0240661965874
0.21,0.0267443942961
0.211,0.0242253727911
0.212,0.0298269419258
0.213,0.0255374551622
0.214,0.0259759018082
0.215,0.0230063671468
0.216,0.0285409505551
0.217,0.0247514921497
0.218,0.0271851117899
0.219,0.0243449536388
0.22,0.0274982093081
0.221,0.0274660488309
0.222,0.0257562388245
0.223,0.0266535952812
0.224,0.0248217890596
0.225,0.0238395308746
0.226,0.0271665272352
0.227,0.0258220405425
0.228,0.0254057974772
0.229,0.031311243019
0.23,0.0235393502481
0.231,0.0300161572652
0.232,0.0260184472242
0.233,0.0282492513533
0.234,0.0272606202083
0.235,0.0305324798081
0.236,0.027829930839
0.237,0.0246877469301
0.238,0.0304086643687
0.239,0.0277244741095
0.24,0.0279282992499
0.241,0.0278631214216
0.242,0.0254057974772
0.243,0.0311741604992
0.244,0.0263578711913
0.245,0.0276894758113
0.246,0.0314729320932
0.247,0.0284216093631
0.248,0.0260760348972
0.249,0.0281116101684
0.25,0.0266232601272
0.251,0.028676354952
0.252,0.028500575929
0.253,0.0288507129264
0.254,0.0283741239352
0.255,0.0281704767013
0.256,0.0285563416156
0.257,0.0259904799976
0.258,0.0282263577659
0.259,0.0297932268081
0.26,0.0300141380827
0.261,0.0268965470353
0.262,0.0262995563968
0.263,0.0283655787991
0.264,0.0326566156461
0.265,0.027013651618
0.266,0.0301001694683
0.267,0.0274467344565
0.268,0.0255888233178
0.269,0.0288799325666
0.27,0.0300531515684
0.271,0.0267594975116
0.272,0.0298431928858
0.273,0.0294734943413
0.274,0.0325388656498
0.275,0.0305610830629
0.276,0.0287279120246
0.277,0.0312492424151
0.278,0.031721006009
0.279,0.0293875188239
0.28,0.0336914100493
0.281,0.0311196777527
0.282,0.0272578410552
0.283,0.0282485362095
0.284,0.0318798248478
0.285,0.029269041113
0.286,0.0278204924108
0.287,0.0309995112376
0.288,0.0288799325666
0.289,0.0327245930441
0.29,0.0304935826996
0.291,0.0261176437132
0.292,0.0291460966425
0.293,0.0317940023567
0.294,0.0304609370648
0.295,0.0303421565589
0.296,0.0296938928524
0.297,0.0335321344445
0.298,0.0279147330855
0.299,0.0264277173139


==> figures/best_beta/tables/synthe_0.5_200_FNR_ALL.csv <==
beta,original_item_vec_avg,original_item_vec_std
0.001,0.7031,0.300506962221
0.002,0.5546,0.293690106725
0.003,0.4532,0.261453319703
0.004,0.4165,0.216964247858
0.005,0.38405,0.214704042248
0.006,0.3639,0.196196896566
0.007,0.3122,0.17973791245
0.008,0.3211,0.152203644815
0.009,0.29315,0.126934833754
0.01,0.32815,0.143177602151
0.011,0.3388,0.161104332842
0.012,0.3081,0.122060963407
0.013,0.29705,0.115389316856
0.014,0.28885,0.0835810107233
0.015,0.29735,0.0972408625709
0.016,0.2808,0.0738983741159
0.017,0.2965,0.084155039701
0.018,0.2771,0.0655943302551
0.019,0.2932,0.0714620758363
0.02,0.29145,0.0680400023456
0.021,0.2891,0.0692542526864
0.022,0.28895,0.0705544241538
0.023,0.28975,0.061114956261
0.024,0.28945,0.0582874061627
0.025,0.2915,0.0502192164113
0.026,0.2883,0.0550400221694
0.027,0.30675,0.0558016644696
0.028,0.30375,0.0592988280668
0.029,0.30095,0.048412656956
0.03,0.29435,0.0497146148461
0.031,0.29915,0.0484353938121
0.032,0.29335,0.0501616326881
0.033,0.3059,0.0523120976023
0.034,0.2939,0.0493522690932
0.035,0.2981,0.0502658588473
0.036,0.2987,0.04489392661
0.037,0.29265,0.0417269563818
0.038,0.29685,0.0390134333249
0.039,0.2944,0.0482013872972
0.04,0.30535,0.045827162119
0.041,0.29735,0.0427079286751
0.042,0.3008,0.0452195541863
0.043,0.3062,0.0371600415348
0.044,0.30715,0.0380871873257
0.045,0.30495,0.0404550817125
0.046,0.30415,0.0385930267946
0.047,0.307,0.0425215334634
0.048,0.2989,0.0394634468384
0.049,0.3045,0.0435397183122
0.05,0.307,0.0443300294964
0.051,0.3017,0.0352496149417
0.052,0.3057,0.0369412583118
0.053,0.3034,0.0354543382537
0.054,0.3142,0.0343902147229
0.055,0.31405,0.0379572792822
0.056,0.3103,0.0389821248857
0.057,0.31025,0.0416416591622
0.058,0.31005,0.0359116128765
0.059,0.3085,0.0376352778841
0.06,0.30905,0.0387929950461
0.061,0.3072,0.0371749888767
0.062,0.31195,0.0383161687526
0.063,0.3073,0.0342039338514
0.064,0.31705,0.0355412337002
0.065,0.3157,0.0319249435427
0.066,0.3105,0.0352301237035
0.067,0.31175,0.03807472053
0.068,0.31835,0.029958346504
0.069,0.3135,0.0328564370336
0.07,0.31325,0.0310618070721
0.071,0.31675,0.0378151738557
0.072,0.31345,0.036512727821
0.073,0.31445,0.0385199344955
0.074,0.3202,0.0352403006213
0.075,0.3185,0.0389411625586
0.076,0.321,0.0334165627596
0.077,0.31735,0.0318095262397
0.078,0.324,0.0325669473639
0.079,0.31775,0.0314736943231
0.08,0.3123,0.0353940301991
0.081,0.3249,0.0324347051938
0.082,0.3238,0.0326066238545
0.083,0.3214,0.0386062746771
0.084,0.32175,0.0310374081887
0.085,0.3222,0.0323437971197
0.086,0.32405,0.0347043428715
0.087,0.32185,0.0308765462951
0.088,0.3261,0.031071601897
0.089,0.32375,0.0305287991208
0.09,0.3251,0.0334617224405
0.091,0.33065,0.0295902574057
0.092,0.3271,0.0313515420979
0.093,0.3348,0.0319320617195
0.094,0.33285,0.0314165159549
0.095,0.33245,0.0360309561069
0.096,0.32955,0.0340980093616
0.097,0.3291,0.0295622951228
0.098,0.3312,0.0292768050363
0.099,0.33285,0.0322259619913
0.1,0.3324,0.0319285819202
0.101,0.33805,0.0310985319086
0.102,0.33525,0.0290886402209
0.103,0.3346,0.0337150866929
0.104,0.3402,0.0345966659222
0.105,0.3335,0.0313138237134
0.106,0.3393,0.028391384381
0.107,0.3415,0.0330097934657
0.108,0.335,0.0293619006899
0.109,0.34045,0.0289556871475
0.11,0.3362,0.0386522961802
0.111,0.3416,0.0307800932652
0.112,0.34145,0.0335168810174
0.113,0.3452,0.0327827251873
0.114,0.3374,0.0277841608828
0.115,0.3388,0.0297474215842
0.116,0.34875,0.0342404967277
0.117,0.34535,0.033327688916
0.118,0.34465,0.0324757485275
0.119,0.34665,0.0297298866734
0.12,0.3418,0.0323687715821
0.121,0.3453,0.03259655432
0.122,0.34815,0.0273183162739
0.123,0.34635,0.0276783016791
0.124,0.3474,0.0308423819646
0.125,0.3486,0.0324510509394
0.126,0.34065,0.028873242655
0.127,0.34645,0.0318717046227
0.128,0.35265,0.0314422269625
0.129,0.3484,0.0264181602675
0.13,0.3518,0.0323843708407
0.131,0.3567,0.0341211448409
0.132,0.351,0.0290332446159
0.133,0.3511,0.0313305930459
0.134,0.3517,0.0356556199262
0.135,0.3544,0.028375903848
0.136,0.3566,0.0326047650976
0.137,0.35185,0.0323932200788
0.138,0.35235,0.0304963567952
0.139,0.35535,0.0300610069927
0.14,0.36105,0.0297828419861
0.141,0.3544,0.0282152620066
0.142,0.3579,0.0300519751784
0.143,0.35765,0.0296992925808
0.144,0.3593,0.0314387331073
0.145,0.3625,0.0340342964278
0.146,0.3612,0.0312623309005
0.147,0.36285,0.0330995971778
0.148,0.3593,0.0336501609704
0.149,0.36185,0.0305724425328
0.15,0.3662,0.0322013865063
0.151,0.3586,0.0321068292556
0.152,0.36265,0.0278202654861
0.153,0.36365,0.0294207976325
0.154,0.3695,0.0332080980753
0.155,0.36655,0.0296502763712
0.156,0.36985,0.0301800572992
0.157,0.3684,0.0310089592788
0.158,0.3688,0.0310434690345
0.159,0.3725,0.0321886798597
0.16,0.36675,0.0299019863534
0.161,0.3674,0.0303055150496
0.162,0.37355,0.031061156684
0.163,0.3656,0.0302871776716
0.164,0.3695,0.0331700546465
0.165,0.3751,0.0334315220513
0.166,0.3759,0.0337128396246
0.167,0.37815,0.0311452689469
0.168,0.37345,0.0296161896075
0.169,0.37245,0.0318415823042
0.17,0.3743,0.0286393456841
0.171,0.37375,0.0278013788627
0.172,0.3746,0.0281022663452
0.173,0.3693,0.0259955318616
0.174,0.3786,0.031933327007
0.175,0.38215,0.0289832327006
0.176,0.38,0.0287096225026
0.177,0.3811,0.0308186287623
0.178,0.38005,0.0304386699161
0.179,0.38345,0.0316283260718
0.18,0.38065,0.0349288960286
0.181,0.3827,0.0279738333722
0.182,0.38715,0.033711903302
0.183,0.3834,0.0354329641647
0.184,0.3822,0.0317687350276
0.185,0.3919,0.0269565681357
0.186,0.38605,0.02797270495
0.187,0.3892,0.0285306852354
0.188,0.382,0.0314867296081
0.189,0.3914,0.0284984493642
0.19,0.3866,0.0303255068158
0.191,0.38345,0.0281472947549
0.192,0.3931,0.032401988965
0.193,0.39345,0.0317478624111
0.194,0.3852,0.0332644743311
0.195,0.3958,0.0319857923005
0.196,0.39145,0.0314730524465
0.197,0.39765,0.0297417758771
0.198,0.3963,0.0290820851516
0.199,0.39695,0.0294297228301
0.2,0.39465,0.0292434487181
0.201,0.3995,0.0311440121845
0.202,0.3916,0.0312926880155
0.203,0.3925,0.0285375881846
0.204,0.3949,0.0283732339369
0.205,0.40065,0.0341169631081
0.206,0.3989,0.0278214000911
0.207,0.3979,0.0293978285462
0.208,0.4041,0.0302796728162
0.209,0.40255,0.0332460599929
0.21,0.40275,0.0338324376654
0.211,0.39845,0.0320408120428
0.212,0.3989,0.027363804154
0.213,0.4048,0.0282924839218
0.214,0.40015,0.0302218647855
0.215,0.4074,0.0304302481094
0.216,0.41275,0.0301542750374
0.217,0.4024,0.0313539583956
0.218,0.4057,0.0312938177649
0.219,0.40975,0.0296219871246
0.22,0.4058,0.0287774462755
0.221,0.4106,0.0310529037013
0.222,0.4079,0.0285966375081
0.223,0.41225,0.0298174157637
0.224,0.41025,0.0306196526975
0.225,0.4128,0.0264319213196
0.226,0.414,0.0317661912903
0.227,0.4144,0.032607862967
0.228,0.4174,0.0281543365517
0.229,0.4154,0.0310480240592
0.23,0.41265,0.0295885505429
0.231,0.41595,0.0294280066562
0.232,0.4205,0.0278931945648
0.233,0.41585,0.0308879941372
0.234,0.4177,0.0303050150865
0.235,0.42055,0.028514527575
0.236,0.41395,0.0305281373771
0.237,0.415,0.0278886675511
0.238,0.418,0.0329830075627
0.239,0.4177,0.0263371688806
0.24,0.4264,0.0301266686113
0.241,0.41735,0.0274547837638
0.242,0.4174,0.0266143426055
0.243,0.4227,0.0345930161691
0.244,0.42675,0.0301626483177
0.245,0.42635,0.0306812794565
0.246,0.42105,0.0309063018647
0.247,0.43145,0.0280448324342
0.248,0.42855,0.0300781389791
0.249,0.42915,0.0315512650021
0.25,0.42675,0.0303629143143
0.251,0.4259,0.0310862274223
0.252,0.4281,0.0273933192475
0.253,0.4355,0.0290027863517
0.254,0.4292,0.0259245213665
0.255,0.4331,0.0306147452425
0.256,0.4369,0.0282823069938
0.257,0.4329,0.0279806931994
0.258,0.43555,0.0321132387188
0.259,0.4311,0.028933745284
0.26,0.4302,0.0299656368853
0.261,0.43455,0.0295513164348
0.262,0.43685,0.0344044203761
0.263,0.43845,0.0302405757922
0.264,0.4392,0.0290395063542
0.265,0.4382,0.0313703842836
0.266,0.4389,0.0311365516473
0.267,0.4379,0.0294235870476
0.268,0.43975,0.0285187781483
0.269,0.4427,0.0314580047143
0.27,0.439,0.0306907020434
0.271,0.4348,0.0270233718522
0.272,0.43715,0.0271662948478
0.273,0.44015,0.0335331510929
0.274,0.4423,0.0308828022489
0.275,0.4405,0.0285817982625
0.276,0.44715,0.0311825433552
0.277,0.44755,0.029063627517
0.278,0.44685,0.0302068207563
0.279,0.4503,0.0315173513218
0.28,0.447,0.0337773458239
0.281,0.45235,0.0300878763463
0.282,0.44515,0.028001217506
0.283,0.44485,0.0274639800834
0.284,0.4509,0.0296390746731
0.285,0.44785,0.0297994559641
0.286,0.44705,0.0296621974843
0.287,0.44745,0.0319603210436
0.288,0.45355,0.0276731920016
0.289,0.45525,0.0301375214976
0.29,0.4579,0.0326148320972
0.291,0.45375,0.0317771199692
0.292,0.45615,0.0330354492794
0.293,0.4579,0.0282948044629
0.294,0.45825,0.0307266787642
0.295,0.4602,0.0305498433595
0.296,0.45715,0.0312876439935
0.297,0.4574,0.0321492730489
0.298,0.4593,0.0318695256737
0.299,0.4617,0.027827208544


==> figures/best_beta/tables/synthe_0.5_200_FNR_avg.csv <==
beta,original_item_vec
0.001,0.7031
0.002,0.5546
0.003,0.4532
0.004,0.4165
0.005,0.38405
0.006,0.3639
0.007,0.3122
0.008,0.3211
0.009,0.29315
0.01,0.32815
0.011,0.3388
0.012,0.3081
0.013,0.29705
0.014,0.28885
0.015,0.29735
0.016,0.2808
0.017,0.2965
0.018,0.2771
0.019,0.2932
0.02,0.29145
0.021,0.2891
0.022,0.28895
0.023,0.28975
0.024,0.28945
0.025,0.2915
0.026,0.2883
0.027,0.30675
0.028,0.30375
0.029,0.30095
0.03,0.29435
0.031,0.29915
0.032,0.29335
0.033,0.3059
0.034,0.2939
0.035,0.2981
0.036,0.2987
0.037,0.29265
0.038,0.29685
0.039,0.2944
0.04,0.30535
0.041,0.29735
0.042,0.3008
0.043,0.3062
0.044,0.30715
0.045,0.30495
0.046,0.30415
0.047,0.307
0.048,0.2989
0.049,0.3045
0.05,0.307
0.051,0.3017
0.052,0.3057
0.053,0.3034
0.054,0.3142
0.055,0.31405
0.056,0.3103
0.057,0.31025
0.058,0.31005
0.059,0.3085
0.06,0.30905
0.061,0.3072
0.062,0.31195
0.063,0.3073
0.064,0.31705
0.065,0.3157
0.066,0.3105
0.067,0.31175
0.068,0.31835
0.069,0.3135
0.07,0.31325
0.071,0.31675
0.072,0.31345
0.073,0.31445
0.074,0.3202
0.075,0.3185
0.076,0.321
0.077,0.31735
0.078,0.324
0.079,0.31775
0.08,0.3123
0.081,0.3249
0.082,0.3238
0.083,0.3214
0.084,0.32175
0.085,0.3222
0.086,0.32405
0.087,0.32185
0.088,0.3261
0.089,0.32375
0.09,0.3251
0.091,0.33065
0.092,0.3271
0.093,0.3348
0.094,0.33285
0.095,0.33245
0.096,0.32955
0.097,0.3291
0.098,0.3312
0.099,0.33285
0.1,0.3324
0.101,0.33805
0.102,0.33525
0.103,0.3346
0.104,0.3402
0.105,0.3335
0.106,0.3393
0.107,0.3415
0.108,0.335
0.109,0.34045
0.11,0.3362
0.111,0.3416
0.112,0.34145
0.113,0.3452
0.114,0.3374
0.115,0.3388
0.116,0.34875
0.117,0.34535
0.118,0.34465
0.119,0.34665
0.12,0.3418
0.121,0.3453
0.122,0.34815
0.123,0.34635
0.124,0.3474
0.125,0.3486
0.126,0.34065
0.127,0.34645
0.128,0.35265
0.129,0.3484
0.13,0.3518
0.131,0.3567
0.132,0.351
0.133,0.3511
0.134,0.3517
0.135,0.3544
0.136,0.3566
0.137,0.35185
0.138,0.35235
0.139,0.35535
0.14,0.36105
0.141,0.3544
0.142,0.3579
0.143,0.35765
0.144,0.3593
0.145,0.3625
0.146,0.3612
0.147,0.36285
0.148,0.3593
0.149,0.36185
0.15,0.3662
0.151,0.3586
0.152,0.36265
0.153,0.36365
0.154,0.3695
0.155,0.36655
0.156,0.36985
0.157,0.3684
0.158,0.3688
0.159,0.3725
0.16,0.36675
0.161,0.3674
0.162,0.37355
0.163,0.3656
0.164,0.3695
0.165,0.3751
0.166,0.3759
0.167,0.37815
0.168,0.37345
0.169,0.37245
0.17,0.3743
0.171,0.37375
0.172,0.3746
0.173,0.3693
0.174,0.3786
0.175,0.38215
0.176,0.38
0.177,0.3811
0.178,0.38005
0.179,0.38345
0.18,0.38065
0.181,0.3827
0.182,0.38715
0.183,0.3834
0.184,0.3822
0.185,0.3919
0.186,0.38605
0.187,0.3892
0.188,0.382
0.189,0.3914
0.19,0.3866
0.191,0.38345
0.192,0.3931
0.193,0.39345
0.194,0.3852
0.195,0.3958
0.196,0.39145
0.197,0.39765
0.198,0.3963
0.199,0.39695
0.2,0.39465
0.201,0.3995
0.202,0.3916
0.203,0.3925
0.204,0.3949
0.205,0.40065
0.206,0.3989
0.207,0.3979
0.208,0.4041
0.209,0.40255
0.21,0.40275
0.211,0.39845
0.212,0.3989
0.213,0.4048
0.214,0.40015
0.215,0.4074
0.216,0.41275
0.217,0.4024
0.218,0.4057
0.219,0.40975
0.22,0.4058
0.221,0.4106
0.222,0.4079
0.223,0.41225
0.224,0.41025
0.225,0.4128
0.226,0.414
0.227,0.4144
0.228,0.4174
0.229,0.4154
0.23,0.41265
0.231,0.41595
0.232,0.4205
0.233,0.41585
0.234,0.4177
0.235,0.42055
0.236,0.41395
0.237,0.415
0.238,0.418
0.239,0.4177
0.24,0.4264
0.241,0.41735
0.242,0.4174
0.243,0.4227
0.244,0.42675
0.245,0.42635
0.246,0.42105
0.247,0.43145
0.248,0.42855
0.249,0.42915
0.25,0.42675
0.251,0.4259
0.252,0.4281
0.253,0.4355
0.254,0.4292
0.255,0.4331
0.256,0.4369
0.257,0.4329
0.258,0.43555
0.259,0.4311
0.26,0.4302
0.261,0.43455
0.262,0.43685
0.263,0.43845
0.264,0.4392
0.265,0.4382
0.266,0.4389
0.267,0.4379
0.268,0.43975
0.269,0.4427
0.27,0.439
0.271,0.4348
0.272,0.43715
0.273,0.44015
0.274,0.4423
0.275,0.4405
0.276,0.44715
0.277,0.44755
0.278,0.44685
0.279,0.4503
0.28,0.447
0.281,0.45235
0.282,0.44515
0.283,0.44485
0.284,0.4509
0.285,0.44785
0.286,0.44705
0.287,0.44745
0.288,0.45355
0.289,0.45525
0.29,0.4579
0.291,0.45375
0.292,0.45615
0.293,0.4579
0.294,0.45825
0.295,0.4602
0.296,0.45715
0.297,0.4574
0.298,0.4593
0.299,0.4617


==> figures/best_beta/tables/synthe_0.5_200_FNR_median.csv <==
beta,original_item_vec
0.001,0.8825
0.002,0.5825
0.003,0.4175
0.004,0.3475
0.005,0.325
0.006,0.3025
0.007,0.265
0.008,0.3
0.009,0.2675
0.01,0.31
0.011,0.29
0.012,0.295
0.013,0.27
0.014,0.275
0.015,0.2825
0.016,0.275
0.017,0.2925
0.018,0.275
0.019,0.285
0.02,0.28
0.021,0.28
0.022,0.28
0.023,0.2825
0.024,0.2975
0.025,0.295
0.026,0.2875
0.027,0.3025
0.028,0.3
0.029,0.295
0.03,0.295
0.031,0.2975
0.032,0.29
0.033,0.3
0.034,0.295
0.035,0.295
0.036,0.2975
0.037,0.2975
0.038,0.2925
0.039,0.29
0.04,0.3075
0.041,0.3
0.042,0.305
0.043,0.3075
0.044,0.305
0.045,0.305
0.046,0.305
0.047,0.305
0.048,0.3
0.049,0.305
0.05,0.31
0.051,0.305
0.052,0.305
0.053,0.305
0.054,0.32
0.055,0.315
0.056,0.31
0.057,0.305
0.058,0.31
0.059,0.3075
0.06,0.31
0.061,0.305
0.062,0.3075
0.063,0.31
0.064,0.315
0.065,0.32
0.066,0.315
0.067,0.31
0.068,0.3175
0.069,0.3125
0.07,0.31
0.071,0.315
0.072,0.31
0.073,0.3175
0.074,0.32
0.075,0.315
0.076,0.3225
0.077,0.315
0.078,0.3225
0.079,0.315
0.08,0.315
0.081,0.315
0.082,0.3225
0.083,0.32
0.084,0.325
0.085,0.32
0.086,0.32
0.087,0.32
0.088,0.325
0.089,0.325
0.09,0.33
0.091,0.3325
0.092,0.325
0.093,0.33
0.094,0.33
0.095,0.33
0.096,0.3275
0.097,0.33
0.098,0.33
0.099,0.33
0.1,0.33
0.101,0.335
0.102,0.335
0.103,0.335
0.104,0.34
0.105,0.335
0.106,0.335
0.107,0.34
0.108,0.34
0.109,0.34
0.11,0.335
0.111,0.3375
0.112,0.3425
0.113,0.345
0.114,0.335
0.115,0.34
0.116,0.345
0.117,0.3475
0.118,0.345
0.119,0.345
0.12,0.34
0.121,0.345
0.122,0.35
0.123,0.35
0.124,0.345
0.125,0.35
0.126,0.34
0.127,0.35
0.128,0.355
0.129,0.345
0.13,0.35
0.131,0.36
0.132,0.355
0.133,0.35
0.134,0.35
0.135,0.355
0.136,0.355
0.137,0.345
0.138,0.3525
0.139,0.35
0.14,0.36
0.141,0.355
0.142,0.355
0.143,0.355
0.144,0.36
0.145,0.365
0.146,0.36
0.147,0.36
0.148,0.355
0.149,0.365
0.15,0.3625
0.151,0.355
0.152,0.36
0.153,0.365
0.154,0.365
0.155,0.365
0.156,0.37
0.157,0.3675
0.158,0.37
0.159,0.3725
0.16,0.365
0.161,0.365
0.162,0.375
0.163,0.365
0.164,0.365
0.165,0.375
0.166,0.375
0.167,0.38
0.168,0.375
0.169,0.37
0.17,0.375
0.171,0.375
0.172,0.37
0.173,0.365
0.174,0.385
0.175,0.38
0.176,0.38
0.177,0.38
0.178,0.375
0.179,0.3825
0.18,0.38
0.181,0.3825
0.182,0.39
0.183,0.38
0.184,0.38
0.185,0.3925
0.186,0.385
0.187,0.39
0.188,0.3875
0.189,0.395
0.19,0.3825
0.191,0.385
0.192,0.39
0.193,0.395
0.194,0.385
0.195,0.395
0.196,0.39
0.197,0.395
0.198,0.4
0.199,0.395
0.2,0.39
0.201,0.3975
0.202,0.39
0.203,0.395
0.204,0.395
0.205,0.405
0.206,0.395
0.207,0.395
0.208,0.4
0.209,0.4025
0.21,0.4
0.211,0.4
0.212,0.405
0.213,0.405
0.214,0.4
0.215,0.4075
0.216,0.4125
0.217,0.405
0.218,0.405
0.219,0.4125
0.22,0.4075
0.221,0.41
0.222,0.405
0.223,0.41
0.224,0.41
0.225,0.415
0.226,0.415
0.227,0.415
0.228,0.42
0.229,0.415
0.23,0.415
0.231,0.42
0.232,0.4225
0.233,0.415
0.234,0.415
0.235,0.425
0.236,0.4125
0.237,0.41
0.238,0.415
0.239,0.4175
0.24,0.425
0.241,0.42
0.242,0.42
0.243,0.42
0.244,0.425
0.245,0.435
0.246,0.42
0.247,0.43
0.248,0.43
0.249,0.43
0.25,0.43
0.251,0.43
0.252,0.425
0.253,0.435
0.254,0.43
0.255,0.43
0.256,0.435
0.257,0.435
0.258,0.435
0.259,0.43
0.26,0.4275
0.261,0.44
0.262,0.435
0.263,0.445
0.264,0.44
0.265,0.4375
0.266,0.435
0.267,0.44
0.268,0.44
0.269,0.44
0.27,0.4375
0.271,0.435
0.272,0.44
0.273,0.44
0.274,0.44
0.275,0.4425
0.276,0.445
0.277,0.45
0.278,0.45
0.279,0.445
0.28,0.445
0.281,0.45
0.282,0.445
0.283,0.4475
0.284,0.45
0.285,0.4475
0.286,0.445
0.287,0.445
0.288,0.455
0.289,0.455
0.29,0.45
0.291,0.45
0.292,0.455
0.293,0.455
0.294,0.4575
0.295,0.46
0.296,0.46
0.297,0.46
0.298,0.46
0.299,0.465


==> figures/best_beta/tables/synthe_0.5_200_FNR_std.csv <==
beta,original_item_vec
0.001,0.300506962221
0.002,0.293690106725
0.003,0.261453319703
0.004,0.216964247858
0.005,0.214704042248
0.006,0.196196896566
0.007,0.17973791245
0.008,0.152203644815
0.009,0.126934833754
0.01,0.143177602151
0.011,0.161104332842
0.012,0.122060963407
0.013,0.115389316856
0.014,0.0835810107233
0.015,0.0972408625709
0.016,0.0738983741159
0.017,0.084155039701
0.018,0.0655943302551
0.019,0.0714620758363
0.02,0.0680400023456
0.021,0.0692542526864
0.022,0.0705544241538
0.023,0.061114956261
0.024,0.0582874061627
0.025,0.0502192164113
0.026,0.0550400221694
0.027,0.0558016644696
0.028,0.0592988280668
0.029,0.048412656956
0.03,0.0497146148461
0.031,0.0484353938121
0.032,0.0501616326881
0.033,0.0523120976023
0.034,0.0493522690932
0.035,0.0502658588473
0.036,0.04489392661
0.037,0.0417269563818
0.038,0.0390134333249
0.039,0.0482013872972
0.04,0.045827162119
0.041,0.0427079286751
0.042,0.0452195541863
0.043,0.0371600415348
0.044,0.0380871873257
0.045,0.0404550817125
0.046,0.0385930267946
0.047,0.0425215334634
0.048,0.0394634468384
0.049,0.0435397183122
0.05,0.0443300294964
0.051,0.0352496149417
0.052,0.0369412583118
0.053,0.0354543382537
0.054,0.0343902147229
0.055,0.0379572792822
0.056,0.0389821248857
0.057,0.0416416591622
0.058,0.0359116128765
0.059,0.0376352778841
0.06,0.0387929950461
0.061,0.0371749888767
0.062,0.0383161687526
0.063,0.0342039338514
0.064,0.0355412337002
0.065,0.0319249435427
0.066,0.0352301237035
0.067,0.03807472053
0.068,0.029958346504
0.069,0.0328564370336
0.07,0.0310618070721
0.071,0.0378151738557
0.072,0.036512727821
0.073,0.0385199344955
0.074,0.0352403006213
0.075,0.0389411625586
0.076,0.0334165627596
0.077,0.0318095262397
0.078,0.0325669473639
0.079,0.0314736943231
0.08,0.0353940301991
0.081,0.0324347051938
0.082,0.0326066238545
0.083,0.0386062746771
0.084,0.0310374081887
0.085,0.0323437971197
0.086,0.0347043428715
0.087,0.0308765462951
0.088,0.031071601897
0.089,0.0305287991208
0.09,0.0334617224405
0.091,0.0295902574057
0.092,0.0313515420979
0.093,0.0319320617195
0.094,0.0314165159549
0.095,0.0360309561069
0.096,0.0340980093616
0.097,0.0295622951228
0.098,0.0292768050363
0.099,0.0322259619913
0.1,0.0319285819202
0.101,0.0310985319086
0.102,0.0290886402209
0.103,0.0337150866929
0.104,0.0345966659222
0.105,0.0313138237134
0.106,0.028391384381
0.107,0.0330097934657
0.108,0.0293619006899
0.109,0.0289556871475
0.11,0.0386522961802
0.111,0.0307800932652
0.112,0.0335168810174
0.113,0.0327827251873
0.114,0.0277841608828
0.115,0.0297474215842
0.116,0.0342404967277
0.117,0.033327688916
0.118,0.0324757485275
0.119,0.0297298866734
0.12,0.0323687715821
0.121,0.03259655432
0.122,0.0273183162739
0.123,0.0276783016791
0.124,0.0308423819646
0.125,0.0324510509394
0.126,0.028873242655
0.127,0.0318717046227
0.128,0.0314422269625
0.129,0.0264181602675
0.13,0.0323843708407
0.131,0.0341211448409
0.132,0.0290332446159
0.133,0.0313305930459
0.134,0.0356556199262
0.135,0.028375903848
0.136,0.0326047650976
0.137,0.0323932200788
0.138,0.0304963567952
0.139,0.0300610069927
0.14,0.0297828419861
0.141,0.0282152620066
0.142,0.0300519751784
0.143,0.0296992925808
0.144,0.0314387331073
0.145,0.0340342964278
0.146,0.0312623309005
0.147,0.0330995971778
0.148,0.0336501609704
0.149,0.0305724425328
0.15,0.0322013865063
0.151,0.0321068292556
0.152,0.0278202654861
0.153,0.0294207976325
0.154,0.0332080980753
0.155,0.0296502763712
0.156,0.0301800572992
0.157,0.0310089592788
0.158,0.0310434690345
0.159,0.0321886798597
0.16,0.0299019863534
0.161,0.0303055150496
0.162,0.031061156684
0.163,0.0302871776716
0.164,0.0331700546465
0.165,0.0334315220513
0.166,0.0337128396246
0.167,0.0311452689469
0.168,0.0296161896075
0.169,0.0318415823042
0.17,0.0286393456841
0.171,0.0278013788627
0.172,0.0281022663452
0.173,0.0259955318616
0.174,0.031933327007
0.175,0.0289832327006
0.176,0.0287096225026
0.177,0.0308186287623
0.178,0.0304386699161
0.179,0.0316283260718
0.18,0.0349288960286
0.181,0.0279738333722
0.182,0.033711903302
0.183,0.0354329641647
0.184,0.0317687350276
0.185,0.0269565681357
0.186,0.02797270495
0.187,0.0285306852354
0.188,0.0314867296081
0.189,0.0284984493642
0.19,0.0303255068158
0.191,0.0281472947549
0.192,0.032401988965
0.193,0.0317478624111
0.194,0.0332644743311
0.195,0.0319857923005
0.196,0.0314730524465
0.197,0.0297417758771
0.198,0.0290820851516
0.199,0.0294297228301
0.2,0.0292434487181
0.201,0.0311440121845
0.202,0.0312926880155
0.203,0.0285375881846
0.204,0.0283732339369
0.205,0.0341169631081
0.206,0.0278214000911
0.207,0.0293978285462
0.208,0.0302796728162
0.209,0.0332460599929
0.21,0.0338324376654
0.211,0.0320408120428
0.212,0.027363804154
0.213,0.0282924839218
0.214,0.0302218647855
0.215,0.0304302481094
0.216,0.0301542750374
0.217,0.0313539583956
0.218,0.0312938177649
0.219,0.0296219871246
0.22,0.0287774462755
0.221,0.0310529037013
0.222,0.0285966375081
0.223,0.0298174157637
0.224,0.0306196526975
0.225,0.0264319213196
0.226,0.0317661912903
0.227,0.032607862967
0.228,0.0281543365517
0.229,0.0310480240592
0.23,0.0295885505429
0.231,0.0294280066562
0.232,0.0278931945648
0.233,0.0308879941372
0.234,0.0303050150865
0.235,0.028514527575
0.236,0.0305281373771
0.237,0.0278886675511
0.238,0.0329830075627
0.239,0.0263371688806
0.24,0.0301266686113
0.241,0.0274547837638
0.242,0.0266143426055
0.243,0.0345930161691
0.244,0.0301626483177
0.245,0.0306812794565
0.246,0.0309063018647
0.247,0.0280448324342
0.248,0.0300781389791
0.249,0.0315512650021
0.25,0.0303629143143
0.251,0.0310862274223
0.252,0.0273933192475
0.253,0.0290027863517
0.254,0.0259245213665
0.255,0.0306147452425
0.256,0.0282823069938
0.257,0.0279806931994
0.258,0.0321132387188
0.259,0.028933745284
0.26,0.0299656368853
0.261,0.0295513164348
0.262,0.0344044203761
0.263,0.0302405757922
0.264,0.0290395063542
0.265,0.0313703842836
0.266,0.0311365516473
0.267,0.0294235870476
0.268,0.0285187781483
0.269,0.0314580047143
0.27,0.0306907020434
0.271,0.0270233718522
0.272,0.0271662948478
0.273,0.0335331510929
0.274,0.0308828022489
0.275,0.0285817982625
0.276,0.0311825433552
0.277,0.029063627517
0.278,0.0302068207563
0.279,0.0315173513218
0.28,0.0337773458239
0.281,0.0300878763463
0.282,0.028001217506
0.283,0.0274639800834
0.284,0.0296390746731
0.285,0.0297994559641
0.286,0.0296621974843
0.287,0.0319603210436
0.288,0.0276731920016
0.289,0.0301375214976
0.29,0.0326148320972
0.291,0.0317771199692
0.292,0.0330354492794
0.293,0.0282948044629
0.294,0.0307266787642
0.295,0.0305498433595
0.296,0.0312876439935
0.297,0.0321492730489
0.298,0.0318695256737
0.299,0.027827208544


==> figures/best_beta/tables/synthe_0.5_200_TOPK_SUM_RATIO_ALL.csv <==
beta,original_item_vec_avg,original_item_vec_std
0.001,0.7031,0.300506962221
0.002,0.5546,0.293690106725
0.003,0.4532,0.261453319703
0.004,0.4165,0.216964247858
0.005,0.38405,0.214704042248
0.006,0.3639,0.196196896566
0.007,0.3122,0.17973791245
0.008,0.3211,0.152203644815
0.009,0.29315,0.126934833754
0.01,0.32815,0.143177602151
0.011,0.3388,0.161104332842
0.012,0.3081,0.122060963407
0.013,0.29705,0.115389316856
0.014,0.28885,0.0835810107233
0.015,0.29735,0.0972408625709
0.016,0.2808,0.0738983741159
0.017,0.2965,0.084155039701
0.018,0.2771,0.0655943302551
0.019,0.2932,0.0714620758363
0.02,0.29145,0.0680400023456
0.021,0.2891,0.0692542526864
0.022,0.28895,0.0705544241538
0.023,0.28975,0.061114956261
0.024,0.28945,0.0582874061627
0.025,0.2915,0.0502192164113
0.026,0.2883,0.0550400221694
0.027,0.30675,0.0558016644696
0.028,0.30375,0.0592988280668
0.029,0.30095,0.048412656956
0.03,0.29435,0.0497146148461
0.031,0.29915,0.0484353938121
0.032,0.29335,0.0501616326881
0.033,0.3059,0.0523120976023
0.034,0.2939,0.0493522690932
0.035,0.2981,0.0502658588473
0.036,0.2987,0.04489392661
0.037,0.29265,0.0417269563818
0.038,0.29685,0.0390134333249
0.039,0.2944,0.0482013872972
0.04,0.30535,0.045827162119
0.041,0.29735,0.0427079286751
0.042,0.3008,0.0452195541863
0.043,0.3062,0.0371600415348
0.044,0.30715,0.0380871873257
0.045,0.30495,0.0404550817125
0.046,0.30415,0.0385930267946
0.047,0.307,0.0425215334634
0.048,0.2989,0.0394634468384
0.049,0.3045,0.0435397183122
0.05,0.307,0.0443300294964
0.051,0.3017,0.0352496149417
0.052,0.3057,0.0369412583118
0.053,0.3034,0.0354543382537
0.054,0.3142,0.0343902147229
0.055,0.31405,0.0379572792822
0.056,0.3103,0.0389821248857
0.057,0.31025,0.0416416591622
0.058,0.31005,0.0359116128765
0.059,0.3085,0.0376352778841
0.06,0.30905,0.0387929950461
0.061,0.3072,0.0371749888767
0.062,0.31195,0.0383161687526
0.063,0.3073,0.0342039338514
0.064,0.31705,0.0355412337002
0.065,0.3157,0.0319249435427
0.066,0.3105,0.0352301237035
0.067,0.31175,0.03807472053
0.068,0.31835,0.029958346504
0.069,0.3135,0.0328564370336
0.07,0.31325,0.0310618070721
0.071,0.31675,0.0378151738557
0.072,0.31345,0.036512727821
0.073,0.31445,0.0385199344955
0.074,0.3202,0.0352403006213
0.075,0.3185,0.0389411625586
0.076,0.321,0.0334165627596
0.077,0.31735,0.0318095262397
0.078,0.324,0.0325669473639
0.079,0.31775,0.0314736943231
0.08,0.3123,0.0353940301991
0.081,0.3249,0.0324347051938
0.082,0.3238,0.0326066238545
0.083,0.3214,0.0386062746771
0.084,0.32175,0.0310374081887
0.085,0.3222,0.0323437971197
0.086,0.32405,0.0347043428715
0.087,0.32185,0.0308765462951
0.088,0.3261,0.031071601897
0.089,0.32375,0.0305287991208
0.09,0.3251,0.0334617224405
0.091,0.33065,0.0295902574057
0.092,0.3271,0.0313515420979
0.093,0.3348,0.0319320617195
0.094,0.33285,0.0314165159549
0.095,0.33245,0.0360309561069
0.096,0.32955,0.0340980093616
0.097,0.3291,0.0295622951228
0.098,0.3312,0.0292768050363
0.099,0.33285,0.0322259619913
0.1,0.3324,0.0319285819202
0.101,0.33805,0.0310985319086
0.102,0.33525,0.0290886402209
0.103,0.3346,0.0337150866929
0.104,0.3402,0.0345966659222
0.105,0.3335,0.0313138237134
0.106,0.3393,0.028391384381
0.107,0.3415,0.0330097934657
0.108,0.335,0.0293619006899
0.109,0.34045,0.0289556871475
0.11,0.3362,0.0386522961802
0.111,0.3416,0.0307800932652
0.112,0.34145,0.0335168810174
0.113,0.3452,0.0327827251873
0.114,0.3374,0.0277841608828
0.115,0.3388,0.0297474215842
0.116,0.34875,0.0342404967277
0.117,0.34535,0.033327688916
0.118,0.34465,0.0324757485275
0.119,0.34665,0.0297298866734
0.12,0.3418,0.0323687715821
0.121,0.3453,0.03259655432
0.122,0.34815,0.0273183162739
0.123,0.34635,0.0276783016791
0.124,0.3474,0.0308423819646
0.125,0.3486,0.0324510509394
0.126,0.34065,0.028873242655
0.127,0.34645,0.0318717046227
0.128,0.35265,0.0314422269625
0.129,0.3484,0.0264181602675
0.13,0.3518,0.0323843708407
0.131,0.3567,0.0341211448409
0.132,0.351,0.0290332446159
0.133,0.3511,0.0313305930459
0.134,0.3517,0.0356556199262
0.135,0.3544,0.028375903848
0.136,0.3566,0.0326047650976
0.137,0.35185,0.0323932200788
0.138,0.35235,0.0304963567952
0.139,0.35535,0.0300610069927
0.14,0.36105,0.0297828419861
0.141,0.3544,0.0282152620066
0.142,0.3579,0.0300519751784
0.143,0.35765,0.0296992925808
0.144,0.3593,0.0314387331073
0.145,0.3625,0.0340342964278
0.146,0.3612,0.0312623309005
0.147,0.36285,0.0330995971778
0.148,0.3593,0.0336501609704
0.149,0.36185,0.0305724425328
0.15,0.3662,0.0322013865063
0.151,0.3586,0.0321068292556
0.152,0.36265,0.0278202654861
0.153,0.36365,0.0294207976325
0.154,0.3695,0.0332080980753
0.155,0.36655,0.0296502763712
0.156,0.36985,0.0301800572992
0.157,0.3684,0.0310089592788
0.158,0.3688,0.0310434690345
0.159,0.3725,0.0321886798597
0.16,0.36675,0.0299019863534
0.161,0.3674,0.0303055150496
0.162,0.37355,0.031061156684
0.163,0.3656,0.0302871776716
0.164,0.3695,0.0331700546465
0.165,0.3751,0.0334315220513
0.166,0.3759,0.0337128396246
0.167,0.37815,0.0311452689469
0.168,0.37345,0.0296161896075
0.169,0.37245,0.0318415823042
0.17,0.3743,0.0286393456841
0.171,0.37375,0.0278013788627
0.172,0.3746,0.0281022663452
0.173,0.3693,0.0259955318616
0.174,0.3786,0.031933327007
0.175,0.38215,0.0289832327006
0.176,0.38,0.0287096225026
0.177,0.3811,0.0308186287623
0.178,0.38005,0.0304386699161
0.179,0.38345,0.0316283260718
0.18,0.38065,0.0349288960286
0.181,0.3827,0.0279738333722
0.182,0.38715,0.033711903302
0.183,0.3834,0.0354329641647
0.184,0.3822,0.0317687350276
0.185,0.3919,0.0269565681357
0.186,0.38605,0.02797270495
0.187,0.3892,0.0285306852354
0.188,0.382,0.0314867296081
0.189,0.3914,0.0284984493642
0.19,0.3866,0.0303255068158
0.191,0.38345,0.0281472947549
0.192,0.3931,0.032401988965
0.193,0.39345,0.0317478624111
0.194,0.3852,0.0332644743311
0.195,0.3958,0.0319857923005
0.196,0.39145,0.0314730524465
0.197,0.39765,0.0297417758771
0.198,0.3963,0.0290820851516
0.199,0.39695,0.0294297228301
0.2,0.39465,0.0292434487181
0.201,0.3995,0.0311440121845
0.202,0.3916,0.0312926880155
0.203,0.3925,0.0285375881846
0.204,0.3949,0.0283732339369
0.205,0.40065,0.0341169631081
0.206,0.3989,0.0278214000911
0.207,0.3979,0.0293978285462
0.208,0.4041,0.0302796728162
0.209,0.40255,0.0332460599929
0.21,0.40275,0.0338324376654
0.211,0.39845,0.0320408120428
0.212,0.3989,0.027363804154
0.213,0.4048,0.0282924839218
0.214,0.40015,0.0302218647855
0.215,0.4074,0.0304302481094
0.216,0.41275,0.0301542750374
0.217,0.4024,0.0313539583956
0.218,0.4057,0.0312938177649
0.219,0.40975,0.0296219871246
0.22,0.4058,0.0287774462755
0.221,0.4106,0.0310529037013
0.222,0.4079,0.0285966375081
0.223,0.41225,0.0298174157637
0.224,0.41025,0.0306196526975
0.225,0.4128,0.0264319213196
0.226,0.414,0.0317661912903
0.227,0.4144,0.032607862967
0.228,0.4174,0.0281543365517
0.229,0.4154,0.0310480240592
0.23,0.41265,0.0295885505429
0.231,0.41595,0.0294280066562
0.232,0.4205,0.0278931945648
0.233,0.41585,0.0308879941372
0.234,0.4177,0.0303050150865
0.235,0.42055,0.028514527575
0.236,0.41395,0.0305281373771
0.237,0.415,0.0278886675511
0.238,0.418,0.0329830075627
0.239,0.4177,0.0263371688806
0.24,0.4264,0.0301266686113
0.241,0.41735,0.0274547837638
0.242,0.4174,0.0266143426055
0.243,0.4227,0.0345930161691
0.244,0.42675,0.0301626483177
0.245,0.42635,0.0306812794565
0.246,0.42105,0.0309063018647
0.247,0.43145,0.0280448324342
0.248,0.42855,0.0300781389791
0.249,0.42915,0.0315512650021
0.25,0.42675,0.0303629143143
0.251,0.4259,0.0310862274223
0.252,0.4281,0.0273933192475
0.253,0.4355,0.0290027863517
0.254,0.4292,0.0259245213665
0.255,0.4331,0.0306147452425
0.256,0.4369,0.0282823069938
0.257,0.4329,0.0279806931994
0.258,0.43555,0.0321132387188
0.259,0.4311,0.028933745284
0.26,0.4302,0.0299656368853
0.261,0.43455,0.0295513164348
0.262,0.43685,0.0344044203761
0.263,0.43845,0.0302405757922
0.264,0.4392,0.0290395063542
0.265,0.4382,0.0313703842836
0.266,0.4389,0.0311365516473
0.267,0.4379,0.0294235870476
0.268,0.43975,0.0285187781483
0.269,0.4427,0.0314580047143
0.27,0.439,0.0306907020434
0.271,0.4348,0.0270233718522
0.272,0.43715,0.0271662948478
0.273,0.44015,0.0335331510929
0.274,0.4423,0.0308828022489
0.275,0.4405,0.0285817982625
0.276,0.44715,0.0311825433552
0.277,0.44755,0.029063627517
0.278,0.44685,0.0302068207563
0.279,0.4503,0.0315173513218
0.28,0.447,0.0337773458239
0.281,0.45235,0.0300878763463
0.282,0.44515,0.028001217506
0.283,0.44485,0.0274639800834
0.284,0.4509,0.0296390746731
0.285,0.44785,0.0297994559641
0.286,0.44705,0.0296621974843
0.287,0.44745,0.0319603210436
0.288,0.45355,0.0276731920016
0.289,0.45525,0.0301375214976
0.29,0.4579,0.0326148320972
0.291,0.45375,0.0317771199692
0.292,0.45615,0.0330354492794
0.293,0.4579,0.0282948044629
0.294,0.45825,0.0307266787642
0.295,0.4602,0.0305498433595
0.296,0.45715,0.0312876439935
0.297,0.4574,0.0321492730489
0.298,0.4593,0.0318695256737
0.299,0.4617,0.027827208544


==> figures/best_beta/tables/synthe_0.5_200_TOPK_SUM_RATIO_avg.csv <==
beta,original_item_vec
0.001,0.7031
0.002,0.5546
0.003,0.4532
0.004,0.4165
0.005,0.38405
0.006,0.3639
0.007,0.3122
0.008,0.3211
0.009,0.29315
0.01,0.32815
0.011,0.3388
0.012,0.3081
0.013,0.29705
0.014,0.28885
0.015,0.29735
0.016,0.2808
0.017,0.2965
0.018,0.2771
0.019,0.2932
0.02,0.29145
0.021,0.2891
0.022,0.28895
0.023,0.28975
0.024,0.28945
0.025,0.2915
0.026,0.2883
0.027,0.30675
0.028,0.30375
0.029,0.30095
0.03,0.29435
0.031,0.29915
0.032,0.29335
0.033,0.3059
0.034,0.2939
0.035,0.2981
0.036,0.2987
0.037,0.29265
0.038,0.29685
0.039,0.2944
0.04,0.30535
0.041,0.29735
0.042,0.3008
0.043,0.3062
0.044,0.30715
0.045,0.30495
0.046,0.30415
0.047,0.307
0.048,0.2989
0.049,0.3045
0.05,0.307
0.051,0.3017
0.052,0.3057
0.053,0.3034
0.054,0.3142
0.055,0.31405
0.056,0.3103
0.057,0.31025
0.058,0.31005
0.059,0.3085
0.06,0.30905
0.061,0.3072
0.062,0.31195
0.063,0.3073
0.064,0.31705
0.065,0.3157
0.066,0.3105
0.067,0.31175
0.068,0.31835
0.069,0.3135
0.07,0.31325
0.071,0.31675
0.072,0.31345
0.073,0.31445
0.074,0.3202
0.075,0.3185
0.076,0.321
0.077,0.31735
0.078,0.324
0.079,0.31775
0.08,0.3123
0.081,0.3249
0.082,0.3238
0.083,0.3214
0.084,0.32175
0.085,0.3222
0.086,0.32405
0.087,0.32185
0.088,0.3261
0.089,0.32375
0.09,0.3251
0.091,0.33065
0.092,0.3271
0.093,0.3348
0.094,0.33285
0.095,0.33245
0.096,0.32955
0.097,0.3291
0.098,0.3312
0.099,0.33285
0.1,0.3324
0.101,0.33805
0.102,0.33525
0.103,0.3346
0.104,0.3402
0.105,0.3335
0.106,0.3393
0.107,0.3415
0.108,0.335
0.109,0.34045
0.11,0.3362
0.111,0.3416
0.112,0.34145
0.113,0.3452
0.114,0.3374
0.115,0.3388
0.116,0.34875
0.117,0.34535
0.118,0.34465
0.119,0.34665
0.12,0.3418
0.121,0.3453
0.122,0.34815
0.123,0.34635
0.124,0.3474
0.125,0.3486
0.126,0.34065
0.127,0.34645
0.128,0.35265
0.129,0.3484
0.13,0.3518
0.131,0.3567
0.132,0.351
0.133,0.3511
0.134,0.3517
0.135,0.3544
0.136,0.3566
0.137,0.35185
0.138,0.35235
0.139,0.35535
0.14,0.36105
0.141,0.3544
0.142,0.3579
0.143,0.35765
0.144,0.3593
0.145,0.3625
0.146,0.3612
0.147,0.36285
0.148,0.3593
0.149,0.36185
0.15,0.3662
0.151,0.3586
0.152,0.36265
0.153,0.36365
0.154,0.3695
0.155,0.36655
0.156,0.36985
0.157,0.3684
0.158,0.3688
0.159,0.3725
0.16,0.36675
0.161,0.3674
0.162,0.37355
0.163,0.3656
0.164,0.3695
0.165,0.3751
0.166,0.3759
0.167,0.37815
0.168,0.37345
0.169,0.37245
0.17,0.3743
0.171,0.37375
0.172,0.3746
0.173,0.3693
0.174,0.3786
0.175,0.38215
0.176,0.38
0.177,0.3811
0.178,0.38005
0.179,0.38345
0.18,0.38065
0.181,0.3827
0.182,0.38715
0.183,0.3834
0.184,0.3822
0.185,0.3919
0.186,0.38605
0.187,0.3892
0.188,0.382
0.189,0.3914
0.19,0.3866
0.191,0.38345
0.192,0.3931
0.193,0.39345
0.194,0.3852
0.195,0.3958
0.196,0.39145
0.197,0.39765
0.198,0.3963
0.199,0.39695
0.2,0.39465
0.201,0.3995
0.202,0.3916
0.203,0.3925
0.204,0.3949
0.205,0.40065
0.206,0.3989
0.207,0.3979
0.208,0.4041
0.209,0.40255
0.21,0.40275
0.211,0.39845
0.212,0.3989
0.213,0.4048
0.214,0.40015
0.215,0.4074
0.216,0.41275
0.217,0.4024
0.218,0.4057
0.219,0.40975
0.22,0.4058
0.221,0.4106
0.222,0.4079
0.223,0.41225
0.224,0.41025
0.225,0.4128
0.226,0.414
0.227,0.4144
0.228,0.4174
0.229,0.4154
0.23,0.41265
0.231,0.41595
0.232,0.4205
0.233,0.41585
0.234,0.4177
0.235,0.42055
0.236,0.41395
0.237,0.415
0.238,0.418
0.239,0.4177
0.24,0.4264
0.241,0.41735
0.242,0.4174
0.243,0.4227
0.244,0.42675
0.245,0.42635
0.246,0.42105
0.247,0.43145
0.248,0.42855
0.249,0.42915
0.25,0.42675
0.251,0.4259
0.252,0.4281
0.253,0.4355
0.254,0.4292
0.255,0.4331
0.256,0.4369
0.257,0.4329
0.258,0.43555
0.259,0.4311
0.26,0.4302
0.261,0.43455
0.262,0.43685
0.263,0.43845
0.264,0.4392
0.265,0.4382
0.266,0.4389
0.267,0.4379
0.268,0.43975
0.269,0.4427
0.27,0.439
0.271,0.4348
0.272,0.43715
0.273,0.44015
0.274,0.4423
0.275,0.4405
0.276,0.44715
0.277,0.44755
0.278,0.44685
0.279,0.4503
0.28,0.447
0.281,0.45235
0.282,0.44515
0.283,0.44485
0.284,0.4509
0.285,0.44785
0.286,0.44705
0.287,0.44745
0.288,0.45355
0.289,0.45525
0.29,0.4579
0.291,0.45375
0.292,0.45615
0.293,0.4579
0.294,0.45825
0.295,0.4602
0.296,0.45715
0.297,0.4574
0.298,0.4593
0.299,0.4617


==> figures/best_beta/tables/synthe_0.5_200_TOPK_SUM_RATIO_median.csv <==
beta,original_item_vec
0.001,0.8825
0.002,0.5825
0.003,0.4175
0.004,0.3475
0.005,0.325
0.006,0.3025
0.007,0.265
0.008,0.3
0.009,0.2675
0.01,0.31
0.011,0.29
0.012,0.295
0.013,0.27
0.014,0.275
0.015,0.2825
0.016,0.275
0.017,0.2925
0.018,0.275
0.019,0.285
0.02,0.28
0.021,0.28
0.022,0.28
0.023,0.2825
0.024,0.2975
0.025,0.295
0.026,0.2875
0.027,0.3025
0.028,0.3
0.029,0.295
0.03,0.295
0.031,0.2975
0.032,0.29
0.033,0.3
0.034,0.295
0.035,0.295
0.036,0.2975
0.037,0.2975
0.038,0.2925
0.039,0.29
0.04,0.3075
0.041,0.3
0.042,0.305
0.043,0.3075
0.044,0.305
0.045,0.305
0.046,0.305
0.047,0.305
0.048,0.3
0.049,0.305
0.05,0.31
0.051,0.305
0.052,0.305
0.053,0.305
0.054,0.32
0.055,0.315
0.056,0.31
0.057,0.305
0.058,0.31
0.059,0.3075
0.06,0.31
0.061,0.305
0.062,0.3075
0.063,0.31
0.064,0.315
0.065,0.32
0.066,0.315
0.067,0.31
0.068,0.3175
0.069,0.3125
0.07,0.31
0.071,0.315
0.072,0.31
0.073,0.3175
0.074,0.32
0.075,0.315
0.076,0.3225
0.077,0.315
0.078,0.3225
0.079,0.315
0.08,0.315
0.081,0.315
0.082,0.3225
0.083,0.32
0.084,0.325
0.085,0.32
0.086,0.32
0.087,0.32
0.088,0.325
0.089,0.325
0.09,0.33
0.091,0.3325
0.092,0.325
0.093,0.33
0.094,0.33
0.095,0.33
0.096,0.3275
0.097,0.33
0.098,0.33
0.099,0.33
0.1,0.33
0.101,0.335
0.102,0.335
0.103,0.335
0.104,0.34
0.105,0.335
0.106,0.335
0.107,0.34
0.108,0.34
0.109,0.34
0.11,0.335
0.111,0.3375
0.112,0.3425
0.113,0.345
0.114,0.335
0.115,0.34
0.116,0.345
0.117,0.3475
0.118,0.345
0.119,0.345
0.12,0.34
0.121,0.345
0.122,0.35
0.123,0.35
0.124,0.345
0.125,0.35
0.126,0.34
0.127,0.35
0.128,0.355
0.129,0.345
0.13,0.35
0.131,0.36
0.132,0.355
0.133,0.35
0.134,0.35
0.135,0.355
0.136,0.355
0.137,0.345
0.138,0.3525
0.139,0.35
0.14,0.36
0.141,0.355
0.142,0.355
0.143,0.355
0.144,0.36
0.145,0.365
0.146,0.36
0.147,0.36
0.148,0.355
0.149,0.365
0.15,0.3625
0.151,0.355
0.152,0.36
0.153,0.365
0.154,0.365
0.155,0.365
0.156,0.37
0.157,0.3675
0.158,0.37
0.159,0.3725
0.16,0.365
0.161,0.365
0.162,0.375
0.163,0.365
0.164,0.365
0.165,0.375
0.166,0.375
0.167,0.38
0.168,0.375
0.169,0.37
0.17,0.375
0.171,0.375
0.172,0.37
0.173,0.365
0.174,0.385
0.175,0.38
0.176,0.38
0.177,0.38
0.178,0.375
0.179,0.3825
0.18,0.38
0.181,0.3825
0.182,0.39
0.183,0.38
0.184,0.38
0.185,0.3925
0.186,0.385
0.187,0.39
0.188,0.3875
0.189,0.395
0.19,0.3825
0.191,0.385
0.192,0.39
0.193,0.395
0.194,0.385
0.195,0.395
0.196,0.39
0.197,0.395
0.198,0.4
0.199,0.395
0.2,0.39
0.201,0.3975
0.202,0.39
0.203,0.395
0.204,0.395
0.205,0.405
0.206,0.395
0.207,0.395
0.208,0.4
0.209,0.4025
0.21,0.4
0.211,0.4
0.212,0.405
0.213,0.405
0.214,0.4
0.215,0.4075
0.216,0.4125
0.217,0.405
0.218,0.405
0.219,0.4125
0.22,0.4075
0.221,0.41
0.222,0.405
0.223,0.41
0.224,0.41
0.225,0.415
0.226,0.415
0.227,0.415
0.228,0.42
0.229,0.415
0.23,0.415
0.231,0.42
0.232,0.4225
0.233,0.415
0.234,0.415
0.235,0.425
0.236,0.4125
0.237,0.41
0.238,0.415
0.239,0.4175
0.24,0.425
0.241,0.42
0.242,0.42
0.243,0.42
0.244,0.425
0.245,0.435
0.246,0.42
0.247,0.43
0.248,0.43
0.249,0.43
0.25,0.43
0.251,0.43
0.252,0.425
0.253,0.435
0.254,0.43
0.255,0.43
0.256,0.435
0.257,0.435
0.258,0.435
0.259,0.43
0.26,0.4275
0.261,0.44
0.262,0.435
0.263,0.445
0.264,0.44
0.265,0.4375
0.266,0.435
0.267,0.44
0.268,0.44
0.269,0.44
0.27,0.4375
0.271,0.435
0.272,0.44
0.273,0.44
0.274,0.44
0.275,0.4425
0.276,0.445
0.277,0.45
0.278,0.45
0.279,0.445
0.28,0.445
0.281,0.45
0.282,0.445
0.283,0.4475
0.284,0.45
0.285,0.4475
0.286,0.445
0.287,0.445
0.288,0.455
0.289,0.455
0.29,0.45
0.291,0.45
0.292,0.455
0.293,0.455
0.294,0.4575
0.295,0.46
0.296,0.46
0.297,0.46
0.298,0.46
0.299,0.465


==> figures/best_beta/tables/synthe_0.5_200_TOPK_SUM_RATIO_std.csv <==
beta,original_item_vec
0.001,0.300506962221
0.002,0.293690106725
0.003,0.261453319703
0.004,0.216964247858
0.005,0.214704042248
0.006,0.196196896566
0.007,0.17973791245
0.008,0.152203644815
0.009,0.126934833754
0.01,0.143177602151
0.011,0.161104332842
0.012,0.122060963407
0.013,0.115389316856
0.014,0.0835810107233
0.015,0.0972408625709
0.016,0.0738983741159
0.017,0.084155039701
0.018,0.0655943302551
0.019,0.0714620758363
0.02,0.0680400023456
0.021,0.0692542526864
0.022,0.0705544241538
0.023,0.061114956261
0.024,0.0582874061627
0.025,0.0502192164113
0.026,0.0550400221694
0.027,0.0558016644696
0.028,0.0592988280668
0.029,0.048412656956
0.03,0.0497146148461
0.031,0.0484353938121
0.032,0.0501616326881
0.033,0.0523120976023
0.034,0.0493522690932
0.035,0.0502658588473
0.036,0.04489392661
0.037,0.0417269563818
0.038,0.0390134333249
0.039,0.0482013872972
0.04,0.045827162119
0.041,0.0427079286751
0.042,0.0452195541863
0.043,0.0371600415348
0.044,0.0380871873257
0.045,0.0404550817125
0.046,0.0385930267946
0.047,0.0425215334634
0.048,0.0394634468384
0.049,0.0435397183122
0.05,0.0443300294964
0.051,0.0352496149417
0.052,0.0369412583118
0.053,0.0354543382537
0.054,0.0343902147229
0.055,0.0379572792822
0.056,0.0389821248857
0.057,0.0416416591622
0.058,0.0359116128765
0.059,0.0376352778841
0.06,0.0387929950461
0.061,0.0371749888767
0.062,0.0383161687526
0.063,0.0342039338514
0.064,0.0355412337002
0.065,0.0319249435427
0.066,0.0352301237035
0.067,0.03807472053
0.068,0.029958346504
0.069,0.0328564370336
0.07,0.0310618070721
0.071,0.0378151738557
0.072,0.036512727821
0.073,0.0385199344955
0.074,0.0352403006213
0.075,0.0389411625586
0.076,0.0334165627596
0.077,0.0318095262397
0.078,0.0325669473639
0.079,0.0314736943231
0.08,0.0353940301991
0.081,0.0324347051938
0.082,0.0326066238545
0.083,0.0386062746771
0.084,0.0310374081887
0.085,0.0323437971197
0.086,0.0347043428715
0.087,0.0308765462951
0.088,0.031071601897
0.089,0.0305287991208
0.09,0.0334617224405
0.091,0.0295902574057
0.092,0.0313515420979
0.093,0.0319320617195
0.094,0.0314165159549
0.095,0.0360309561069
0.096,0.0340980093616
0.097,0.0295622951228
0.098,0.0292768050363
0.099,0.0322259619913
0.1,0.0319285819202
0.101,0.0310985319086
0.102,0.0290886402209
0.103,0.0337150866929
0.104,0.0345966659222
0.105,0.0313138237134
0.106,0.028391384381
0.107,0.0330097934657
0.108,0.0293619006899
0.109,0.0289556871475
0.11,0.0386522961802
0.111,0.0307800932652
0.112,0.0335168810174
0.113,0.0327827251873
0.114,0.0277841608828
0.115,0.0297474215842
0.116,0.0342404967277
0.117,0.033327688916
0.118,0.0324757485275
0.119,0.0297298866734
0.12,0.0323687715821
0.121,0.03259655432
0.122,0.0273183162739
0.123,0.0276783016791
0.124,0.0308423819646
0.125,0.0324510509394
0.126,0.028873242655
0.127,0.0318717046227
0.128,0.0314422269625
0.129,0.0264181602675
0.13,0.0323843708407
0.131,0.0341211448409
0.132,0.0290332446159
0.133,0.0313305930459
0.134,0.0356556199262
0.135,0.028375903848
0.136,0.0326047650976
0.137,0.0323932200788
0.138,0.0304963567952
0.139,0.0300610069927
0.14,0.0297828419861
0.141,0.0282152620066
0.142,0.0300519751784
0.143,0.0296992925808
0.144,0.0314387331073
0.145,0.0340342964278
0.146,0.0312623309005
0.147,0.0330995971778
0.148,0.0336501609704
0.149,0.0305724425328
0.15,0.0322013865063
0.151,0.0321068292556
0.152,0.0278202654861
0.153,0.0294207976325
0.154,0.0332080980753
0.155,0.0296502763712
0.156,0.0301800572992
0.157,0.0310089592788
0.158,0.0310434690345
0.159,0.0321886798597
0.16,0.0299019863534
0.161,0.0303055150496
0.162,0.031061156684
0.163,0.0302871776716
0.164,0.0331700546465
0.165,0.0334315220513
0.166,0.0337128396246
0.167,0.0311452689469
0.168,0.0296161896075
0.169,0.0318415823042
0.17,0.0286393456841
0.171,0.0278013788627
0.172,0.0281022663452
0.173,0.0259955318616
0.174,0.031933327007
0.175,0.0289832327006
0.176,0.0287096225026
0.177,0.0308186287623
0.178,0.0304386699161
0.179,0.0316283260718
0.18,0.0349288960286
0.181,0.0279738333722
0.182,0.033711903302
0.183,0.0354329641647
0.184,0.0317687350276
0.185,0.0269565681357
0.186,0.02797270495
0.187,0.0285306852354
0.188,0.0314867296081
0.189,0.0284984493642
0.19,0.0303255068158
0.191,0.0281472947549
0.192,0.032401988965
0.193,0.0317478624111
0.194,0.0332644743311
0.195,0.0319857923005
0.196,0.0314730524465
0.197,0.0297417758771
0.198,0.0290820851516
0.199,0.0294297228301
0.2,0.0292434487181
0.201,0.0311440121845
0.202,0.0312926880155
0.203,0.0285375881846
0.204,0.0283732339369
0.205,0.0341169631081
0.206,0.0278214000911
0.207,0.0293978285462
0.208,0.0302796728162
0.209,0.0332460599929
0.21,0.0338324376654
0.211,0.0320408120428
0.212,0.027363804154
0.213,0.0282924839218
0.214,0.0302218647855
0.215,0.0304302481094
0.216,0.0301542750374
0.217,0.0313539583956
0.218,0.0312938177649
0.219,0.0296219871246
0.22,0.0287774462755
0.221,0.0310529037013
0.222,0.0285966375081
0.223,0.0298174157637
0.224,0.0306196526975
0.225,0.0264319213196
0.226,0.0317661912903
0.227,0.032607862967
0.228,0.0281543365517
0.229,0.0310480240592
0.23,0.0295885505429
0.231,0.0294280066562
0.232,0.0278931945648
0.233,0.0308879941372
0.234,0.0303050150865
0.235,0.028514527575
0.236,0.0305281373771
0.237,0.0278886675511
0.238,0.0329830075627
0.239,0.0263371688806
0.24,0.0301266686113
0.241,0.0274547837638
0.242,0.0266143426055
0.243,0.0345930161691
0.244,0.0301626483177
0.245,0.0306812794565
0.246,0.0309063018647
0.247,0.0280448324342
0.248,0.0300781389791
0.249,0.0315512650021
0.25,0.0303629143143
0.251,0.0310862274223
0.252,0.0273933192475
0.253,0.0290027863517
0.254,0.0259245213665
0.255,0.0306147452425
0.256,0.0282823069938
0.257,0.0279806931994
0.258,0.0321132387188
0.259,0.028933745284
0.26,0.0299656368853
0.261,0.0295513164348
0.262,0.0344044203761
0.263,0.0302405757922
0.264,0.0290395063542
0.265,0.0313703842836
0.266,0.0311365516473
0.267,0.0294235870476
0.268,0.0285187781483
0.269,0.0314580047143
0.27,0.0306907020434
0.271,0.0270233718522
0.272,0.0271662948478
0.273,0.0335331510929
0.274,0.0308828022489
0.275,0.0285817982625
0.276,0.0311825433552
0.277,0.029063627517
0.278,0.0302068207563
0.279,0.0315173513218
0.28,0.0337773458239
0.281,0.0300878763463
0.282,0.028001217506
0.283,0.0274639800834
0.284,0.0296390746731
0.285,0.0297994559641
0.286,0.0296621974843
0.287,0.0319603210436
0.288,0.0276731920016
0.289,0.0301375214976
0.29,0.0326148320972
0.291,0.0317771199692
0.292,0.0330354492794
0.293,0.0282948044629
0.294,0.0307266787642
0.295,0.0305498433595
0.296,0.0312876439935
0.297,0.0321492730489
0.298,0.0318695256737
0.299,0.027827208544


==> figures/best_beta/tables/synthe_0.5_50_FNR_ALL.csv <==
beta,original_item_vec_avg,original_item_vec_std
0.001,0.6192,0.429073891119
0.002,0.4076,0.443683206668
0.003,0.3038,0.412890231701
0.004,0.1498,0.284700728925
0.005,0.1508,0.306184337426
0.006,0.0966,0.247248372241
0.007,0.0542,0.185892224668
0.008,0.0468,0.186693071726
0.009,0.04,0.15226239977
0.01,0.0138,0.0932768227191
0.011,0.0226,0.115317918045
0.012,0.02,0.0928559218479
0.013,0.001,0.00522232967867
0.014,0.0034,0.0177650206754
0.015,0.0018,0.00808790092757
0.016,0.0076,0.0508338549402
0.017,0.0004,0.00281410588273
0.018,0.0008,0.00393892771134
0.019,0.0012,0.0101782100389
0.02,0.0014,0.00586377339124
0.021,0.0008,0.00393892771134
0.022,0.0006,0.00342893215996
0.023,0.0006,0.00342893215996
0.024,0.0004,0.00281410588273
0.025,0.0008,0.00393892771134
0.026,0.0002,0.002
0.027,0.0004,0.00281410588273
0.028,0.0006,0.00342893215996
0.029,0.0006,0.00342893215996
0.03,0.0004,0.00281410588273
0.031,0.0002,0.002
0.032,0.0004,0.00281410588273
0.033,0.0,0.0
0.034,0.0006,0.00342893215996
0.035,0.0006,0.00342893215996
0.036,0.0002,0.002
0.037,0.0004,0.00281410588273
0.038,0.0004,0.00281410588273
0.039,0.0004,0.00281410588273
0.04,0.0002,0.002
0.041,0.0002,0.002
0.042,0.001,0.00438085827115
0.043,0.0012,0.00477366513152
0.044,0.0006,0.00445403006707
0.045,0.0008,0.00393892771134
0.046,0.0004,0.00281410588273
0.047,0.0004,0.00281410588273
0.048,0.0004,0.00281410588273
0.049,0.0006,0.00342893215996
0.05,0.0002,0.002
0.051,0.0004,0.004
0.052,0.0006,0.00342893215996
0.053,0.0006,0.00342893215996
0.054,0.0,0.0
0.055,0.0008,0.00393892771134
0.056,0.0004,0.00281410588273
0.057,0.0008,0.00393892771134
0.058,0.0002,0.002
0.059,0.0,0.0
0.06,0.001,0.00438085827115
0.061,0.0004,0.00281410588273
0.062,0.0008,0.00393892771134
0.063,0.0006,0.00342893215996
0.064,0.0006,0.00342893215996
0.065,0.0006,0.00342893215996
0.066,0.001,0.00438085827115
0.067,0.0008,0.00393892771134
0.068,0.0006,0.00342893215996
0.069,0.0008,0.00393892771134
0.07,0.0004,0.00281410588273
0.071,0.0,0.0
0.072,0.0006,0.00342893215996
0.073,0.0004,0.00281410588273
0.074,0.0002,0.002
0.075,0.0004,0.00281410588273
0.076,0.0002,0.002
0.077,0.0002,0.002
0.078,0.001,0.00438085827115
0.079,0.001,0.00438085827115
0.08,0.0004,0.00281410588273
0.081,0.0004,0.00281410588273
0.082,0.0006,0.00342893215996
0.083,0.0004,0.00281410588273
0.084,0.0004,0.00281410588273
0.085,0.0002,0.002
0.086,0.0002,0.002
0.087,0.0008,0.00393892771134
0.088,0.0004,0.00281410588273
0.089,0.0004,0.00281410588273
0.09,0.0,0.0
0.091,0.0002,0.002
0.092,0.0002,0.002
0.093,0.0004,0.00281410588273
0.094,0.0008,0.00393892771134
0.095,0.0008,0.00393892771134
0.096,0.0004,0.00281410588273
0.097,0.0004,0.00281410588273
0.098,0.001,0.00438085827115
0.099,0.0008,0.00393892771134
0.1,0.0002,0.002
0.101,0.0012,0.00477366513152
0.102,0.0004,0.00281410588273
0.103,0.001,0.00438085827115
0.104,0.0006,0.00342893215996
0.105,0.0002,0.002
0.106,0.0006,0.00342893215996
0.107,0.0008,0.00393892771134
0.108,0.001,0.00438085827115
0.109,0.0002,0.002
0.11,0.0004,0.00281410588273
0.111,0.0004,0.00281410588273
0.112,0.0002,0.002
0.113,0.0006,0.00342893215996
0.114,0.001,0.00438085827115
0.115,0.0012,0.00477366513152
0.116,0.0012,0.00477366513152
0.117,0.001,0.00438085827115
0.118,0.001,0.00438085827115
0.119,0.0012,0.00477366513152
0.12,0.0014,0.00512864799952
0.121,0.0004,0.00281410588273
0.122,0.0006,0.00342893215996
0.123,0.0,0.0
0.124,0.0012,0.00477366513152
0.125,0.0004,0.00281410588273
0.126,0.0008,0.00393892771134
0.127,0.0006,0.00342893215996
0.128,0.001,0.00438085827115
0.129,0.0008,0.00393892771134
0.13,0.0012,0.00477366513152
0.131,0.0006,0.00342893215996
0.132,0.0014,0.00512864799952
0.133,0.0006,0.00445403006707
0.134,0.0014,0.00512864799952
0.135,0.0004,0.00281410588273
0.136,0.0008,0.00393892771134
0.137,0.0014,0.00512864799952
0.138,0.0004,0.00281410588273
0.139,0.0008,0.00393892771134
0.14,0.0014,0.00512864799952
0.141,0.001,0.00522232967867
0.142,0.0018,0.00575246982529
0.143,0.0006,0.00342893215996
0.144,0.0004,0.00281410588273
0.145,0.0008,0.00393892771134
0.146,0.0012,0.00477366513152
0.147,0.0014,0.00512864799952
0.148,0.0008,0.00393892771134
0.149,0.0016,0.00614964891829
0.15,0.0008,0.00393892771134
0.151,0.0008,0.00393892771134
0.152,0.0012,0.00555595958127
0.153,0.001,0.00438085827115
0.154,0.0004,0.00281410588273
0.155,0.0014,0.00512864799952
0.156,0.0006,0.00342893215996
0.157,0.0012,0.00477366513152
0.158,0.0008,0.00393892771134
0.159,0.0016,0.00545319848689
0.16,0.001,0.00438085827115
0.161,0.0006,0.00342893215996
0.162,0.001,0.00438085827115
0.163,0.0002,0.002
0.164,0.0014,0.00512864799952
0.165,0.0018,0.00641651908528
0.166,0.0002,0.002
0.167,0.0016,0.00545319848689
0.168,0.0022,0.0062893207547
0.169,0.0012,0.00477366513152
0.17,0.0004,0.00281410588273
0.171,0.0008,0.00393892771134
0.172,0.0008,0.00393892771134
0.173,0.0012,0.00477366513152
0.174,0.0008,0.00393892771134
0.175,0.0016,0.00614964891829
0.176,0.0014,0.00586377339124
0.177,0.0008,0.00393892771134
0.178,0.0004,0.00281410588273
0.179,0.0014,0.00586377339124
0.18,0.001,0.00438085827115
0.181,0.0016,0.00614964891829
0.182,0.0014,0.00512864799952
0.183,0.0016,0.00614964891829
0.184,0.0014,0.00512864799952
0.185,0.0014,0.00512864799952
0.186,0.0014,0.00512864799952
0.187,0.001,0.00438085827115
0.188,0.0008,0.00393892771134
0.189,0.0016,0.00545319848689
0.19,0.0014,0.00512864799952
0.191,0.0012,0.00477366513152
0.192,0.0018,0.00575246982529
0.193,0.0006,0.00342893215996
0.194,0.0012,0.00477366513152
0.195,0.0014,0.00512864799952
0.196,0.0016,0.00614964891829
0.197,0.0016,0.00545319848689
0.198,0.002,0.00603022689156
0.199,0.0018,0.00575246982529
0.2,0.0012,0.00477366513152
0.201,0.0018,0.00575246982529
0.202,0.0016,0.00545319848689
0.203,0.0024,0.00865967083612
0.204,0.0016,0.00545319848689
0.205,0.0022,0.0062893207547
0.206,0.0018,0.00575246982529
0.207,0.0016,0.00545319848689
0.208,0.002,0.00603022689156
0.209,0.001,0.00438085827115
0.21,0.0022,0.00690191014404
0.211,0.0024,0.00653197264742
0.212,0.0024,0.00653197264742
0.213,0.0014,0.00512864799952
0.214,0.001,0.00438085827115
0.215,0.0018,0.00575246982529
0.216,0.0012,0.00477366513152
0.217,0.001,0.00438085827115
0.218,0.0028,0.00753175097353
0.219,0.0034,0.00806789372085
0.22,0.0022,0.0062893207547
0.221,0.0022,0.00690191014404
0.222,0.003,0.00822658906697
0.223,0.0034,0.00755050336137
0.224,0.0018,0.00641651908528
0.225,0.002,0.00666666666667
0.226,0.0024,0.0071237261842
0.227,0.0028,0.00753175097353
0.228,0.0016,0.00545319848689
0.229,0.0022,0.00690191014404
0.23,0.0034,0.00806789372085
0.231,0.0032,0.00839432227548
0.232,0.0012,0.00477366513152
0.233,0.001,0.00438085827115
0.234,0.003,0.00717740562565
0.235,0.0022,0.0062893207547
0.236,0.0016,0.00614964891829
0.237,0.0032,0.00839432227548
0.238,0.002,0.00603022689156
0.239,0.0026,0.00786502294075
0.24,0.003,0.00822658906697
0.241,0.0036,0.00822904439878
0.242,0.0024,0.00653197264742
0.243,0.0026,0.00733333333333
0.244,0.0028,0.0069747017604
0.245,0.0022,0.0062893207547
0.246,0.0028,0.00753175097353
0.247,0.004,0.00804030252207
0.248,0.0038,0.00838228049296
0.249,0.0024,0.0071237261842
0.25,0.003,0.00771984194113
0.251,0.0024,0.00653197264742
0.252,0.0022,0.0062893207547
0.253,0.0024,0.00766995976706
0.254,0.0032,0.00930732306446
0.255,0.0038,0.00885118265225
0.256,0.0028,0.00753175097353
0.257,0.003,0.00771984194113
0.258,0.0026,0.00675995337979
0.259,0.0032,0.00789834402795
0.26,0.003,0.00717740562565
0.261,0.0026,0.00733333333333
0.262,0.0032,0.00839432227548
0.263,0.0044,0.00924634790038
0.264,0.0032,0.00736905898355
0.265,0.0028,0.00753175097353
0.266,0.0028,0.00753175097353
0.267,0.0032,0.00789834402795
0.268,0.0036,0.00772245839331
0.269,0.003,0.00771984194113
0.27,0.0038,0.00838228049296
0.271,0.0024,0.00653197264742
0.272,0.0026,0.00786502294075
0.273,0.0044,0.00967345634072
0.274,0.003,0.00771984194113
0.275,0.0018,0.00575246982529
0.276,0.0026,0.00675995337979
0.277,0.0038,0.00838228049296
0.278,0.0044,0.0087985306395
0.279,0.0026,0.00675995337979
0.28,0.0048,0.0094793768708
0.281,0.0036,0.00822904439878
0.282,0.0048,0.00858469391982
0.283,0.003,0.00822658906697
0.284,0.0024,0.00653197264742
0.285,0.0032,0.00736905898355
0.286,0.0036,0.00822904439878
0.287,0.004,0.00852802865422
0.288,0.0038,0.00929646397423
0.289,0.0044,0.00924634790038
0.29,0.0034,0.00806789372085
0.291,0.0036,0.00772245839331
0.292,0.0028,0.00805034662658
0.293,0.0052,0.0100985047398
0.294,0.0042,0.00866666666667
0.295,0.004,0.00804030252207
0.296,0.005,0.0107778298447
0.297,0.0056,0.00946231227213
0.298,0.0024,0.0071237261842
0.299,0.0044,0.0087985306395


==> figures/best_beta/tables/synthe_0.5_50_FNR_avg.csv <==
beta,original_item_vec
0.001,0.6192
0.002,0.4076
0.003,0.3038
0.004,0.1498
0.005,0.1508
0.006,0.0966
0.007,0.0542
0.008,0.0468
0.009,0.04
0.01,0.0138
0.011,0.0226
0.012,0.02
0.013,0.001
0.014,0.0034
0.015,0.0018
0.016,0.0076
0.017,0.0004
0.018,0.0008
0.019,0.0012
0.02,0.0014
0.021,0.0008
0.022,0.0006
0.023,0.0006
0.024,0.0004
0.025,0.0008
0.026,0.0002
0.027,0.0004
0.028,0.0006
0.029,0.0006
0.03,0.0004
0.031,0.0002
0.032,0.0004
0.033,0.0
0.034,0.0006
0.035,0.0006
0.036,0.0002
0.037,0.0004
0.038,0.0004
0.039,0.0004
0.04,0.0002
0.041,0.0002
0.042,0.001
0.043,0.0012
0.044,0.0006
0.045,0.0008
0.046,0.0004
0.047,0.0004
0.048,0.0004
0.049,0.0006
0.05,0.0002
0.051,0.0004
0.052,0.0006
0.053,0.0006
0.054,0.0
0.055,0.0008
0.056,0.0004
0.057,0.0008
0.058,0.0002
0.059,0.0
0.06,0.001
0.061,0.0004
0.062,0.0008
0.063,0.0006
0.064,0.0006
0.065,0.0006
0.066,0.001
0.067,0.0008
0.068,0.0006
0.069,0.0008
0.07,0.0004
0.071,0.0
0.072,0.0006
0.073,0.0004
0.074,0.0002
0.075,0.0004
0.076,0.0002
0.077,0.0002
0.078,0.001
0.079,0.001
0.08,0.0004
0.081,0.0004
0.082,0.0006
0.083,0.0004
0.084,0.0004
0.085,0.0002
0.086,0.0002
0.087,0.0008
0.088,0.0004
0.089,0.0004
0.09,0.0
0.091,0.0002
0.092,0.0002
0.093,0.0004
0.094,0.0008
0.095,0.0008
0.096,0.0004
0.097,0.0004
0.098,0.001
0.099,0.0008
0.1,0.0002
0.101,0.0012
0.102,0.0004
0.103,0.001
0.104,0.0006
0.105,0.0002
0.106,0.0006
0.107,0.0008
0.108,0.001
0.109,0.0002
0.11,0.0004
0.111,0.0004
0.112,0.0002
0.113,0.0006
0.114,0.001
0.115,0.0012
0.116,0.0012
0.117,0.001
0.118,0.001
0.119,0.0012
0.12,0.0014
0.121,0.0004
0.122,0.0006
0.123,0.0
0.124,0.0012
0.125,0.0004
0.126,0.0008
0.127,0.0006
0.128,0.001
0.129,0.0008
0.13,0.0012
0.131,0.0006
0.132,0.0014
0.133,0.0006
0.134,0.0014
0.135,0.0004
0.136,0.0008
0.137,0.0014
0.138,0.0004
0.139,0.0008
0.14,0.0014
0.141,0.001
0.142,0.0018
0.143,0.0006
0.144,0.0004
0.145,0.0008
0.146,0.0012
0.147,0.0014
0.148,0.0008
0.149,0.0016
0.15,0.0008
0.151,0.0008
0.152,0.0012
0.153,0.001
0.154,0.0004
0.155,0.0014
0.156,0.0006
0.157,0.0012
0.158,0.0008
0.159,0.0016
0.16,0.001
0.161,0.0006
0.162,0.001
0.163,0.0002
0.164,0.0014
0.165,0.0018
0.166,0.0002
0.167,0.0016
0.168,0.0022
0.169,0.0012
0.17,0.0004
0.171,0.0008
0.172,0.0008
0.173,0.0012
0.174,0.0008
0.175,0.0016
0.176,0.0014
0.177,0.0008
0.178,0.0004
0.179,0.0014
0.18,0.001
0.181,0.0016
0.182,0.0014
0.183,0.0016
0.184,0.0014
0.185,0.0014
0.186,0.0014
0.187,0.001
0.188,0.0008
0.189,0.0016
0.19,0.0014
0.191,0.0012
0.192,0.0018
0.193,0.0006
0.194,0.0012
0.195,0.0014
0.196,0.0016
0.197,0.0016
0.198,0.002
0.199,0.0018
0.2,0.0012
0.201,0.0018
0.202,0.0016
0.203,0.0024
0.204,0.0016
0.205,0.0022
0.206,0.0018
0.207,0.0016
0.208,0.002
0.209,0.001
0.21,0.0022
0.211,0.0024
0.212,0.0024
0.213,0.0014
0.214,0.001
0.215,0.0018
0.216,0.0012
0.217,0.001
0.218,0.0028
0.219,0.0034
0.22,0.0022
0.221,0.0022
0.222,0.003
0.223,0.0034
0.224,0.0018
0.225,0.002
0.226,0.0024
0.227,0.0028
0.228,0.0016
0.229,0.0022
0.23,0.0034
0.231,0.0032
0.232,0.0012
0.233,0.001
0.234,0.003
0.235,0.0022
0.236,0.0016
0.237,0.0032
0.238,0.002
0.239,0.0026
0.24,0.003
0.241,0.0036
0.242,0.0024
0.243,0.0026
0.244,0.0028
0.245,0.0022
0.246,0.0028
0.247,0.004
0.248,0.0038
0.249,0.0024
0.25,0.003
0.251,0.0024
0.252,0.0022
0.253,0.0024
0.254,0.0032
0.255,0.0038
0.256,0.0028
0.257,0.003
0.258,0.0026
0.259,0.0032
0.26,0.003
0.261,0.0026
0.262,0.0032
0.263,0.0044
0.264,0.0032
0.265,0.0028
0.266,0.0028
0.267,0.0032
0.268,0.0036
0.269,0.003
0.27,0.0038
0.271,0.0024
0.272,0.0026
0.273,0.0044
0.274,0.003
0.275,0.0018
0.276,0.0026
0.277,0.0038
0.278,0.0044
0.279,0.0026
0.28,0.0048
0.281,0.0036
0.282,0.0048
0.283,0.003
0.284,0.0024
0.285,0.0032
0.286,0.0036
0.287,0.004
0.288,0.0038
0.289,0.0044
0.29,0.0034
0.291,0.0036
0.292,0.0028
0.293,0.0052
0.294,0.0042
0.295,0.004
0.296,0.005
0.297,0.0056
0.298,0.0024
0.299,0.0044


==> figures/best_beta/tables/synthe_0.5_50_FNR_median.csv <==
beta,original_item_vec
0.001,0.88
0.002,0.06
0.003,0.02
0.004,0.01
0.005,0.0
0.006,0.0
0.007,0.0
0.008,0.0
0.009,0.0
0.01,0.0
0.011,0.0
0.012,0.0
0.013,0.0
0.014,0.0
0.015,0.0
0.016,0.0
0.017,0.0
0.018,0.0
0.019,0.0
0.02,0.0
0.021,0.0
0.022,0.0
0.023,0.0
0.024,0.0
0.025,0.0
0.026,0.0
0.027,0.0
0.028,0.0
0.029,0.0
0.03,0.0
0.031,0.0
0.032,0.0
0.033,0.0
0.034,0.0
0.035,0.0
0.036,0.0
0.037,0.0
0.038,0.0
0.039,0.0
0.04,0.0
0.041,0.0
0.042,0.0
0.043,0.0
0.044,0.0
0.045,0.0
0.046,0.0
0.047,0.0
0.048,0.0
0.049,0.0
0.05,0.0
0.051,0.0
0.052,0.0
0.053,0.0
0.054,0.0
0.055,0.0
0.056,0.0
0.057,0.0
0.058,0.0
0.059,0.0
0.06,0.0
0.061,0.0
0.062,0.0
0.063,0.0
0.064,0.0
0.065,0.0
0.066,0.0
0.067,0.0
0.068,0.0
0.069,0.0
0.07,0.0
0.071,0.0
0.072,0.0
0.073,0.0
0.074,0.0
0.075,0.0
0.076,0.0
0.077,0.0
0.078,0.0
0.079,0.0
0.08,0.0
0.081,0.0
0.082,0.0
0.083,0.0
0.084,0.0
0.085,0.0
0.086,0.0
0.087,0.0
0.088,0.0
0.089,0.0
0.09,0.0
0.091,0.0
0.092,0.0
0.093,0.0
0.094,0.0
0.095,0.0
0.096,0.0
0.097,0.0
0.098,0.0
0.099,0.0
0.1,0.0
0.101,0.0
0.102,0.0
0.103,0.0
0.104,0.0
0.105,0.0
0.106,0.0
0.107,0.0
0.108,0.0
0.109,0.0
0.11,0.0
0.111,0.0
0.112,0.0
0.113,0.0
0.114,0.0
0.115,0.0
0.116,0.0
0.117,0.0
0.118,0.0
0.119,0.0
0.12,0.0
0.121,0.0
0.122,0.0
0.123,0.0
0.124,0.0
0.125,0.0
0.126,0.0
0.127,0.0
0.128,0.0
0.129,0.0
0.13,0.0
0.131,0.0
0.132,0.0
0.133,0.0
0.134,0.0
0.135,0.0
0.136,0.0
0.137,0.0
0.138,0.0
0.139,0.0
0.14,0.0
0.141,0.0
0.142,0.0
0.143,0.0
0.144,0.0
0.145,0.0
0.146,0.0
0.147,0.0
0.148,0.0
0.149,0.0
0.15,0.0
0.151,0.0
0.152,0.0
0.153,0.0
0.154,0.0
0.155,0.0
0.156,0.0
0.157,0.0
0.158,0.0
0.159,0.0
0.16,0.0
0.161,0.0
0.162,0.0
0.163,0.0
0.164,0.0
0.165,0.0
0.166,0.0
0.167,0.0
0.168,0.0
0.169,0.0
0.17,0.0
0.171,0.0
0.172,0.0
0.173,0.0
0.174,0.0
0.175,0.0
0.176,0.0
0.177,0.0
0.178,0.0
0.179,0.0
0.18,0.0
0.181,0.0
0.182,0.0
0.183,0.0
0.184,0.0
0.185,0.0
0.186,0.0
0.187,0.0
0.188,0.0
0.189,0.0
0.19,0.0
0.191,0.0
0.192,0.0
0.193,0.0
0.194,0.0
0.195,0.0
0.196,0.0
0.197,0.0
0.198,0.0
0.199,0.0
0.2,0.0
0.201,0.0
0.202,0.0
0.203,0.0
0.204,0.0
0.205,0.0
0.206,0.0
0.207,0.0
0.208,0.0
0.209,0.0
0.21,0.0
0.211,0.0
0.212,0.0
0.213,0.0
0.214,0.0
0.215,0.0
0.216,0.0
0.217,0.0
0.218,0.0
0.219,0.0
0.22,0.0
0.221,0.0
0.222,0.0
0.223,0.0
0.224,0.0
0.225,0.0
0.226,0.0
0.227,0.0
0.228,0.0
0.229,0.0
0.23,0.0
0.231,0.0
0.232,0.0
0.233,0.0
0.234,0.0
0.235,0.0
0.236,0.0
0.237,0.0
0.238,0.0
0.239,0.0
0.24,0.0
0.241,0.0
0.242,0.0
0.243,0.0
0.244,0.0
0.245,0.0
0.246,0.0
0.247,0.0
0.248,0.0
0.249,0.0
0.25,0.0
0.251,0.0
0.252,0.0
0.253,0.0
0.254,0.0
0.255,0.0
0.256,0.0
0.257,0.0
0.258,0.0
0.259,0.0
0.26,0.0
0.261,0.0
0.262,0.0
0.263,0.0
0.264,0.0
0.265,0.0
0.266,0.0
0.267,0.0
0.268,0.0
0.269,0.0
0.27,0.0
0.271,0.0
0.272,0.0
0.273,0.0
0.274,0.0
0.275,0.0
0.276,0.0
0.277,0.0
0.278,0.0
0.279,0.0
0.28,0.0
0.281,0.0
0.282,0.0
0.283,0.0
0.284,0.0
0.285,0.0
0.286,0.0
0.287,0.0
0.288,0.0
0.289,0.0
0.29,0.0
0.291,0.0
0.292,0.0
0.293,0.0
0.294,0.0
0.295,0.0
0.296,0.0
0.297,0.0
0.298,0.0
0.299,0.0


==> figures/best_beta/tables/synthe_0.5_50_FNR_std.csv <==
beta,original_item_vec
0.001,0.429073891119
0.002,0.443683206668
0.003,0.412890231701
0.004,0.284700728925
0.005,0.306184337426
0.006,0.247248372241
0.007,0.185892224668
0.008,0.186693071726
0.009,0.15226239977
0.01,0.0932768227191
0.011,0.115317918045
0.012,0.0928559218479
0.013,0.00522232967867
0.014,0.0177650206754
0.015,0.00808790092757
0.016,0.0508338549402
0.017,0.00281410588273
0.018,0.00393892771134
0.019,0.0101782100389
0.02,0.00586377339124
0.021,0.00393892771134
0.022,0.00342893215996
0.023,0.00342893215996
0.024,0.00281410588273
0.025,0.00393892771134
0.026,0.002
0.027,0.00281410588273
0.028,0.00342893215996
0.029,0.00342893215996
0.03,0.00281410588273
0.031,0.002
0.032,0.00281410588273
0.033,0.0
0.034,0.00342893215996
0.035,0.00342893215996
0.036,0.002
0.037,0.00281410588273
0.038,0.00281410588273
0.039,0.00281410588273
0.04,0.002
0.041,0.002
0.042,0.00438085827115
0.043,0.00477366513152
0.044,0.00445403006707
0.045,0.00393892771134
0.046,0.00281410588273
0.047,0.00281410588273
0.048,0.00281410588273
0.049,0.00342893215996
0.05,0.002
0.051,0.004
0.052,0.00342893215996
0.053,0.00342893215996
0.054,0.0
0.055,0.00393892771134
0.056,0.00281410588273
0.057,0.00393892771134
0.058,0.002
0.059,0.0
0.06,0.00438085827115
0.061,0.00281410588273
0.062,0.00393892771134
0.063,0.00342893215996
0.064,0.00342893215996
0.065,0.00342893215996
0.066,0.00438085827115
0.067,0.00393892771134
0.068,0.00342893215996
0.069,0.00393892771134
0.07,0.00281410588273
0.071,0.0
0.072,0.00342893215996
0.073,0.00281410588273
0.074,0.002
0.075,0.00281410588273
0.076,0.002
0.077,0.002
0.078,0.00438085827115
0.079,0.00438085827115
0.08,0.00281410588273
0.081,0.00281410588273
0.082,0.00342893215996
0.083,0.00281410588273
0.084,0.00281410588273
0.085,0.002
0.086,0.002
0.087,0.00393892771134
0.088,0.00281410588273
0.089,0.00281410588273
0.09,0.0
0.091,0.002
0.092,0.002
0.093,0.00281410588273
0.094,0.00393892771134
0.095,0.00393892771134
0.096,0.00281410588273
0.097,0.00281410588273
0.098,0.00438085827115
0.099,0.00393892771134
0.1,0.002
0.101,0.00477366513152
0.102,0.00281410588273
0.103,0.00438085827115
0.104,0.00342893215996
0.105,0.002
0.106,0.00342893215996
0.107,0.00393892771134
0.108,0.00438085827115
0.109,0.002
0.11,0.00281410588273
0.111,0.00281410588273
0.112,0.002
0.113,0.00342893215996
0.114,0.00438085827115
0.115,0.00477366513152
0.116,0.00477366513152
0.117,0.00438085827115
0.118,0.00438085827115
0.119,0.00477366513152
0.12,0.00512864799952
0.121,0.00281410588273
0.122,0.00342893215996
0.123,0.0
0.124,0.00477366513152
0.125,0.00281410588273
0.126,0.00393892771134
0.127,0.00342893215996
0.128,0.00438085827115
0.129,0.00393892771134
0.13,0.00477366513152
0.131,0.00342893215996
0.132,0.00512864799952
0.133,0.00445403006707
0.134,0.00512864799952
0.135,0.00281410588273
0.136,0.00393892771134
0.137,0.00512864799952
0.138,0.00281410588273
0.139,0.00393892771134
0.14,0.00512864799952
0.141,0.00522232967867
0.142,0.00575246982529
0.143,0.00342893215996
0.144,0.00281410588273
0.145,0.00393892771134
0.146,0.00477366513152
0.147,0.00512864799952
0.148,0.00393892771134
0.149,0.00614964891829
0.15,0.00393892771134
0.151,0.00393892771134
0.152,0.00555595958127
0.153,0.00438085827115
0.154,0.00281410588273
0.155,0.00512864799952
0.156,0.00342893215996
0.157,0.00477366513152
0.158,0.00393892771134
0.159,0.00545319848689
0.16,0.00438085827115
0.161,0.00342893215996
0.162,0.00438085827115
0.163,0.002
0.164,0.00512864799952
0.165,0.00641651908528
0.166,0.002
0.167,0.00545319848689
0.168,0.0062893207547
0.169,0.00477366513152
0.17,0.00281410588273
0.171,0.00393892771134
0.172,0.00393892771134
0.173,0.00477366513152
0.174,0.00393892771134
0.175,0.00614964891829
0.176,0.00586377339124
0.177,0.00393892771134
0.178,0.00281410588273
0.179,0.00586377339124
0.18,0.00438085827115
0.181,0.00614964891829
0.182,0.00512864799952
0.183,0.00614964891829
0.184,0.00512864799952
0.185,0.00512864799952
0.186,0.00512864799952
0.187,0.00438085827115
0.188,0.00393892771134
0.189,0.00545319848689
0.19,0.00512864799952
0.191,0.00477366513152
0.192,0.00575246982529
0.193,0.00342893215996
0.194,0.00477366513152
0.195,0.00512864799952
0.196,0.00614964891829
0.197,0.00545319848689
0.198,0.00603022689156
0.199,0.00575246982529
0.2,0.00477366513152
0.201,0.00575246982529
0.202,0.00545319848689
0.203,0.00865967083612
0.204,0.00545319848689
0.205,0.0062893207547
0.206,0.00575246982529
0.207,0.00545319848689
0.208,0.00603022689156
0.209,0.00438085827115
0.21,0.00690191014404
0.211,0.00653197264742
0.212,0.00653197264742
0.213,0.00512864799952
0.214,0.00438085827115
0.215,0.00575246982529
0.216,0.00477366513152
0.217,0.00438085827115
0.218,0.00753175097353
0.219,0.00806789372085
0.22,0.0062893207547
0.221,0.00690191014404
0.222,0.00822658906697
0.223,0.00755050336137
0.224,0.00641651908528
0.225,0.00666666666667
0.226,0.0071237261842
0.227,0.00753175097353
0.228,0.00545319848689
0.229,0.00690191014404
0.23,0.00806789372085
0.231,0.00839432227548
0.232,0.00477366513152
0.233,0.00438085827115
0.234,0.00717740562565
0.235,0.0062893207547
0.236,0.00614964891829
0.237,0.00839432227548
0.238,0.00603022689156
0.239,0.00786502294075
0.24,0.00822658906697
0.241,0.00822904439878
0.242,0.00653197264742
0.243,0.00733333333333
0.244,0.0069747017604
0.245,0.0062893207547
0.246,0.00753175097353
0.247,0.00804030252207
0.248,0.00838228049296
0.249,0.0071237261842
0.25,0.00771984194113
0.251,0.00653197264742
0.252,0.0062893207547
0.253,0.00766995976706
0.254,0.00930732306446
0.255,0.00885118265225
0.256,0.00753175097353
0.257,0.00771984194113
0.258,0.00675995337979
0.259,0.00789834402795
0.26,0.00717740562565
0.261,0.00733333333333
0.262,0.00839432227548
0.263,0.00924634790038
0.264,0.00736905898355
0.265,0.00753175097353
0.266,0.00753175097353
0.267,0.00789834402795
0.268,0.00772245839331
0.269,0.00771984194113
0.27,0.00838228049296
0.271,0.00653197264742
0.272,0.00786502294075
0.273,0.00967345634072
0.274,0.00771984194113
0.275,0.00575246982529
0.276,0.00675995337979
0.277,0.00838228049296
0.278,0.0087985306395
0.279,0.00675995337979
0.28,0.0094793768708
0.281,0.00822904439878
0.282,0.00858469391982
0.283,0.00822658906697
0.284,0.00653197264742
0.285,0.00736905898355
0.286,0.00822904439878
0.287,0.00852802865422
0.288,0.00929646397423
0.289,0.00924634790038
0.29,0.00806789372085
0.291,0.00772245839331
0.292,0.00805034662658
0.293,0.0100985047398
0.294,0.00866666666667
0.295,0.00804030252207
0.296,0.0107778298447
0.297,0.00946231227213
0.298,0.0071237261842
0.299,0.0087985306395


==> figures/best_beta/tables/synthe_0.5_50_TOPK_SUM_RATIO_ALL.csv <==
beta,original_item_vec_avg,original_item_vec_std
0.001,0.6192,0.429073891119
0.002,0.4076,0.443683206668
0.003,0.3038,0.412890231701
0.004,0.1498,0.284700728925
0.005,0.1508,0.306184337426
0.006,0.0966,0.247248372241
0.007,0.0542,0.185892224668
0.008,0.0468,0.186693071726
0.009,0.04,0.15226239977
0.01,0.0138,0.0932768227191
0.011,0.0226,0.115317918045
0.012,0.02,0.0928559218479
0.013,0.001,0.00522232967867
0.014,0.0034,0.0177650206754
0.015,0.0018,0.00808790092757
0.016,0.0076,0.0508338549402
0.017,0.0004,0.00281410588273
0.018,0.0008,0.00393892771134
0.019,0.0012,0.0101782100389
0.02,0.0014,0.00586377339124
0.021,0.0008,0.00393892771134
0.022,0.0006,0.00342893215996
0.023,0.0006,0.00342893215996
0.024,0.0004,0.00281410588273
0.025,0.0008,0.00393892771134
0.026,0.0002,0.002
0.027,0.0004,0.00281410588273
0.028,0.0006,0.00342893215996
0.029,0.0006,0.00342893215996
0.03,0.0004,0.00281410588273
0.031,0.0002,0.002
0.032,0.0004,0.00281410588273
0.033,0.0,0.0
0.034,0.0006,0.00342893215996
0.035,0.0006,0.00342893215996
0.036,0.0002,0.002
0.037,0.0004,0.00281410588273
0.038,0.0004,0.00281410588273
0.039,0.0004,0.00281410588273
0.04,0.0002,0.002
0.041,0.0002,0.002
0.042,0.001,0.00438085827115
0.043,0.0012,0.00477366513152
0.044,0.0006,0.00445403006707
0.045,0.0008,0.00393892771134
0.046,0.0004,0.00281410588273
0.047,0.0004,0.00281410588273
0.048,0.0004,0.00281410588273
0.049,0.0006,0.00342893215996
0.05,0.0002,0.002
0.051,0.0004,0.004
0.052,0.0006,0.00342893215996
0.053,0.0006,0.00342893215996
0.054,0.0,0.0
0.055,0.0008,0.00393892771134
0.056,0.0004,0.00281410588273
0.057,0.0008,0.00393892771134
0.058,0.0002,0.002
0.059,0.0,0.0
0.06,0.001,0.00438085827115
0.061,0.0004,0.00281410588273
0.062,0.0008,0.00393892771134
0.063,0.0006,0.00342893215996
0.064,0.0006,0.00342893215996
0.065,0.0006,0.00342893215996
0.066,0.001,0.00438085827115
0.067,0.0008,0.00393892771134
0.068,0.0006,0.00342893215996
0.069,0.0008,0.00393892771134
0.07,0.0004,0.00281410588273
0.071,0.0,0.0
0.072,0.0006,0.00342893215996
0.073,0.0004,0.00281410588273
0.074,0.0002,0.002
0.075,0.0004,0.00281410588273
0.076,0.0002,0.002
0.077,0.0002,0.002
0.078,0.001,0.00438085827115
0.079,0.001,0.00438085827115
0.08,0.0004,0.00281410588273
0.081,0.0004,0.00281410588273
0.082,0.0006,0.00342893215996
0.083,0.0004,0.00281410588273
0.084,0.0004,0.00281410588273
0.085,0.0002,0.002
0.086,0.0002,0.002
0.087,0.0008,0.00393892771134
0.088,0.0004,0.00281410588273
0.089,0.0004,0.00281410588273
0.09,0.0,0.0
0.091,0.0002,0.002
0.092,0.0002,0.002
0.093,0.0004,0.00281410588273
0.094,0.0008,0.00393892771134
0.095,0.0008,0.00393892771134
0.096,0.0004,0.00281410588273
0.097,0.0004,0.00281410588273
0.098,0.001,0.00438085827115
0.099,0.0008,0.00393892771134
0.1,0.0002,0.002
0.101,0.0012,0.00477366513152
0.102,0.0004,0.00281410588273
0.103,0.001,0.00438085827115
0.104,0.0006,0.00342893215996
0.105,0.0002,0.002
0.106,0.0006,0.00342893215996
0.107,0.0008,0.00393892771134
0.108,0.001,0.00438085827115
0.109,0.0002,0.002
0.11,0.0004,0.00281410588273
0.111,0.0004,0.00281410588273
0.112,0.0002,0.002
0.113,0.0006,0.00342893215996
0.114,0.001,0.00438085827115
0.115,0.0012,0.00477366513152
0.116,0.0012,0.00477366513152
0.117,0.001,0.00438085827115
0.118,0.001,0.00438085827115
0.119,0.0012,0.00477366513152
0.12,0.0014,0.00512864799952
0.121,0.0004,0.00281410588273
0.122,0.0006,0.00342893215996
0.123,0.0,0.0
0.124,0.0012,0.00477366513152
0.125,0.0004,0.00281410588273
0.126,0.0008,0.00393892771134
0.127,0.0006,0.00342893215996
0.128,0.001,0.00438085827115
0.129,0.0008,0.00393892771134
0.13,0.0012,0.00477366513152
0.131,0.0006,0.00342893215996
0.132,0.0014,0.00512864799952
0.133,0.0006,0.00445403006707
0.134,0.0014,0.00512864799952
0.135,0.0004,0.00281410588273
0.136,0.0008,0.00393892771134
0.137,0.0014,0.00512864799952
0.138,0.0004,0.00281410588273
0.139,0.0008,0.00393892771134
0.14,0.0014,0.00512864799952
0.141,0.001,0.00522232967867
0.142,0.0018,0.00575246982529
0.143,0.0006,0.00342893215996
0.144,0.0004,0.00281410588273
0.145,0.0008,0.00393892771134
0.146,0.0012,0.00477366513152
0.147,0.0014,0.00512864799952
0.148,0.0008,0.00393892771134
0.149,0.0016,0.00614964891829
0.15,0.0008,0.00393892771134
0.151,0.0008,0.00393892771134
0.152,0.0012,0.00555595958127
0.153,0.001,0.00438085827115
0.154,0.0004,0.00281410588273
0.155,0.0014,0.00512864799952
0.156,0.0006,0.00342893215996
0.157,0.0012,0.00477366513152
0.158,0.0008,0.00393892771134
0.159,0.0016,0.00545319848689
0.16,0.001,0.00438085827115
0.161,0.0006,0.00342893215996
0.162,0.001,0.00438085827115
0.163,0.0002,0.002
0.164,0.0014,0.00512864799952
0.165,0.0018,0.00641651908528
0.166,0.0002,0.002
0.167,0.0016,0.00545319848689
0.168,0.0022,0.0062893207547
0.169,0.0012,0.00477366513152
0.17,0.0004,0.00281410588273
0.171,0.0008,0.00393892771134
0.172,0.0008,0.00393892771134
0.173,0.0012,0.00477366513152
0.174,0.0008,0.00393892771134
0.175,0.0016,0.00614964891829
0.176,0.0014,0.00586377339124
0.177,0.0008,0.00393892771134
0.178,0.0004,0.00281410588273
0.179,0.0014,0.00586377339124
0.18,0.001,0.00438085827115
0.181,0.0016,0.00614964891829
0.182,0.0014,0.00512864799952
0.183,0.0016,0.00614964891829
0.184,0.0014,0.00512864799952
0.185,0.0014,0.00512864799952
0.186,0.0014,0.00512864799952
0.187,0.001,0.00438085827115
0.188,0.0008,0.00393892771134
0.189,0.0016,0.00545319848689
0.19,0.0014,0.00512864799952
0.191,0.0012,0.00477366513152
0.192,0.0018,0.00575246982529
0.193,0.0006,0.00342893215996
0.194,0.0012,0.00477366513152
0.195,0.0014,0.00512864799952
0.196,0.0016,0.00614964891829
0.197,0.0016,0.00545319848689
0.198,0.002,0.00603022689156
0.199,0.0018,0.00575246982529
0.2,0.0012,0.00477366513152
0.201,0.0018,0.00575246982529
0.202,0.0016,0.00545319848689
0.203,0.0024,0.00865967083612
0.204,0.0016,0.00545319848689
0.205,0.0022,0.0062893207547
0.206,0.0018,0.00575246982529
0.207,0.0016,0.00545319848689
0.208,0.002,0.00603022689156
0.209,0.001,0.00438085827115
0.21,0.0022,0.00690191014404
0.211,0.0024,0.00653197264742
0.212,0.0024,0.00653197264742
0.213,0.0014,0.00512864799952
0.214,0.001,0.00438085827115
0.215,0.0018,0.00575246982529
0.216,0.0012,0.00477366513152
0.217,0.001,0.00438085827115
0.218,0.0028,0.00753175097353
0.219,0.0034,0.00806789372085
0.22,0.0022,0.0062893207547
0.221,0.0022,0.00690191014404
0.222,0.003,0.00822658906697
0.223,0.0034,0.00755050336137
0.224,0.0018,0.00641651908528
0.225,0.002,0.00666666666667
0.226,0.0024,0.0071237261842
0.227,0.0028,0.00753175097353
0.228,0.0016,0.00545319848689
0.229,0.0022,0.00690191014404
0.23,0.0034,0.00806789372085
0.231,0.0032,0.00839432227548
0.232,0.0012,0.00477366513152
0.233,0.001,0.00438085827115
0.234,0.003,0.00717740562565
0.235,0.0022,0.0062893207547
0.236,0.0016,0.00614964891829
0.237,0.0032,0.00839432227548
0.238,0.002,0.00603022689156
0.239,0.0026,0.00786502294075
0.24,0.003,0.00822658906697
0.241,0.0036,0.00822904439878
0.242,0.0024,0.00653197264742
0.243,0.0026,0.00733333333333
0.244,0.0028,0.0069747017604
0.245,0.0022,0.0062893207547
0.246,0.0028,0.00753175097353
0.247,0.004,0.00804030252207
0.248,0.0038,0.00838228049296
0.249,0.0024,0.0071237261842
0.25,0.003,0.00771984194113
0.251,0.0024,0.00653197264742
0.252,0.0022,0.0062893207547
0.253,0.0024,0.00766995976706
0.254,0.0032,0.00930732306446
0.255,0.0038,0.00885118265225
0.256,0.0028,0.00753175097353
0.257,0.003,0.00771984194113
0.258,0.0026,0.00675995337979
0.259,0.0032,0.00789834402795
0.26,0.003,0.00717740562565
0.261,0.0026,0.00733333333333
0.262,0.0032,0.00839432227548
0.263,0.0044,0.00924634790038
0.264,0.0032,0.00736905898355
0.265,0.0028,0.00753175097353
0.266,0.0028,0.00753175097353
0.267,0.0032,0.00789834402795
0.268,0.0036,0.00772245839331
0.269,0.003,0.00771984194113
0.27,0.0038,0.00838228049296
0.271,0.0024,0.00653197264742
0.272,0.0026,0.00786502294075
0.273,0.0044,0.00967345634072
0.274,0.003,0.00771984194113
0.275,0.0018,0.00575246982529
0.276,0.0026,0.00675995337979
0.277,0.0038,0.00838228049296
0.278,0.0044,0.0087985306395
0.279,0.0026,0.00675995337979
0.28,0.0048,0.0094793768708
0.281,0.0036,0.00822904439878
0.282,0.0048,0.00858469391982
0.283,0.003,0.00822658906697
0.284,0.0024,0.00653197264742
0.285,0.0032,0.00736905898355
0.286,0.0036,0.00822904439878
0.287,0.004,0.00852802865422
0.288,0.0038,0.00929646397423
0.289,0.0044,0.00924634790038
0.29,0.0034,0.00806789372085
0.291,0.0036,0.00772245839331
0.292,0.0028,0.00805034662658
0.293,0.0052,0.0100985047398
0.294,0.0042,0.00866666666667
0.295,0.004,0.00804030252207
0.296,0.005,0.0107778298447
0.297,0.0056,0.00946231227213
0.298,0.0024,0.0071237261842
0.299,0.0044,0.0087985306395


==> figures/best_beta/tables/synthe_0.5_50_TOPK_SUM_RATIO_avg.csv <==
beta,original_item_vec
0.001,0.6192
0.002,0.4076
0.003,0.3038
0.004,0.1498
0.005,0.1508
0.006,0.0966
0.007,0.0542
0.008,0.0468
0.009,0.04
0.01,0.0138
0.011,0.0226
0.012,0.02
0.013,0.001
0.014,0.0034
0.015,0.0018
0.016,0.0076
0.017,0.0004
0.018,0.0008
0.019,0.0012
0.02,0.0014
0.021,0.0008
0.022,0.0006
0.023,0.0006
0.024,0.0004
0.025,0.0008
0.026,0.0002
0.027,0.0004
0.028,0.0006
0.029,0.0006
0.03,0.0004
0.031,0.0002
0.032,0.0004
0.033,0.0
0.034,0.0006
0.035,0.0006
0.036,0.0002
0.037,0.0004
0.038,0.0004
0.039,0.0004
0.04,0.0002
0.041,0.0002
0.042,0.001
0.043,0.0012
0.044,0.0006
0.045,0.0008
0.046,0.0004
0.047,0.0004
0.048,0.0004
0.049,0.0006
0.05,0.0002
0.051,0.0004
0.052,0.0006
0.053,0.0006
0.054,0.0
0.055,0.0008
0.056,0.0004
0.057,0.0008
0.058,0.0002
0.059,0.0
0.06,0.001
0.061,0.0004
0.062,0.0008
0.063,0.0006
0.064,0.0006
0.065,0.0006
0.066,0.001
0.067,0.0008
0.068,0.0006
0.069,0.0008
0.07,0.0004
0.071,0.0
0.072,0.0006
0.073,0.0004
0.074,0.0002
0.075,0.0004
0.076,0.0002
0.077,0.0002
0.078,0.001
0.079,0.001
0.08,0.0004
0.081,0.0004
0.082,0.0006
0.083,0.0004
0.084,0.0004
0.085,0.0002
0.086,0.0002
0.087,0.0008
0.088,0.0004
0.089,0.0004
0.09,0.0
0.091,0.0002
0.092,0.0002
0.093,0.0004
0.094,0.0008
0.095,0.0008
0.096,0.0004
0.097,0.0004
0.098,0.001
0.099,0.0008
0.1,0.0002
0.101,0.0012
0.102,0.0004
0.103,0.001
0.104,0.0006
0.105,0.0002
0.106,0.0006
0.107,0.0008
0.108,0.001
0.109,0.0002
0.11,0.0004
0.111,0.0004
0.112,0.0002
0.113,0.0006
0.114,0.001
0.115,0.0012
0.116,0.0012
0.117,0.001
0.118,0.001
0.119,0.0012
0.12,0.0014
0.121,0.0004
0.122,0.0006
0.123,0.0
0.124,0.0012
0.125,0.0004
0.126,0.0008
0.127,0.0006
0.128,0.001
0.129,0.0008
0.13,0.0012
0.131,0.0006
0.132,0.0014
0.133,0.0006
0.134,0.0014
0.135,0.0004
0.136,0.0008
0.137,0.0014
0.138,0.0004
0.139,0.0008
0.14,0.0014
0.141,0.001
0.142,0.0018
0.143,0.0006
0.144,0.0004
0.145,0.0008
0.146,0.0012
0.147,0.0014
0.148,0.0008
0.149,0.0016
0.15,0.0008
0.151,0.0008
0.152,0.0012
0.153,0.001
0.154,0.0004
0.155,0.0014
0.156,0.0006
0.157,0.0012
0.158,0.0008
0.159,0.0016
0.16,0.001
0.161,0.0006
0.162,0.001
0.163,0.0002
0.164,0.0014
0.165,0.0018
0.166,0.0002
0.167,0.0016
0.168,0.0022
0.169,0.0012
0.17,0.0004
0.171,0.0008
0.172,0.0008
0.173,0.0012
0.174,0.0008
0.175,0.0016
0.176,0.0014
0.177,0.0008
0.178,0.0004
0.179,0.0014
0.18,0.001
0.181,0.0016
0.182,0.0014
0.183,0.0016
0.184,0.0014
0.185,0.0014
0.186,0.0014
0.187,0.001
0.188,0.0008
0.189,0.0016
0.19,0.0014
0.191,0.0012
0.192,0.0018
0.193,0.0006
0.194,0.0012
0.195,0.0014
0.196,0.0016
0.197,0.0016
0.198,0.002
0.199,0.0018
0.2,0.0012
0.201,0.0018
0.202,0.0016
0.203,0.0024
0.204,0.0016
0.205,0.0022
0.206,0.0018
0.207,0.0016
0.208,0.002
0.209,0.001
0.21,0.0022
0.211,0.0024
0.212,0.0024
0.213,0.0014
0.214,0.001
0.215,0.0018
0.216,0.0012
0.217,0.001
0.218,0.0028
0.219,0.0034
0.22,0.0022
0.221,0.0022
0.222,0.003
0.223,0.0034
0.224,0.0018
0.225,0.002
0.226,0.0024
0.227,0.0028
0.228,0.0016
0.229,0.0022
0.23,0.0034
0.231,0.0032
0.232,0.0012
0.233,0.001
0.234,0.003
0.235,0.0022
0.236,0.0016
0.237,0.0032
0.238,0.002
0.239,0.0026
0.24,0.003
0.241,0.0036
0.242,0.0024
0.243,0.0026
0.244,0.0028
0.245,0.0022
0.246,0.0028
0.247,0.004
0.248,0.0038
0.249,0.0024
0.25,0.003
0.251,0.0024
0.252,0.0022
0.253,0.0024
0.254,0.0032
0.255,0.0038
0.256,0.0028
0.257,0.003
0.258,0.0026
0.259,0.0032
0.26,0.003
0.261,0.0026
0.262,0.0032
0.263,0.0044
0.264,0.0032
0.265,0.0028
0.266,0.0028
0.267,0.0032
0.268,0.0036
0.269,0.003
0.27,0.0038
0.271,0.0024
0.272,0.0026
0.273,0.0044
0.274,0.003
0.275,0.0018
0.276,0.0026
0.277,0.0038
0.278,0.0044
0.279,0.0026
0.28,0.0048
0.281,0.0036
0.282,0.0048
0.283,0.003
0.284,0.0024
0.285,0.0032
0.286,0.0036
0.287,0.004
0.288,0.0038
0.289,0.0044
0.29,0.0034
0.291,0.0036
0.292,0.0028
0.293,0.0052
0.294,0.0042
0.295,0.004
0.296,0.005
0.297,0.0056
0.298,0.0024
0.299,0.0044


==> figures/best_beta/tables/synthe_0.5_50_TOPK_SUM_RATIO_median.csv <==
beta,original_item_vec
0.001,0.88
0.002,0.06
0.003,0.02
0.004,0.01
0.005,0.0
0.006,0.0
0.007,0.0
0.008,0.0
0.009,0.0
0.01,0.0
0.011,0.0
0.012,0.0
0.013,0.0
0.014,0.0
0.015,0.0
0.016,0.0
0.017,0.0
0.018,0.0
0.019,0.0
0.02,0.0
0.021,0.0
0.022,0.0
0.023,0.0
0.024,0.0
0.025,0.0
0.026,0.0
0.027,0.0
0.028,0.0
0.029,0.0
0.03,0.0
0.031,0.0
0.032,0.0
0.033,0.0
0.034,0.0
0.035,0.0
0.036,0.0
0.037,0.0
0.038,0.0
0.039,0.0
0.04,0.0
0.041,0.0
0.042,0.0
0.043,0.0
0.044,0.0
0.045,0.0
0.046,0.0
0.047,0.0
0.048,0.0
0.049,0.0
0.05,0.0
0.051,0.0
0.052,0.0
0.053,0.0
0.054,0.0
0.055,0.0
0.056,0.0
0.057,0.0
0.058,0.0
0.059,0.0
0.06,0.0
0.061,0.0
0.062,0.0
0.063,0.0
0.064,0.0
0.065,0.0
0.066,0.0
0.067,0.0
0.068,0.0
0.069,0.0
0.07,0.0
0.071,0.0
0.072,0.0
0.073,0.0
0.074,0.0
0.075,0.0
0.076,0.0
0.077,0.0
0.078,0.0
0.079,0.0
0.08,0.0
0.081,0.0
0.082,0.0
0.083,0.0
0.084,0.0
0.085,0.0
0.086,0.0
0.087,0.0
0.088,0.0
0.089,0.0
0.09,0.0
0.091,0.0
0.092,0.0
0.093,0.0
0.094,0.0
0.095,0.0
0.096,0.0
0.097,0.0
0.098,0.0
0.099,0.0
0.1,0.0
0.101,0.0
0.102,0.0
0.103,0.0
0.104,0.0
0.105,0.0
0.106,0.0
0.107,0.0
0.108,0.0
0.109,0.0
0.11,0.0
0.111,0.0
0.112,0.0
0.113,0.0
0.114,0.0
0.115,0.0
0.116,0.0
0.117,0.0
0.118,0.0
0.119,0.0
0.12,0.0
0.121,0.0
0.122,0.0
0.123,0.0
0.124,0.0
0.125,0.0
0.126,0.0
0.127,0.0
0.128,0.0
0.129,0.0
0.13,0.0
0.131,0.0
0.132,0.0
0.133,0.0
0.134,0.0
0.135,0.0
0.136,0.0
0.137,0.0
0.138,0.0
0.139,0.0
0.14,0.0
0.141,0.0
0.142,0.0
0.143,0.0
0.144,0.0
0.145,0.0
0.146,0.0
0.147,0.0
0.148,0.0
0.149,0.0
0.15,0.0
0.151,0.0
0.152,0.0
0.153,0.0
0.154,0.0
0.155,0.0
0.156,0.0
0.157,0.0
0.158,0.0
0.159,0.0
0.16,0.0
0.161,0.0
0.162,0.0
0.163,0.0
0.164,0.0
0.165,0.0
0.166,0.0
0.167,0.0
0.168,0.0
0.169,0.0
0.17,0.0
0.171,0.0
0.172,0.0
0.173,0.0
0.174,0.0
0.175,0.0
0.176,0.0
0.177,0.0
0.178,0.0
0.179,0.0
0.18,0.0
0.181,0.0
0.182,0.0
0.183,0.0
0.184,0.0
0.185,0.0
0.186,0.0
0.187,0.0
0.188,0.0
0.189,0.0
0.19,0.0
0.191,0.0
0.192,0.0
0.193,0.0
0.194,0.0
0.195,0.0
0.196,0.0
0.197,0.0
0.198,0.0
0.199,0.0
0.2,0.0
0.201,0.0
0.202,0.0
0.203,0.0
0.204,0.0
0.205,0.0
0.206,0.0
0.207,0.0
0.208,0.0
0.209,0.0
0.21,0.0
0.211,0.0
0.212,0.0
0.213,0.0
0.214,0.0
0.215,0.0
0.216,0.0
0.217,0.0
0.218,0.0
0.219,0.0
0.22,0.0
0.221,0.0
0.222,0.0
0.223,0.0
0.224,0.0
0.225,0.0
0.226,0.0
0.227,0.0
0.228,0.0
0.229,0.0
0.23,0.0
0.231,0.0
0.232,0.0
0.233,0.0
0.234,0.0
0.235,0.0
0.236,0.0
0.237,0.0
0.238,0.0
0.239,0.0
0.24,0.0
0.241,0.0
0.242,0.0
0.243,0.0
0.244,0.0
0.245,0.0
0.246,0.0
0.247,0.0
0.248,0.0
0.249,0.0
0.25,0.0
0.251,0.0
0.252,0.0
0.253,0.0
0.254,0.0
0.255,0.0
0.256,0.0
0.257,0.0
0.258,0.0
0.259,0.0
0.26,0.0
0.261,0.0
0.262,0.0
0.263,0.0
0.264,0.0
0.265,0.0
0.266,0.0
0.267,0.0
0.268,0.0
0.269,0.0
0.27,0.0
0.271,0.0
0.272,0.0
0.273,0.0
0.274,0.0
0.275,0.0
0.276,0.0
0.277,0.0
0.278,0.0
0.279,0.0
0.28,0.0
0.281,0.0
0.282,0.0
0.283,0.0
0.284,0.0
0.285,0.0
0.286,0.0
0.287,0.0
0.288,0.0
0.289,0.0
0.29,0.0
0.291,0.0
0.292,0.0
0.293,0.0
0.294,0.0
0.295,0.0
0.296,0.0
0.297,0.0
0.298,0.0
0.299,0.0


==> figures/best_beta/tables/synthe_0.5_50_TOPK_SUM_RATIO_std.csv <==
beta,original_item_vec
0.001,0.429073891119
0.002,0.443683206668
0.003,0.412890231701
0.004,0.284700728925
0.005,0.306184337426
0.006,0.247248372241
0.007,0.185892224668
0.008,0.186693071726
0.009,0.15226239977
0.01,0.0932768227191
0.011,0.115317918045
0.012,0.0928559218479
0.013,0.00522232967867
0.014,0.0177650206754
0.015,0.00808790092757
0.016,0.0508338549402
0.017,0.00281410588273
0.018,0.00393892771134
0.019,0.0101782100389
0.02,0.00586377339124
0.021,0.00393892771134
0.022,0.00342893215996
0.023,0.00342893215996
0.024,0.00281410588273
0.025,0.00393892771134
0.026,0.002
0.027,0.00281410588273
0.028,0.00342893215996
0.029,0.00342893215996
0.03,0.00281410588273
0.031,0.002
0.032,0.00281410588273
0.033,0.0
0.034,0.00342893215996
0.035,0.00342893215996
0.036,0.002
0.037,0.00281410588273
0.038,0.00281410588273
0.039,0.00281410588273
0.04,0.002
0.041,0.002
0.042,0.00438085827115
0.043,0.00477366513152
0.044,0.00445403006707
0.045,0.00393892771134
0.046,0.00281410588273
0.047,0.00281410588273
0.048,0.00281410588273
0.049,0.00342893215996
0.05,0.002
0.051,0.004
0.052,0.00342893215996
0.053,0.00342893215996
0.054,0.0
0.055,0.00393892771134
0.056,0.00281410588273
0.057,0.00393892771134
0.058,0.002
0.059,0.0
0.06,0.00438085827115
0.061,0.00281410588273
0.062,0.00393892771134
0.063,0.00342893215996
0.064,0.00342893215996
0.065,0.00342893215996
0.066,0.00438085827115
0.067,0.00393892771134
0.068,0.00342893215996
0.069,0.00393892771134
0.07,0.00281410588273
0.071,0.0
0.072,0.00342893215996
0.073,0.00281410588273
0.074,0.002
0.075,0.00281410588273
0.076,0.002
0.077,0.002
0.078,0.00438085827115
0.079,0.00438085827115
0.08,0.00281410588273
0.081,0.00281410588273
0.082,0.00342893215996
0.083,0.00281410588273
0.084,0.00281410588273
0.085,0.002
0.086,0.002
0.087,0.00393892771134
0.088,0.00281410588273
0.089,0.00281410588273
0.09,0.0
0.091,0.002
0.092,0.002
0.093,0.00281410588273
0.094,0.00393892771134
0.095,0.00393892771134
0.096,0.00281410588273
0.097,0.00281410588273
0.098,0.00438085827115
0.099,0.00393892771134
0.1,0.002
0.101,0.00477366513152
0.102,0.00281410588273
0.103,0.00438085827115
0.104,0.00342893215996
0.105,0.002
0.106,0.00342893215996
0.107,0.00393892771134
0.108,0.00438085827115
0.109,0.002
0.11,0.00281410588273
0.111,0.00281410588273
0.112,0.002
0.113,0.00342893215996
0.114,0.00438085827115
0.115,0.00477366513152
0.116,0.00477366513152
0.117,0.00438085827115
0.118,0.00438085827115
0.119,0.00477366513152
0.12,0.00512864799952
0.121,0.00281410588273
0.122,0.00342893215996
0.123,0.0
0.124,0.00477366513152
0.125,0.00281410588273
0.126,0.00393892771134
0.127,0.00342893215996
0.128,0.00438085827115
0.129,0.00393892771134
0.13,0.00477366513152
0.131,0.00342893215996
0.132,0.00512864799952
0.133,0.00445403006707
0.134,0.00512864799952
0.135,0.00281410588273
0.136,0.00393892771134
0.137,0.00512864799952
0.138,0.00281410588273
0.139,0.00393892771134
0.14,0.00512864799952
0.141,0.00522232967867
0.142,0.00575246982529
0.143,0.00342893215996
0.144,0.00281410588273
0.145,0.00393892771134
0.146,0.00477366513152
0.147,0.00512864799952
0.148,0.00393892771134
0.149,0.00614964891829
0.15,0.00393892771134
0.151,0.00393892771134
0.152,0.00555595958127
0.153,0.00438085827115
0.154,0.00281410588273
0.155,0.00512864799952
0.156,0.00342893215996
0.157,0.00477366513152
0.158,0.00393892771134
0.159,0.00545319848689
0.16,0.00438085827115
0.161,0.00342893215996
0.162,0.00438085827115
0.163,0.002
0.164,0.00512864799952
0.165,0.00641651908528
0.166,0.002
0.167,0.00545319848689
0.168,0.0062893207547
0.169,0.00477366513152
0.17,0.00281410588273
0.171,0.00393892771134
0.172,0.00393892771134
0.173,0.00477366513152
0.174,0.00393892771134
0.175,0.00614964891829
0.176,0.00586377339124
0.177,0.00393892771134
0.178,0.00281410588273
0.179,0.00586377339124
0.18,0.00438085827115
0.181,0.00614964891829
0.182,0.00512864799952
0.183,0.00614964891829
0.184,0.00512864799952
0.185,0.00512864799952
0.186,0.00512864799952
0.187,0.00438085827115
0.188,0.00393892771134
0.189,0.00545319848689
0.19,0.00512864799952
0.191,0.00477366513152
0.192,0.00575246982529
0.193,0.00342893215996
0.194,0.00477366513152
0.195,0.00512864799952
0.196,0.00614964891829
0.197,0.00545319848689
0.198,0.00603022689156
0.199,0.00575246982529
0.2,0.00477366513152
0.201,0.00575246982529
0.202,0.00545319848689
0.203,0.00865967083612
0.204,0.00545319848689
0.205,0.0062893207547
0.206,0.00575246982529
0.207,0.00545319848689
0.208,0.00603022689156
0.209,0.00438085827115
0.21,0.00690191014404
0.211,0.00653197264742
0.212,0.00653197264742
0.213,0.00512864799952
0.214,0.00438085827115
0.215,0.00575246982529
0.216,0.00477366513152
0.217,0.00438085827115
0.218,0.00753175097353
0.219,0.00806789372085
0.22,0.0062893207547
0.221,0.00690191014404
0.222,0.00822658906697
0.223,0.00755050336137
0.224,0.00641651908528
0.225,0.00666666666667
0.226,0.0071237261842
0.227,0.00753175097353
0.228,0.00545319848689
0.229,0.00690191014404
0.23,0.00806789372085
0.231,0.00839432227548
0.232,0.00477366513152
0.233,0.00438085827115
0.234,0.00717740562565
0.235,0.0062893207547
0.236,0.00614964891829
0.237,0.00839432227548
0.238,0.00603022689156
0.239,0.00786502294075
0.24,0.00822658906697
0.241,0.00822904439878
0.242,0.00653197264742
0.243,0.00733333333333
0.244,0.0069747017604
0.245,0.0062893207547
0.246,0.00753175097353
0.247,0.00804030252207
0.248,0.00838228049296
0.249,0.0071237261842
0.25,0.00771984194113
0.251,0.00653197264742
0.252,0.0062893207547
0.253,0.00766995976706
0.254,0.00930732306446
0.255,0.00885118265225
0.256,0.00753175097353
0.257,0.00771984194113
0.258,0.00675995337979
0.259,0.00789834402795
0.26,0.00717740562565
0.261,0.00733333333333
0.262,0.00839432227548
0.263,0.00924634790038
0.264,0.00736905898355
0.265,0.00753175097353
0.266,0.00753175097353
0.267,0.00789834402795
0.268,0.00772245839331
0.269,0.00771984194113
0.27,0.00838228049296
0.271,0.00653197264742
0.272,0.00786502294075
0.273,0.00967345634072
0.274,0.00771984194113
0.275,0.00575246982529
0.276,0.00675995337979
0.277,0.00838228049296
0.278,0.0087985306395
0.279,0.00675995337979
0.28,0.0094793768708
0.281,0.00822904439878
0.282,0.00858469391982
0.283,0.00822658906697
0.284,0.00653197264742
0.285,0.00736905898355
0.286,0.00822904439878
0.287,0.00852802865422
0.288,0.00929646397423
0.289,0.00924634790038
0.29,0.00806789372085
0.291,0.00772245839331
0.292,0.00805034662658
0.293,0.0100985047398
0.294,0.00866666666667
0.295,0.00804030252207
0.296,0.0107778298447
0.297,0.00946231227213
0.298,0.0071237261842
0.299,0.0087985306395


==> figures/comparison/FNR_0.1_AOL.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std
25	0.0964	0.0437051646	0.0484	0.0285939882	0.0392	0.028978571	0.0444	0.0316010484	0.04	0.025425669	0.0212	0.0200645423	0.0212	0.0200645423	0.0324	0.021794263
50	0.3038	0.0543609337	0.0634	0.0271255964	0.042	0.0219273364	0.0572	0.0418771653	0.0414	0.0197468831	0.0256	0.0147928457	0.024	0.0142133811	0.0386	0.0203514574
75	0.9696	0.0197019315	0.1976	0.0363240188	0.0893333333	0.0269013244	0.1141333333	0.0652735245	0.0773333333	0.0299044494	0.0497333333	0.0145387751	0.0521333333	0.0170660564	0.0612	0.0211112174
100	0.9952	0.006432242	0.7766	0.0355112729	0.163	0.0325824517	0.1948	0.1257179784	0.1017	0.0249466097	0.083	0.0176096851	0.0804	0.0174031229	0.0946	0.0206177329
125	0.99816	0.0035695683	0.96728	0.0160038379	0.60264	0.0375759218	0.25368	0.1614531786	0.17512	0.0427861207	0.11768	0.025585223	0.11336	0.0177636105	0.14344	0.0258606678
150	0.9990666667	0.0025105837	0.9887333333	0.0080232546	0.9158	0.0228331183	0.5898	0.1899600171	0.6265333333	0.0683687106	0.4167333333	0.0672399259	0.2646	0.0207749958	0.5718	0.0382308541
175	0.9992	0.0019927719	0.9958285714	0.0055595203	0.9746857143	0.0125102803	0.8342857143	0.1307050794	0.8877714286	0.0337673171	0.7724	0.0477059294	0.4530857143	0.0206478459	0.8668571429	0.0234764583
200	0.9994	0.0017809315	0.9971	0.0043333333	0.98955	0.0072158286	0.9389	0.0674895428	0.9628	0.0147079309	0.91115	0.0223364426	0.5949	0.0169219838	0.95325	0.0156084508
225	0.9997777778	0.0009735241	0.9984888889	0.0024644625	0.9944	0.0051560509	0.9672444444	0.0524607063	0.9843555556	0.0080522053	0.9645333333	0.0133405143	0.6941777778	0.0151305744	0.9831555556	0.0084113001
250	0.9996	0.0012060454	0.9988	0.0023094011	0.99668	0.0037735925	0.98508	0.0261393623	0.992	0.0060968613	0.98164	0.0085108606	0.76336	0.0121368626	0.99052	0.0060343796
275	0.9995636364	0.0011876314	0.9990909091	0.0018181818	0.9973818182	0.0031472741	0.9905454545	0.0119771048	0.9941818182	0.0048484848	0.9888363636	0.0062931688	0.8173454545	0.0112864634	0.9938181818	0.0044611091
300	0.9996666667	0.0010050378	0.9992666667	0.001541058	0.9982	0.0024352444	0.9913	0.0156411426	0.9962666667	0.0035225743	0.9923333333	0.0046781964	0.8557333333	0.0100289144	0.9965333333	0.0034465617


==> figures/comparison/FNR_0.1_BMS-POS.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std
25	0.0508	0.02776816	0.0272	0.0240403701	0.0172	0.0222056504	0.0268	0.0301135897	0.0152	0.0211048369	0.002	0.0087617165	0.0052	0.0135199068	0.0128	0.0187530469
50	0.1586	0.0423792402	0.0684	0.0238140948	0.053	0.0211535989	0.0686	0.0412192953	0.0476	0.0237461321	0.03	0.0143548113	0.0324	0.0152501035	0.0382	0.0184434708
75	0.4485333333	0.0430287665	0.1346666667	0.0301138878	0.0806666667	0.0241488091	0.1082666667	0.0556493753	0.0708	0.0243207153	0.0412	0.0159792233	0.0450666667	0.0147746256	0.0645333333	0.0194856418
100	0.6564	0.0366120806	0.3231	0.0384732624	0.1578	0.0299015219	0.1777	0.1064377752	0.1104	0.0376297754	0.0711	0.0247367963	0.0687	0.017503535	0.0985	0.0257169912
125	0.72496	0.0356826416	0.50136	0.0384601381	0.29792	0.0354342983	0.2768	0.1597452517	0.1932	0.0489122075	0.13232	0.0149739707	0.13208	0.0190775557	0.17832	0.0301976252
150	0.7622666667	0.0312007367	0.5913333333	0.0332389235	0.4221333333	0.0382194032	0.3898	0.1808036803	0.3016666667	0.0499640724	0.1970666667	0.0221882569	0.2016666667	0.0218632624	0.283	0.0294715903
175	0.7709714286	0.0297497845	0.6708571429	0.0282521847	0.5540571429	0.0321501323	0.5128	0.1699360133	0.4463428571	0.0630425967	0.2789142857	0.039168391	0.2656	0.0224565179	0.4434285714	0.0313510785
200	0.77905	0.0267960403	0.6972	0.0271017536	0.618	0.0321455025	0.5976	0.1513366039	0.5346	0.0606724939	0.35625	0.0362188564	0.3328	0.0227893294	0.5359	0.0297750828
225	0.7760444444	0.0234914317	0.7154222222	0.027719256	0.6573777778	0.0262602399	0.6148888889	0.1291933013	0.5952	0.0541268319	0.4072444444	0.0415230912	0.3818222222	0.0206838566	0.5913777778	0.0281149547
250	0.77036	0.0221516901	0.72024	0.0205367962	0.6708	0.0253141873	0.65296	0.1364568915	0.62172	0.0516718629	0.44652	0.041185091	0.42532	0.0172544124	0.6244	0.0272215007
275	0.7606181818	0.0202170706	0.7232727273	0.0214881684	0.6847636364	0.0219445073	0.6513818182	0.1146506783	0.6535272727	0.0421449445	0.4857454545	0.036675176	0.4575636364	0.0186571834	0.6464	0.026521619
300	0.7517333333	0.0225206228	0.7153666667	0.0225674945	0.6894333333	0.0232540983	0.6616	0.1111853086	0.6594333333	0.041880743	0.4968666667	0.0413080731	0.4818	0.0203030906	0.6591666667	0.0227432604


==> figures/comparison/FNR_0.1_kosarak.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std
25	0.0704	0.0322214559	0.0444	0.0283670032	0.0364	0.0267241804	0.0432	0.027666119	0.0376	0.0265573517	0.0216	0.0208273325	0.0156	0.0196082852	0.0304	0.022107177
50	0.7284	0.0531952759	0.0954	0.0358284352	0.0558	0.0271613213	0.061	0.0474288409	0.0494	0.02863282	0.0284	0.0201369052	0.021	0.0134464895	0.0366	0.0223931808
75	0.9534666667	0.0208888889	0.6813333333	0.0545813574	0.2448	0.0433613481	0.1821333333	0.1023402042	0.1365333333	0.0413951965	0.096	0.0277231787	0.0882666667	0.0209133749	0.1153333333	0.0295039422
100	0.9789	0.0137726856	0.91	0.0267045186	0.6949	0.0431697378	0.4626	0.1770842406	0.444	0.0726135474	0.2514	0.0424744724	0.2041	0.0230543933	0.3811	0.0391034629
125	0.98448	0.0099660839	0.95496	0.0160264428	0.87592	0.0255650013	0.692	0.1647045718	0.73048	0.0563589649	0.53192	0.0559999423	0.38856	0.0270578579	0.69192	0.0361634002
150	0.9866666667	0.0102931226	0.9677333333	0.0151822449	0.9326	0.0229359133	0.8412666667	0.1079913327	0.8580666667	0.0409570688	0.7388	0.046540281	0.5314666667	0.0212532166	0.8486	0.0261446378
175	0.9888	0.008239659	0.9778285714	0.0105672547	0.9557714286	0.0160522749	0.8968	0.0841779388	0.9270857143	0.023442997	0.8541714286	0.0381858662	0.6309142857	0.020224997	0.9194285714	0.0193653159
200	0.9891	0.0067562167	0.9797	0.0102941584	0.9659	0.013987368	0.92205	0.064389499	0.9486	0.0192022726	0.89955	0.0259671023	0.7028	0.0184133241	0.9433	0.0157348613
225	0.9885777778	0.0078964492	0.9828444444	0.0099885456	0.9711111111	0.0085805093	0.9445333333	0.0518940857	0.9577333333	0.0148080119	0.924	0.0207359302	0.7510666667	0.0143007791	0.9592888889	0.0134409425
250	0.98788	0.0068568037	0.98224	0.0082647114	0.97344	0.0104294842	0.95724	0.0350731184	0.965	0.0125641787	0.93496	0.0155867854	0.78672	0.0139942845	0.96472	0.0117534263
275	0.9869818182	0.007090085	0.9849090909	0.0067661004	0.9761454545	0.0102893443	0.9635272727	0.0330681361	0.9693090909	0.0108331609	0.9453090909	0.0154703209	0.8152363636	0.0118616281	0.9672363636	0.0115974441
300	0.9879	0.0059109554	0.9845666667	0.0065589787	0.9763666667	0.0083564662	0.9698333333	0.0213851171	0.9716666667	0.0098871296	0.9511333333	0.0140003207	0.8379666667	0.010719304	0.9728333333	0.0096210464


==> figures/comparison/FNR_0.1_zipf.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std
25	0.994	0.0183126605	0.9944	0.0150635019	0.9896	0.0193802982	0.9744	0.04000808	0.9884	0.0222347439	0.7132	0.0402236174	0.9784	0.0263128037
50	0.9926	0.0126027093	0.9932	0.0121339327	0.9906	0.0143421396	0.9872	0.018095147	0.9886	0.0153754363	0.9096	0.0240336464	0.9898	0.0131794146
75	0.9914666667	0.0117619486	0.9906666667	0.0106363205	0.9905333333	0.0109351727	0.9868	0.0131972857	0.9898666667	0.0113896403	0.9492	0.0157071974	0.9896	0.0120723595
100	0.9907	0.0095616025	0.9894	0.0081426673	0.9891	0.0103567672	0.9866	0.0131210372	0.986	0.012792043	0.9633	0.0146373674	0.9859	0.0109262912
125	0.98688	0.0097496749	0.98736	0.0105557873	0.986	0.01000202	0.9828	0.011672293	0.98392	0.0109356982	0.9712	0.0113707049	0.9864	0.0115679809
150	0.9838	0.0099043688	0.9838	0.0107728303	0.9844	0.0094860048	0.9813333333	0.0114101182	0.9842666667	0.0090152633	0.9720666667	0.0106234393	0.9826	0.0117930147
175	0.9818857143	0.0098491613	0.9824571429	0.0099888208	0.9814285714	0.0111768822	0.9810857143	0.0099039294	0.9814857143	0.0094758968	0.9706857143	0.0134357231	0.98	0.0100954015
200	0.9795	0.0085428214	0.97835	0.0098230557	0.9774	0.0110663746	0.97785	0.0106897241	0.97755	0.009547727	0.9715	0.0122988872	0.97655	0.0094466872
225	0.9762666667	0.0084568401	0.9745777778	0.0105908265	0.9749777778	0.0114868891	0.9750222222	0.0113843836	0.9764	0.0102190987	0.97	0.0104446594	0.9754222222	0.0088990963
250	0.9764	0.0096399841	0.974	0.009855522	0.9728	0.0112707721	0.97376	0.0091022475	0.97256	0.0098804163	0.9682	0.010717681	0.97228	0.0098350846
275	0.9717818182	0.0093193699	0.9709090909	0.0095302472	0.9718181818	0.0102770699	0.9725090909	0.0101059749	0.9697818182	0.0089026607	0.9682181818	0.0094404076	0.9701818182	0.0105417175
300	0.9685666667	0.0101310714	0.9682	0.0099653721	0.9683333333	0.009457804	0.9681333333	0.0093841809	0.9677333333	0.0104541112	0.9652666667	0.0105747301	0.9696	0.0101755633


==> figures/comparison/FNR_0.5_AOL.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std
25	0.032	0.0204988297	0.0224	0.0207495893	0.0196	0.02088545	0.0264	0.0190438091	0.0168	0.0198417986	0.0128	0.0187530469	0.0072	0.0154449168	0.016	0.0196946386
50	0.029	0.0195659981	0.0154	0.0129817276	0.011	0.0111464086	0.0146	0.0165401257	0.0094	0.0111753697	0.0038	0.0078855449	0.0012	0.0047736651	0.007	0.0107778298
75	0.0597333333	0.0212286996	0.0285333333	0.0135364993	0.0222666667	0.012142809	0.0289333333	0.0171667729	0.0197333333	0.0112882844	0.0138666667	0.009072844	0.0116	0.0081852842	0.0153333333	0.010271292
100	0.0882	0.0210521239	0.0474	0.0149490718	0.0356	0.0113101367	0.0503	0.0272457948	0.0327	0.0120483035	0.022	0.0088762536	0.0229	0.0097747355	0.0278	0.0133014771
125	0.09328	0.0189662539	0.04048	0.0107162484	0.0312	0.0105140599	0.04536	0.0258556678	0.02984	0.0107183596	0.02016	0.0074977707	0.02048	0.0071300757	0.026	0.0089080601
150	0.2132	0.0278521026	0.0512	0.0138577024	0.0332666667	0.0114295775	0.0474	0.0340184805	0.0276666667	0.011346002	0.0180666667	0.0070461044	0.02	0.0083147942	0.0259333333	0.0096583617
175	0.5413714286	0.0305909096	0.0637714286	0.0124167315	0.0472571429	0.0109225643	0.0714857143	0.0419322617	0.0434857143	0.0114255407	0.0332571429	0.008533055	0.0325714286	0.0075538335	0.0383428571	0.009790045
200	0.82295	0.0233235369	0.0653	0.0115430682	0.0409	0.0084799228	0.0726	0.0531411309	0.03495	0.01111226	0.0252	0.0071038473	0.0247	0.0063492623	0.0306	0.0090531539
225	0.9377333333	0.0168618722	0.1283111111	0.0199828334	0.0546666667	0.0132733405	0.0696	0.0391821618	0.0433777778	0.0125726917	0.028	0.0079529731	0.0283555556	0.0064970568	0.0395555556	0.0097965334
250	0.97216	0.0103891163	0.29384	0.0232781686	0.06864	0.0129984614	0.09456	0.0597084364	0.0508	0.0131318104	0.03704	0.0068134152	0.0396	0.0074018835	0.04772	0.0093290899
275	0.9858909091	0.0067839422	0.5558181818	0.0265983347	0.0868727273	0.0150942831	0.1098545455	0.0652159615	0.0595636364	0.0127210269	0.0456363636	0.0076726585	0.0466545455	0.0075618385	0.0516	0.0095958223
300	0.9911333333	0.0054478447	0.7718666667	0.0225944582	0.1561666667	0.0176534478	0.1446333333	0.0969673658	0.0697333333	0.0148745597	0.0536333333	0.0075373369	0.0556	0.0095096383	0.0634	0.0116628661


==> figures/comparison/FNR_0.5_BMS-POS.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std
25	0.0112	0.0180504344	0.0016	0.0078778554	0	0	0	0	0	0	0	0	0	0	0	0
50	0.0378	0.0186179017	0.0184	0.0129271463	0.0134	0.0113902315	0.017	0.0159227935	0.013	0.0111464086	0.0044	0.008326664	0.004	0.0080403025	0.01	0.0125529183
75	0.0598666667	0.0217315527	0.0357333333	0.0152648154	0.0289333333	0.0165272282	0.034	0.0262851496	0.0241333333	0.014764291	0.0133333333	0.0075804699	0.0098666667	0.0064600994	0.0229333333	0.0132766472
100	0.0869	0.0227278586	0.034	0.0126331294	0.0231	0.0127679365	0.0288	0.0240907376	0.02	0.0107308674	0.0135	0.0070172947	0.0114	0.0065164903	0.0188	0.0105677229
125	0.13104	0.0239805982	0.0524	0.0144892855	0.03728	0.0119376156	0.05472	0.0388059352	0.03168	0.0118670071	0.02232	0.0088293359	0.0212	0.0086128868	0.02736	0.0091800398
150	0.2018666667	0.0273002181	0.0577333333	0.0135079475	0.0383333333	0.0120744046	0.0556666667	0.0390616653	0.0296666667	0.0123319228	0.0185333333	0.0073140242	0.0199333333	0.0068653884	0.0285333333	0.0103834453
175	0.3548571429	0.0301224054	0.1027428571	0.0171713088	0.0559428571	0.0127204859	0.0762857143	0.0500825951	0.0455428571	0.0124891707	0.0316571429	0.00821962	0.0348	0.0087887787	0.0417714286	0.0099039294
200	0.45995	0.0298861053	0.17535	0.0224537122	0.08405	0.0165250804	0.09635	0.0588091203	0.0568	0.0151843886	0.04115	0.0089571088	0.04255	0.0087759716	0.0552	0.0135199068
225	0.5344	0.0298585099	0.2748444444	0.0259208846	0.1434222222	0.022430939	0.1319111111	0.0882352624	0.0952444444	0.0260401907	0.0608888889	0.0108222842	0.0616	0.0083571601	0.086	0.0168249128
250	0.57416	0.0287569825	0.36516	0.0260243553	0.21224	0.0221861364	0.20872	0.1293494273	0.12916	0.0293404675	0.0824	0.0142020058	0.0872	0.0119256959	0.12628	0.0184861838
275	0.6102181818	0.0251547079	0.4534545455	0.0252860751	0.3227272727	0.0248646054	0.2966181818	0.1703468508	0.2255636364	0.0441429275	0.1227272727	0.020020025	0.1201818182	0.0117675684	0.2178545455	0.0193877056
300	0.6212333333	0.0232473403	0.4967666667	0.0234291204	0.379	0.0239972875	0.3608666667	0.1789617268	0.2962333333	0.039985	0.1595333333	0.0194539371	0.1586666667	0.0123455668	0.2838333333	0.0193344653


==> figures/comparison/FNR_0.5_kosarak.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std
25	0.0324	0.0239156768	0.02	0.0208893187	0.0148	0.0194094635	0.0208	0.0216342415	0.0108	0.0178478417	0.006	0.0143548113	0.0032	0.010906397	0.0152	0.0195132692
50	0.0346	0.020861254	0.016	0.0158273513	0.0058	0.0095536761	0.01	0.0169371983	0.0028	0.0069747018	0.0022	0.0062893208	0.0008	0.0039389277	0.005	0.0087038828
75	0.0938666667	0.0245576808	0.044	0.0189984936	0.0336	0.0163552042	0.0421333333	0.0319213399	0.0257333333	0.0136993532	0.0152	0.0098509658	0.0144	0.0079685127	0.0229333333	0.0149317941
100	0.2182	0.0294179221	0.0711	0.0199441138	0.0452	0.0168463046	0.0638	0.0634334137	0.0365	0.0168400077	0.0221	0.0079512403	0.0204	0.0094195155	0.0331	0.0141203342
125	0.46272	0.0417278533	0.08864	0.0184640081	0.06096	0.0154566321	0.08968	0.0470930478	0.05632	0.0167855638	0.03904	0.0109820055	0.03968	0.0108421922	0.046	0.0120537517
150	0.7080666667	0.0328010703	0.1214	0.0245140423	0.0644	0.0145942504	0.1154	0.0835287675	0.0596666667	0.0170132318	0.0393333333	0.0083953918	0.0404	0.0109614159	0.0509333333	0.0128714616
175	0.8508571429	0.0239080214	0.3040571429	0.0273420352	0.1064	0.0210039507	0.1306285714	0.0887561078	0.0789142857	0.0211902281	0.0516	0.0111200788	0.0526285714	0.0094819861	0.0694285714	0.0164130361
200	0.90615	0.0176505787	0.49365	0.0319868581	0.16775	0.0246221445	0.15055	0.0864913582	0.09955	0.0219514501	0.0761	0.0127243503	0.0754	0.0111164634	0.0921	0.0148592725
225	0.9298666667	0.0174901536	0.6668444444	0.0295346626	0.2986666667	0.027331773	0.2381333333	0.140547349	0.1524	0.0398640663	0.1027555556	0.0124476507	0.1056888889	0.0113808778	0.1404888889	0.0214770226
250	0.94276	0.0145471161	0.76428	0.0202629582	0.42972	0.0224787576	0.30912	0.1553382286	0.22248	0.0415605874	0.14008	0.0121136704	0.13928	0.0147641937	0.20052	0.0216988013
275	0.9556363636	0.011717805	0.8329818182	0.0185797051	0.5689090909	0.0260349672	0.3789818182	0.1965462403	0.3242909091	0.0519000497	0.1960363636	0.0229524274	0.1906181818	0.0151674187	0.3077818182	0.0241735661
300	0.9599666667	0.0108814136	0.8767666667	0.0167804533	0.6870666667	0.022816695	0.5069	0.1938002344	0.4810333333	0.0537373063	0.2717333333	0.0332135221	0.2461	0.0148244876	0.4512666667	0.0234306772


==> figures/comparison/FNR_0.5_zipf.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std
25	0.9676	0.0358199764	0.8232	0.081238892	0.4116	0.0906622102	0.2188	0.1579111117	0.2464	0.1159198609	0.0892	0.0380770086	0.1428	0.0663641622
50	0.9868	0.0151010067	0.981	0.0178376517	0.963	0.0243501395	0.9182	0.0924676302	0.9494	0.0357832984	0.5976	0.0336686168	0.9364	0.0327068399
75	0.9872	0.013786247	0.9822666667	0.0140615929	0.9766666667	0.0196375691	0.9596	0.0465155803	0.9746666667	0.0167907836	0.7817333333	0.0251883143	0.9721333333	0.0188652258
100	0.9876	0.0119019564	0.9838	0.0135423018	0.9805	0.0148647098	0.9677	0.0298093267	0.9788	0.0145143607	0.8578	0.0180112198	0.9769	0.0159984216
125	0.98336	0.0127473665	0.98128	0.0114962269	0.98152	0.0132455291	0.97448	0.0199780081	0.97616	0.0142010954	0.89192	0.0164971256	0.97632	0.0137824951
150	0.9812666667	0.0094611261	0.9808	0.0108568897	0.9752666667	0.0127936221	0.9699333333	0.0194537063	0.9781333333	0.0119512666	0.9138666667	0.0142348429	0.9768	0.0113105336
175	0.9799428571	0.0095236364	0.9773142857	0.0109707732	0.9742285714	0.0114139878	0.9694857143	0.0169633701	0.9759428571	0.0118895487	0.9294857143	0.0122428528	0.9741142857	0.0110903785
200	0.977	0.00987293	0.97555	0.0111440295	0.9748	0.0105150205	0.9717	0.0130890501	0.9733	0.0099295498	0.93425	0.0129172776	0.9736	0.011679214
225	0.9750222222	0.009863111	0.9724444444	0.0102250521	0.9714666667	0.0118211724	0.9697777778	0.0131752696	0.9710222222	0.0106733985	0.9400444444	0.0123060284	0.9706222222	0.011120445
250	0.97308	0.0093567671	0.96996	0.0095048313	0.967	0.0103806347	0.9708	0.0110022954	0.96732	0.0107128545	0.94352	0.0124076223	0.96736	0.0093889253
275	0.9718181818	0.0096469093	0.9689818182	0.0116658831	0.9657454545	0.0111234525	0.9651636364	0.0107447679	0.9670181818	0.0117321016	0.9455636364	0.0105854029	0.9648	0.0109503962
300	0.9681333333	0.0094080702	0.9677	0.0105056769	0.965	0.0105356005	0.9645	0.0124665658	0.9653333333	0.0105728195	0.9471333333	0.0102167311	0.9631	0.009141057


==> figures/comparison/TOPK_SUM_RATIO_0.1_AOL.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std
25	0.0239673814	0.0243032054	0.0154517545	0.0188682585	0.0131469392	0.018527488	0.0194962237	0.0235642835	0.0166173979	0.0212064029	0.0017204946	0.0059073579	8.50E-005	0.0002113137	0.0122992271	0.0149184733
50	0.2246479645	0.0615686885	0.0157549783	0.0159197241	0.0129474086	0.0147707722	0.0230308427	0.0232276313	0.0113505561	0.0125984622	0.0018847543	0.0048689849	0.0005804955	0.0005021119	0.0108679402	0.0123205872
75	0.9628479832	0.0254131607	0.106972063	0.0345012967	0.0234378614	0.0174804638	0.0468998057	0.0382535386	0.0220857335	0.0194052147	0.002907999	0.003469093	0.0020913244	0.0009995318	0.0163923796	0.0149351906
100	0.9930502007	0.0082648985	0.7393438581	0.0459794786	0.0715180638	0.0286202764	0.0933732943	0.0933388262	0.0246495258	0.0169704794	0.0066428199	0.0063713628	0.004972659	0.0021327363	0.0188162134	0.0132888196
125	0.9969209815	0.0046794366	0.9611623034	0.0189527774	0.5528203712	0.0434920032	0.1653953191	0.1495055129	0.1054467987	0.0423970962	0.0441471188	0.0177541537	0.0360463373	0.0099933474	0.0698443938	0.0214702388
150	0.9983127727	0.0028443999	0.9860812291	0.0093284793	0.9022594585	0.0278553249	0.5322889391	0.2145455781	0.5867075661	0.0752385227	0.3458309571	0.0824463457	0.1530225704	0.0145282683	0.5239114467	0.042932341
175	0.9985292604	0.0024312171	0.9947521314	0.0061128484	0.970444116	0.0148459664	0.8054079335	0.1620724612	0.8732862498	0.0407122748	0.7329967097	0.0606902073	0.2961059446	0.015361928	0.8488712684	0.0298719245
200	0.9987508309	0.0018151078	0.9960273653	0.0045444946	0.9870615304	0.0092498992	0.9243229545	0.089824103	0.9554633448	0.01882361	0.8938320524	0.0310474411	0.4120434532	0.0138272754	0.9480700789	0.0159541742
225	0.9992524537	0.0013746751	0.9975548158	0.0030876574	0.992697797	0.0066731362	0.9569666883	0.0762693204	0.9811091805	0.0107373556	0.9570106145	0.0172395959	0.5015763589	0.0136899272	0.9795013247	0.009952409
250	0.9989602515	0.0019244935	0.9979859805	0.0031846905	0.9952247019	0.0046436693	0.9782026923	0.0426872225	0.9899565422	0.0078661457	0.9770951683	0.0114473166	0.571404676	0.0126732661	0.9880871042	0.008596307
275	0.9988870257	0.0019270291	0.9985120752	0.0021858651	0.9959330396	0.0045844035	0.986365886	0.0194382216	0.9922452329	0.0070854083	0.985582733	0.0086384952	0.6329051157	0.0136185065	0.9918033367	0.0063833797
300	0.9990455397	0.0015180964	0.9983912912	0.0029966018	0.9973821375	0.0029842242	0.9864829334	0.0327841488	0.995151745	0.0045217332	0.9901214805	0.0059988278	0.6826714418	0.0138535406	0.995038488	0.0045155824


==> figures/comparison/TOPK_SUM_RATIO_0.1_BMS-POS.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std
25	0.018910209	0.0307956096	0.0147354406	0.0290287741	0.0049923071	0.0093727531	0.0125647012	0.0226667075	0.0054341706	0.0102917691	0.000793277	0.0048900095	7.30E-005	0.0001988491	0.0042814864	0.0078372344
50	0.0722073818	0.0511964303	0.0174138867	0.0273240206	0.0159441811	0.0246851622	0.030190873	0.040156593	0.016896494	0.0289796488	0.0008268701	0.0011208098	0.0007009029	0.0005162375	0.0122439463	0.025230589
75	0.350214333	0.0874532669	0.0727881266	0.0508055223	0.0366683759	0.0383495423	0.0552665122	0.0505961802	0.0317084127	0.0351052663	0.0022575396	0.0042638387	0.0020639532	0.0012030829	0.0294042479	0.033452365
100	0.5612627787	0.0849901265	0.2549184421	0.0780944449	0.096192994	0.0468756069	0.1013151736	0.0972971756	0.0625282147	0.0550475499	0.0101318208	0.0193742876	0.0065644152	0.0026917007	0.0502152388	0.042500409
125	0.6438318182	0.0730756183	0.4160521262	0.0692180025	0.2143757832	0.0691658628	0.1837140014	0.18522718	0.1237758301	0.07977983	0.0239805608	0.0063682856	0.0222503607	0.0052172451	0.1061569696	0.0531747527
150	0.6685157092	0.0734816008	0.5049511833	0.0788115609	0.3413598648	0.0802276507	0.2892877072	0.2208260496	0.2204578875	0.0825647274	0.04905266	0.0118556149	0.0478062274	0.0061231702	0.2105955846	0.0658466831
175	0.673978514	0.0828206367	0.5996381359	0.0656958618	0.4904644154	0.0735069066	0.4235683124	0.2246383362	0.3707385434	0.1065987186	0.1062328499	0.064141361	0.0703105377	0.0079137342	0.3658334526	0.0699447103
200	0.6823796444	0.0714804799	0.6280728954	0.0691999626	0.5617528696	0.0698132493	0.507520869	0.2230497931	0.4776549674	0.100985295	0.1725086291	0.067099469	0.0924438868	0.0079813317	0.4794110839	0.0741548178
225	0.6763680103	0.0681712879	0.6552045637	0.0604623791	0.5875412729	0.0765150433	0.5192316931	0.2211448353	0.5285275746	0.095052941	0.1920778479	0.0801994419	0.1086239969	0.0082311976	0.5321970669	0.071498779
250	0.6564457334	0.067752172	0.6446501758	0.0680818676	0.5980253335	0.0681790058	0.5457083195	0.2279131234	0.5561814104	0.0904657895	0.2208270043	0.0827065371	0.1231940612	0.0072282094	0.54665659	0.0738553388
275	0.6525991385	0.0736503753	0.6563309574	0.0626842093	0.6207856075	0.0611623393	0.520914785	0.222502225	0.5773747269	0.0844258521	0.2511257658	0.0903559644	0.1332660532	0.0085538531	0.5859042585	0.0658841618
300	0.6207915327	0.0686192478	0.6312228422	0.0650998987	0.607477207	0.0638700962	0.5348861735	0.2247694593	0.5810646254	0.0831277394	0.223591307	0.0923375316	0.1410659449	0.009337603	0.5985941782	0.063502736


==> figures/comparison/TOPK_SUM_RATIO_0.1_kosarak.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std
25	0.0123094675	0.0181819647	0.0068312161	0.0096011847	0.0125971864	0.0304900812	0.0097237622	0.0177862843	0.0168860522	0.0382356603	0.0015651608	0.0050387086	3.01E-005	4.55E-005	0.0046222868	0.008774505
50	0.7046226795	0.1420734859	0.0468586125	0.0605932933	0.0324322196	0.0618267881	0.0329945785	0.0628476456	0.0249042701	0.0491445187	0.0088395007	0.0342958405	0.0004303518	0.0003543464	0.0192608656	0.0449908583
75	0.9412741541	0.0635801135	0.6336954313	0.1418663226	0.1761139755	0.1090407206	0.1199927636	0.1387682218	0.0654742874	0.0775896338	0.0108126202	0.0250541112	0.0049656144	0.002138663	0.0573000421	0.0668714197
100	0.9683690525	0.0432484351	0.8958818852	0.0799465285	0.6400436879	0.141538529	0.3728689523	0.2468315989	0.3981178158	0.1436223349	0.1025036629	0.0983852008	0.0331399691	0.0053219514	0.3426221617	0.1259138068
125	0.9716117202	0.0454015574	0.9367295699	0.0610236443	0.8409361683	0.0907274926	0.5872957806	0.2737781075	0.6617412355	0.1226950285	0.3866360253	0.1652066188	0.0870807798	0.0075392245	0.6392431314	0.1199944569
150	0.972315502	0.0368070434	0.9563094714	0.04609489	0.9043547635	0.0748175952	0.7720728526	0.2077772718	0.8175124799	0.107644185	0.6271436944	0.1342138084	0.1388925841	0.0073095452	0.8108303082	0.1031146234
175	0.9758769239	0.0350861771	0.9655539656	0.0445559516	0.9504781608	0.0440513358	0.8217787277	0.2121834791	0.909501275	0.0656886208	0.7779451607	0.1165034914	0.1823114063	0.0078637858	0.8883348879	0.0888182326
200	0.9742608894	0.0373323644	0.9671698486	0.044166189	0.9600288475	0.0337494325	0.8648480408	0.1765081825	0.941589069	0.0452643065	0.8329336706	0.1066954923	0.2186846416	0.0081692209	0.9184997827	0.0711999668
225	0.9750895899	0.033144319	0.9699354163	0.0343329647	0.9547015203	0.056614271	0.88966251	0.164393626	0.9385446112	0.05303373	0.8597563821	0.0908346115	0.2482417215	0.0072612301	0.9507630421	0.0406891049
250	0.970215128	0.0371236946	0.9661567616	0.0383101434	0.957686764	0.0423682552	0.9126738855	0.1148363366	0.9454974843	0.0481166297	0.8826804989	0.0741866038	0.2729045296	0.0076943345	0.953808449	0.0355506548
275	0.966407541	0.0451912535	0.9732650752	0.0301219243	0.962943949	0.0358050266	0.9198642399	0.1370338805	0.9463305532	0.0548437617	0.8995975203	0.066533077	0.2961262921	0.0075912699	0.9462299211	0.0469049472
300	0.9712513017	0.0397522158	0.9706419267	0.0335070625	0.9605165766	0.0387500027	0.9449710338	0.065148463	0.9504608217	0.0523885823	0.9020501827	0.0791550816	0.315359615	0.0067860185	0.9636079202	0.031071116


==> figures/comparison/TOPK_SUM_RATIO_0.1_zipf.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std
25	0.9897258611	0.0195272981	0.9844983598	0.0430099409	0.9848230674	0.031748803	0.9570609132	0.0884677736	0.9758844503	0.0511883338	0.3218218689	0.0324179704	0.9707592097	0.051362249
50	0.9870122309	0.0249856772	0.9800894843	0.045876845	0.977210997	0.0466698416	0.9668081632	0.0662313428	0.9804927504	0.034988506	0.5377276667	0.0420199614	0.9843565259	0.0184156356
75	0.9789301401	0.0341679634	0.9762915729	0.0369777083	0.9748191124	0.041731244	0.9594105323	0.0695214935	0.9793383414	0.0285850597	0.6265966154	0.0440861905	0.9811712112	0.0334693172
100	0.9807262856	0.0296541478	0.9784348415	0.025459246	0.9757154235	0.0317780487	0.9628830942	0.0613987771	0.9733701534	0.0369161462	0.6830608276	0.0506570469	0.9775974227	0.0193462405
125	0.9692947933	0.0379630543	0.9715708936	0.0497946622	0.9635740111	0.0484042602	0.9551738741	0.0644871992	0.9681811428	0.0392773297	0.7283374992	0.0546446731	0.9730319958	0.0320759806
150	0.9695016018	0.0393620284	0.971350936	0.0229226472	0.9691975366	0.044378363	0.9389157059	0.0750104748	0.9690291684	0.0342187943	0.7544551331	0.0464290593	0.9628430858	0.0370555336
175	0.9644502753	0.0376115589	0.9642342147	0.0404465103	0.9613177319	0.0423180409	0.9511360739	0.0541988511	0.9642964251	0.0362981243	0.7591313591	0.0498330239	0.9527990623	0.0491705572
200	0.965722097	0.0330644106	0.9609612143	0.0385677079	0.9518459709	0.0462876658	0.949844216	0.0533585959	0.9604010484	0.0376543942	0.7772499075	0.0457312023	0.955964716	0.0341316987
225	0.9564051685	0.0436724112	0.957105631	0.0429511394	0.9543821901	0.0380999088	0.93912242	0.0606547785	0.9561537568	0.043297577	0.7925295515	0.061781958	0.9491852347	0.0446538395
250	0.9592984566	0.0277399242	0.9534750954	0.0377812171	0.9436761797	0.0443533132	0.9432301517	0.0491683312	0.9455360976	0.0475938153	0.8138952708	0.0785699385	0.9482646328	0.0436193123
275	0.9584995489	0.0271739679	0.9511838618	0.0365956827	0.9489731507	0.0431581596	0.944610833	0.0462712577	0.9419314994	0.045987841	0.8260893841	0.0767723605	0.9404854112	0.0515877351
300	0.9452646088	0.0404039777	0.9472438104	0.0387699224	0.9430662906	0.0479534698	0.9260754525	0.0622970441	0.9475279891	0.0410359582	0.8347280446	0.0846499081	0.9427703321	0.0461023682


==> figures/comparison/TOPK_SUM_RATIO_0.5_AOL.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std
25	0.0124886644	0.0147890743	0.0085794833	0.0130199623	0.0069173333	0.0131142548	0.0126960043	0.0153710415	0.0065200295	0.0126911237	0.0012597337	0.0051032983	1.02E-005	2.20E-005	0.0086582102	0.0150155048
50	0.0075355611	0.0102374695	0.0051583664	0.0086184787	0.005055659	0.0085779872	0.0063182144	0.0107415225	0.0035335647	0.0052272944	0.0008951383	0.0039738625	9.88E-006	4.13E-005	0.0032816023	0.0071818188
75	0.0146243023	0.015408944	0.0065951824	0.0069087097	0.0068820499	0.0075592491	0.0118024103	0.0113540993	0.0075045549	0.0082029494	0.0006963494	0.0030788737	6.69E-005	6.77E-005	0.0045814339	0.0070634639
100	0.0170125601	0.0145643231	0.0104271894	0.0092767996	0.0067730385	0.0065124814	0.0216381517	0.0182349302	0.0087983742	0.0089758603	0.0003292964	0.0010065755	0.0002370491	0.0001395263	0.006508041	0.0062683926
125	0.0227355094	0.0116156707	0.0085752644	0.0083100073	0.0074453552	0.0072738389	0.0189017583	0.0171027687	0.0077799603	0.0076733745	0.0002831663	0.0004652832	0.0001702616	0.0001063832	0.0062732259	0.00606227
150	0.1355205008	0.0294387042	0.0125611383	0.010060949	0.0078636787	0.0079125669	0.0204998505	0.0211942363	0.0072093956	0.0068346274	0.0004898963	0.0002899315	0.0005429573	0.0002997051	0.0076207818	0.0079176212
175	0.4873814911	0.0333149221	0.0109294023	0.0078772185	0.00833784	0.0071207468	0.0298051496	0.0295842944	0.0082706967	0.0078396013	0.0006532679	0.0003481408	0.0006117263	0.0003025809	0.0061650985	0.0054929759
200	0.7999578106	0.0324162156	0.0158257659	0.0089736119	0.0077466719	0.0051694744	0.0316978698	0.031011754	0.008261579	0.0073181839	0.0008344185	0.0004696126	0.0007757744	0.0003524734	0.005959605	0.0043116153
225	0.9276224958	0.0212236277	0.0685532599	0.0197283709	0.0156232034	0.0116916313	0.0293681564	0.024264885	0.0137529831	0.0107141843	0.0014327947	0.0006713937	0.0012723636	0.0004341307	0.0111266507	0.008903658
250	0.966751262	0.013575501	0.2347619837	0.0272537142	0.0202737042	0.0101980907	0.0414009348	0.0355916168	0.0121808193	0.009980284	0.001790379	0.0005655828	0.0019710277	0.0006250636	0.0107091929	0.0077143606
275	0.9822688509	0.0086830005	0.5157085924	0.0314862234	0.0322472664	0.013610775	0.0495949199	0.0432887263	0.0146462656	0.0098840041	0.0027054284	0.0009827563	0.0026640181	0.0008115561	0.0101098563	0.0064664193
300	0.9883751481	0.0071606801	0.7480902009	0.030684081	0.0983992147	0.0171821527	0.0736992124	0.0701968357	0.0183171006	0.0116705588	0.0046490721	0.0018519756	0.0046469685	0.001440241	0.0159240264	0.0103292078


==> figures/comparison/TOPK_SUM_RATIO_0.5_BMS-POS.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std
25	0.0044109088	0.0101602746	0.0003201407	0.002070857	0	0	0	0	0	0	0	0	0	0	0	0
50	0.0088837908	0.0113403166	0.0082934065	0.0173998897	0.0058146089	0.015589806	0.0073545972	0.0167867621	0.0043836421	0.0062313183	0.0004647634	0.0023781607	2.02E-005	4.41E-005	0.0049032091	0.0171019074
75	0.0274820838	0.0346216545	0.0179035442	0.0216999705	0.0168235017	0.0300886102	0.0197406667	0.0287562092	0.0088779185	0.0170555367	0.0023444547	0.0087179716	5.30E-005	7.13E-005	0.0162918315	0.0312053614
100	0.0395516965	0.0335412451	0.0107414469	0.0120127552	0.0093726817	0.0166185079	0.0132135872	0.0207280093	0.0078720957	0.0156518646	0.0003432177	0.0007492599	0.0001466244	0.0001388114	0.0058123311	0.008067351
125	0.0519471685	0.040441839	0.0115396627	0.0166764782	0.0082019592	0.0126936479	0.0223320136	0.0333933437	0.0087963767	0.0139289902	0.0008335205	0.0033656089	0.0005350974	0.0003375392	0.0066795588	0.0152482606
150	0.1131122497	0.0473765319	0.0121035883	0.0137287692	0.0068629225	0.0054478519	0.0170321556	0.018916197	0.0075338877	0.0075058155	0.000772452	0.0006949256	0.0007624424	0.0003552058	0.0060608086	0.0115166968
175	0.275724101	0.0625385526	0.0566362827	0.0384615772	0.0179973576	0.0149175107	0.0351901351	0.0467785428	0.0122318665	0.0172133988	0.00122007	0.0006054766	0.0012991367	0.0005099523	0.0142939796	0.0190376378
200	0.3694258806	0.0674658861	0.1231854549	0.0514565356	0.0399128723	0.0232241785	0.0484478648	0.0574134437	0.0243895791	0.0306010246	0.0025745784	0.0008870745	0.0025231028	0.0009217803	0.0266462226	0.0300158902
225	0.4500527868	0.0769331475	0.2106367854	0.0618948126	0.0949924892	0.0433526077	0.0767310856	0.0984007504	0.050417707	0.0415872887	0.0073588328	0.017006844	0.0052650791	0.0013900404	0.0472778044	0.0397316261
250	0.4830800922	0.0650724649	0.2992924898	0.0709510646	0.1612365347	0.0578914564	0.144122274	0.162510771	0.0758901405	0.0404143538	0.0115303632	0.0098013923	0.0105077789	0.0018114273	0.0852846645	0.0434818026
275	0.5169501667	0.067254201	0.3893519674	0.0657298859	0.2618961576	0.0633889447	0.2254689916	0.2082686221	0.1831884888	0.0718973448	0.0263018479	0.028577177	0.0164604019	0.0019403193	0.168823557	0.0494459437
300	0.5161888173	0.0683016244	0.4290890924	0.0675103343	0.3117546367	0.0607940056	0.2844194464	0.2239594823	0.2371015977	0.0688548787	0.0341351203	0.0275122561	0.0218304637	0.0022593622	0.2264590134	0.0554667119


==> figures/comparison/TOPK_SUM_RATIO_0.5_kosarak.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std
25	0.0084081519	0.0217979837	0.0042043877	0.0069504727	0.006476334	0.0253748488	0.0109250697	0.0322977763	0.0036634965	0.0174511519	0.0038578812	0.0242080297	4.03E-006	1.38E-005	0.0049392585	0.023294803
50	0.0201659297	0.04396087	0.0209680721	0.0529461508	0.0019021766	0.0052057488	0.006397275	0.0279595784	0.0007849392	0.0031093884	0.0017532566	0.0124395306	7.44E-006	3.67E-005	0.002250068	0.0125388553
75	0.0370976706	0.0583449672	0.0187232349	0.0418175324	0.0137527	0.0345506096	0.0287564561	0.047688083	0.0093714263	0.0264845436	0.0006876002	0.0025027114	9.45E-005	7.79E-005	0.0096256843	0.0280415131
100	0.1402147336	0.1040036011	0.0360009056	0.0564997197	0.0177987164	0.0324705651	0.0392924192	0.0824273608	0.0245799635	0.0523023243	0.0024539791	0.0181271925	0.0002546244	0.0001781575	0.0123839752	0.0279785757
125	0.3830072626	0.1193142084	0.0180890286	0.0376596511	0.0122853065	0.028688717	0.0299322535	0.0485338221	0.009177965	0.013421842	0.000627849	0.0002449505	0.0006066632	0.0002388049	0.0058978523	0.0132684699
150	0.6396715674	0.1261061911	0.0418301975	0.0495004919	0.0080723613	0.0127484467	0.061843654	0.1088228453	0.0154256884	0.0357137396	0.0009671793	0.0003631617	0.0009780845	0.0004133346	0.0079623167	0.0191858157
175	0.8102770637	0.0903189704	0.2229817522	0.0931595914	0.0481513017	0.0493864968	0.0802465114	0.1074923631	0.0355173202	0.0579396777	0.0021096268	0.0020760186	0.0017629081	0.0005700473	0.0247260813	0.036385504
200	0.8691309157	0.0752101517	0.4301758005	0.111531845	0.084501792	0.0605672526	0.0768214034	0.1022978723	0.0373014054	0.0448633395	0.0043117303	0.002551524	0.0039684853	0.0011062515	0.0352515783	0.0477666528
225	0.8925978133	0.0702127268	0.6225678452	0.0954582126	0.2156806267	0.0920666392	0.1486901105	0.1719466938	0.0845466466	0.0849975686	0.0097947026	0.0043141669	0.0093815144	0.0017974586	0.0722642018	0.0627517082
250	0.9056013784	0.0704626917	0.7066349188	0.1071671062	0.3491494744	0.1040447893	0.2071020488	0.1966076995	0.1438870654	0.0918844748	0.0190474877	0.0030125482	0.0179119755	0.0027985968	0.1210147813	0.077598151
275	0.9365714235	0.0480744622	0.7875515218	0.0831469849	0.498093037	0.1166722422	0.2756104818	0.24904126	0.2408008332	0.1057843648	0.0489775042	0.0408768739	0.0317953092	0.0035418904	0.2170866203	0.0825453894
300	0.9359639008	0.051476805	0.8448219385	0.0765676567	0.6279922306	0.0952912941	0.4234655616	0.2704399425	0.4122831261	0.1230210387	0.1079360728	0.0862387773	0.0477463989	0.0036049417	0.3609598622	0.0870578848


==> figures/comparison/TOPK_SUM_RATIO_0.5_zipf.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std
25	0.9506650223	0.0798324549	0.7964933871	0.1452988959	0.3552450992	0.1429734306	0.1468735796	0.1815802999	0.1831574579	0.148971121	0.014646298	0.0091777013	0.0980275874	0.1080089189
50	0.9777734562	0.0353977303	0.9729396949	0.0366705132	0.9438716292	0.0585252937	0.8555667313	0.1903138459	0.9355051076	0.062181498	0.2025400002	0.0162677119	9.28E-001	0.0665890339
75	0.9734908567	0.0386831787	0.9650584763	0.0475415904	0.9620515388	0.0508240565	0.9186174427	0.1493722017	0.9660785119	0.0356104821	0.3164201102	0.0200554485	9.50E-001	0.061659418
100	0.9728257798	0.0365939125	0.9700391538	0.0369340352	0.9634541155	0.0362635098	0.9172680306	0.1258209762	0.9672819881	0.0356013093	0.3884787738	0.0182528341	0.9608548559	0.0470571944
125	0.9606141573	0.0458184954	0.9599298012	0.0436130967	0.9677018518	0.0326419143	0.9261241661	0.1153417135	0.9509342845	0.0596831816	0.4329429235	0.0241370034	0.9608695493	0.0370791181
150	0.9559457362	0.049363265	0.9596466732	0.0407613511	0.948849261	0.0537596619	0.9218870657	0.1042746807	0.9653157892	0.022825263	0.4728251532	0.0247123845	0.9578605065	0.0391597496
175	0.9533379334	0.0474939248	0.9599815486	0.0364110112	0.9500655214	0.0533930257	0.9040757012	0.1216489553	0.9536111228	0.0519798342	0.5082593244	0.0284565928	0.9472676726	0.0498959856
200	0.9525060606	0.0411682669	0.9478991086	0.0498136983	0.9542376584	0.0405759322	0.9280452192	0.0852550972	0.9534840277	0.0351247719	0.5190655107	0.025045861	0.9545772969	0.0394040501
225	0.9428341831	0.0541750219	0.947720192	0.0422418784	0.9412157237	0.0515587564	0.9232014882	0.0959377794	0.9440747145	0.0441459585	0.5446812413	0.0273378863	0.9449138826	0.0436946035
250	0.9488561552	0.0412586618	0.9441454376	0.0451618222	0.9408833622	0.0387106959	0.9068722708	0.1017938391	0.946792512	0.035526666	0.5598255646	0.0297007264	0.9338713184	0.0554112444
275	0.9433375655	0.0470634507	0.9392647676	0.0509389714	0.9390505196	0.0465550873	0.9213709119	0.0787665257	0.9288568387	0.0563090148	0.5761265848	0.0306552349	0.9372500269	0.0449623997
300	0.9464964422	0.0416116355	0.9412758682	0.0459514283	0.9252265253	0.0583038859	0.9053337505	0.0877857037	0.9350084818	0.052917282	0.5862669953	0.0287835947	0.9232349504	0.0542744309


==> figures/interactive/FNR_0.1_AOL.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std
25	0.0964	0.0437051646	0.0484	0.0285939882	0.0392	0.028978571	0.0444	0.0316010484	0.04	0.025425669	0.0212	0.0200645423	0.0212	0.0200645423	0.0324	0.021794263
50	0.3038	0.0543609337	0.0634	0.0271255964	0.042	0.0219273364	0.0572	0.0418771653	0.0414	0.0197468831	0.0256	0.0147928457	0.024	0.0142133811	0.0386	0.0203514574
75	0.9696	0.0197019315	0.1976	0.0363240188	0.0893333333	0.0269013244	0.1141333333	0.0652735245	0.0773333333	0.0299044494	0.0497333333	0.0145387751	0.0521333333	0.0170660564	0.0612	0.0211112174
100	0.9952	0.006432242	0.7766	0.0355112729	0.163	0.0325824517	0.1948	0.1257179784	0.1017	0.0249466097	0.083	0.0176096851	0.0804	0.0174031229	0.0946	0.0206177329
125	0.99816	0.0035695683	0.96728	0.0160038379	0.60264	0.0375759218	0.25368	0.1614531786	0.17512	0.0427861207	0.11768	0.025585223	0.11336	0.0177636105	0.14344	0.0258606678
150	0.9990666667	0.0025105837	0.9887333333	0.0080232546	0.9158	0.0228331183	0.5898	0.1899600171	0.6265333333	0.0683687106	0.4167333333	0.0672399259	0.2646	0.0207749958	0.5718	0.0382308541
175	0.9992	0.0019927719	0.9958285714	0.0055595203	0.9746857143	0.0125102803	0.8342857143	0.1307050794	0.8877714286	0.0337673171	0.7724	0.0477059294	0.4530857143	0.0206478459	0.8668571429	0.0234764583
200	0.9994	0.0017809315	0.9971	0.0043333333	0.98955	0.0072158286	0.9389	0.0674895428	0.9628	0.0147079309	0.91115	0.0223364426	0.5949	0.0169219838	0.95325	0.0156084508
225	0.9997777778	0.0009735241	0.9984888889	0.0024644625	0.9944	0.0051560509	0.9672444444	0.0524607063	0.9843555556	0.0080522053	0.9645333333	0.0133405143	0.6941777778	0.0151305744	0.9831555556	0.0084113001
250	0.9996	0.0012060454	0.9988	0.0023094011	0.99668	0.0037735925	0.98508	0.0261393623	0.992	0.0060968613	0.98164	0.0085108606	0.76336	0.0121368626	0.99052	0.0060343796
275	0.9995636364	0.0011876314	0.9990909091	0.0018181818	0.9973818182	0.0031472741	0.9905454545	0.0119771048	0.9941818182	0.0048484848	0.9888363636	0.0062931688	0.8173454545	0.0112864634	0.9938181818	0.0044611091
300	0.9996666667	0.0010050378	0.9992666667	0.001541058	0.9982	0.0024352444	0.9913	0.0156411426	0.9962666667	0.0035225743	0.9923333333	0.0046781964	0.8557333333	0.0100289144	0.9965333333	0.0034465617


==> figures/interactive/FNR_0.1_BMS-POS.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std
25	0.0508	0.02776816	0.0272	0.0240403701	0.0172	0.0222056504	0.0268	0.0301135897	0.0152	0.0211048369	0.002	0.0087617165	0.0052	0.0135199068	0.0128	0.0187530469
50	0.1586	0.0423792402	0.0684	0.0238140948	0.053	0.0211535989	0.0686	0.0412192953	0.0476	0.0237461321	0.03	0.0143548113	0.0324	0.0152501035	0.0382	0.0184434708
75	0.4485333333	0.0430287665	0.1346666667	0.0301138878	0.0806666667	0.0241488091	0.1082666667	0.0556493753	0.0708	0.0243207153	0.0412	0.0159792233	0.0450666667	0.0147746256	0.0645333333	0.0194856418
100	0.6564	0.0366120806	0.3231	0.0384732624	0.1578	0.0299015219	0.1777	0.1064377752	0.1104	0.0376297754	0.0711	0.0247367963	0.0687	0.017503535	0.0985	0.0257169912
125	0.72496	0.0356826416	0.50136	0.0384601381	0.29792	0.0354342983	0.2768	0.1597452517	0.1932	0.0489122075	0.13232	0.0149739707	0.13208	0.0190775557	0.17832	0.0301976252
150	0.7622666667	0.0312007367	0.5913333333	0.0332389235	0.4221333333	0.0382194032	0.3898	0.1808036803	0.3016666667	0.0499640724	0.1970666667	0.0221882569	0.2016666667	0.0218632624	0.283	0.0294715903
175	0.7709714286	0.0297497845	0.6708571429	0.0282521847	0.5540571429	0.0321501323	0.5128	0.1699360133	0.4463428571	0.0630425967	0.2789142857	0.039168391	0.2656	0.0224565179	0.4434285714	0.0313510785
200	0.77905	0.0267960403	0.6972	0.0271017536	0.618	0.0321455025	0.5976	0.1513366039	0.5346	0.0606724939	0.35625	0.0362188564	0.3328	0.0227893294	0.5359	0.0297750828
225	0.7760444444	0.0234914317	0.7154222222	0.027719256	0.6573777778	0.0262602399	0.6148888889	0.1291933013	0.5952	0.0541268319	0.4072444444	0.0415230912	0.3818222222	0.0206838566	0.5913777778	0.0281149547
250	0.77036	0.0221516901	0.72024	0.0205367962	0.6708	0.0253141873	0.65296	0.1364568915	0.62172	0.0516718629	0.44652	0.041185091	0.42532	0.0172544124	0.6244	0.0272215007
275	0.7606181818	0.0202170706	0.7232727273	0.0214881684	0.6847636364	0.0219445073	0.6513818182	0.1146506783	0.6535272727	0.0421449445	0.4857454545	0.036675176	0.4575636364	0.0186571834	0.6464	0.026521619
300	0.7517333333	0.0225206228	0.7153666667	0.0225674945	0.6894333333	0.0232540983	0.6616	0.1111853086	0.6594333333	0.041880743	0.4968666667	0.0413080731	0.4818	0.0203030906	0.6591666667	0.0227432604


==> figures/interactive/FNR_0.1_kosarak.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std
25	0.0704	0.0322214559	0.0444	0.0283670032	0.0364	0.0267241804	0.0432	0.027666119	0.0376	0.0265573517	0.0216	0.0208273325	0.0156	0.0196082852	0.0304	0.022107177
50	0.7284	0.0531952759	0.0954	0.0358284352	0.0558	0.0271613213	0.061	0.0474288409	0.0494	0.02863282	0.0284	0.0201369052	0.021	0.0134464895	0.0366	0.0223931808
75	0.9534666667	0.0208888889	0.6813333333	0.0545813574	0.2448	0.0433613481	0.1821333333	0.1023402042	0.1365333333	0.0413951965	0.096	0.0277231787	0.0882666667	0.0209133749	0.1153333333	0.0295039422
100	0.9789	0.0137726856	0.91	0.0267045186	0.6949	0.0431697378	0.4626	0.1770842406	0.444	0.0726135474	0.2514	0.0424744724	0.2041	0.0230543933	0.3811	0.0391034629
125	0.98448	0.0099660839	0.95496	0.0160264428	0.87592	0.0255650013	0.692	0.1647045718	0.73048	0.0563589649	0.53192	0.0559999423	0.38856	0.0270578579	0.69192	0.0361634002
150	0.9866666667	0.0102931226	0.9677333333	0.0151822449	0.9326	0.0229359133	0.8412666667	0.1079913327	0.8580666667	0.0409570688	0.7388	0.046540281	0.5314666667	0.0212532166	0.8486	0.0261446378
175	0.9888	0.008239659	0.9778285714	0.0105672547	0.9557714286	0.0160522749	0.8968	0.0841779388	0.9270857143	0.023442997	0.8541714286	0.0381858662	0.6309142857	0.020224997	0.9194285714	0.0193653159
200	0.9891	0.0067562167	0.9797	0.0102941584	0.9659	0.013987368	0.92205	0.064389499	0.9486	0.0192022726	0.89955	0.0259671023	0.7028	0.0184133241	0.9433	0.0157348613
225	0.9885777778	0.0078964492	0.9828444444	0.0099885456	0.9711111111	0.0085805093	0.9445333333	0.0518940857	0.9577333333	0.0148080119	0.924	0.0207359302	0.7510666667	0.0143007791	0.9592888889	0.0134409425
250	0.98788	0.0068568037	0.98224	0.0082647114	0.97344	0.0104294842	0.95724	0.0350731184	0.965	0.0125641787	0.93496	0.0155867854	0.78672	0.0139942845	0.96472	0.0117534263
275	0.9869818182	0.007090085	0.9849090909	0.0067661004	0.9761454545	0.0102893443	0.9635272727	0.0330681361	0.9693090909	0.0108331609	0.9453090909	0.0154703209	0.8152363636	0.0118616281	0.9672363636	0.0115974441
300	0.9879	0.0059109554	0.9845666667	0.0065589787	0.9763666667	0.0083564662	0.9698333333	0.0213851171	0.9716666667	0.0098871296	0.9511333333	0.0140003207	0.8379666667	0.010719304	0.9728333333	0.0096210464


==> figures/interactive/FNR_0.1_zipf.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std	retraverse_higher_threshold_1_k23_PMP_avg	retraverse_higher_threshold_1_k23_PMP_std
25	0.804	0.0661800422	0.1412	0.0623978762	0.0648	0.0354047306	0.0884	0.0739740604	0.0656	0.0442289726	0.0356	0.0283670032	0.0304	0.024201177	0.0444	0.0283670032	0.0264	0.0255651278
50	0.9742	0.0207525099	0.9414	0.0324432683	0.8536	0.0502824346	0.723	0.1813167328	0.7432	0.072792496	0.5398	0.0937865619	0.3192	0.0327734803	0.6988	0.0582450414	0.4898	0.0559577763
75	0.9829333333	0.0141918868	0.9681333333	0.0187506528	0.9585333333	0.0193167234	0.9145333333	0.0840948639	0.9350666667	0.0305963181	0.8796	0.0411487134	0.6042666667	0.0258376178	0.9268	0.0252481289	0.8692	0.0334580831
100	0.9819	0.0142626871	0.9752	0.0142474524	0.9686	0.0159557469	0.961	0.0357460176	0.9627	0.0210269188	0.9253	0.0264939482	0.7351	0.0240157776	0.9614	0.0202020101	0.9254	0.0302654919
125	0.98224	0.0108219007	0.97592	0.0136682778	0.97176	0.0148454122	0.96416	0.0286866456	0.96912	0.0165957765	0.94136	0.0228563896	0.80928	0.017158842	0.96328	0.0158821926	0.94064	0.0179851342
150	0.9781333333	0.0116468808	0.975	0.0125126199	0.9717333333	0.0132020473	0.9621333333	0.0238942677	0.9677333333	0.0160168262	0.9499333333	0.0169635511	0.8494	0.016605139	0.9676	0.0157710898	0.9459333333	0.0176229368
175	0.9765714286	0.0101605338	0.9752571429	0.0109286021	0.9707428571	0.0131535185	0.9693142857	0.0231532765	0.9696571429	0.0150133865	0.9484	0.015139399	0.8757142857	0.0159648139	0.9669142857	0.012563949	0.9501714286	0.0176281479
200	0.974	0.0120185043	0.97285	0.0128167937	0.96805	0.0123887983	0.9632	0.0215500357	0.9667	0.0136925107	0.9556	0.0124980807	0.8928	0.0132824788	0.9673	0.0119641721	0.9545	0.0144512416
225	0.9744444444	0.0099556317	0.9707555556	0.0101502369	0.9678666667	0.0120497783	0.9614222222	0.0192942443	0.9660888889	0.0101987727	0.9535555556	0.0134506622	0.9057333333	0.0132250749	0.9648	0.012832805	0.9526666667	0.0148467669
250	0.96896	0.010952533	0.9684	0.0101464031	0.96736	0.0106624234	0.96008	0.0171974158	0.9644	0.0109286021	0.95084	0.0145870567	0.91456	0.0125274003	0.96292	0.0109042481	0.95264	0.0124133522
275	0.9681090909	0.0097087394	0.9664727273	0.0108116864	0.9630909091	0.0116878453	0.9593454545	0.0167907129	0.9633818182	0.0109305574	0.9520727273	0.0137367471	0.9179636364	0.0130786597	0.9630545455	0.0117828248	0.9527636364	0.0126337374
300	0.9669333333	0.0092681708	0.9636666667	0.0110757012	0.9628666667	0.0118257077	0.9573	0.0146005166	0.9598666667	0.0112408586	0.9520666667	0.012243141	0.9233333333	0.0116726776	0.9599666667	0.0111060089	0.9483666667	0.0114149861


==> figures/interactive/FNR_0.5_AOL.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std
25	0.032	0.0204988297	0.0224	0.0207495893	0.0196	0.02088545	0.0264	0.0190438091	0.0168	0.0198417986	0.0128	0.0187530469	0.0072	0.0154449168	0.016	0.0196946386
50	0.029	0.0195659981	0.0154	0.0129817276	0.011	0.0111464086	0.0146	0.0165401257	0.0094	0.0111753697	0.0038	0.0078855449	0.0012	0.0047736651	0.007	0.0107778298
75	0.0597333333	0.0212286996	0.0285333333	0.0135364993	0.0222666667	0.012142809	0.0289333333	0.0171667729	0.0197333333	0.0112882844	0.0138666667	0.009072844	0.0116	0.0081852842	0.0153333333	0.010271292
100	0.0882	0.0210521239	0.0474	0.0149490718	0.0356	0.0113101367	0.0503	0.0272457948	0.0327	0.0120483035	0.022	0.0088762536	0.0229	0.0097747355	0.0278	0.0133014771
125	0.09328	0.0189662539	0.04048	0.0107162484	0.0312	0.0105140599	0.04536	0.0258556678	0.02984	0.0107183596	0.02016	0.0074977707	0.02048	0.0071300757	0.026	0.0089080601
150	0.2132	0.0278521026	0.0512	0.0138577024	0.0332666667	0.0114295775	0.0474	0.0340184805	0.0276666667	0.011346002	0.0180666667	0.0070461044	0.02	0.0083147942	0.0259333333	0.0096583617
175	0.5413714286	0.0305909096	0.0637714286	0.0124167315	0.0472571429	0.0109225643	0.0714857143	0.0419322617	0.0434857143	0.0114255407	0.0332571429	0.008533055	0.0325714286	0.0075538335	0.0383428571	0.009790045
200	0.82295	0.0233235369	0.0653	0.0115430682	0.0409	0.0084799228	0.0726	0.0531411309	0.03495	0.01111226	0.0252	0.0071038473	0.0247	0.0063492623	0.0306	0.0090531539
225	0.9377333333	0.0168618722	0.1283111111	0.0199828334	0.0546666667	0.0132733405	0.0696	0.0391821618	0.0433777778	0.0125726917	0.028	0.0079529731	0.0283555556	0.0064970568	0.0395555556	0.0097965334
250	0.97216	0.0103891163	0.29384	0.0232781686	0.06864	0.0129984614	0.09456	0.0597084364	0.0508	0.0131318104	0.03704	0.0068134152	0.0396	0.0074018835	0.04772	0.0093290899
275	0.9858909091	0.0067839422	0.5558181818	0.0265983347	0.0868727273	0.0150942831	0.1098545455	0.0652159615	0.0595636364	0.0127210269	0.0456363636	0.0076726585	0.0466545455	0.0075618385	0.0516	0.0095958223
300	0.9911333333	0.0054478447	0.7718666667	0.0225944582	0.1561666667	0.0176534478	0.1446333333	0.0969673658	0.0697333333	0.0148745597	0.0536333333	0.0075373369	0.0556	0.0095096383	0.0634	0.0116628661


==> figures/interactive/FNR_0.5_BMS-POS.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std
25	0.0112	0.0180504344	0.0016	0.0078778554	0	0	0	0	0	0	0	0	0	0	0	0
50	0.0378	0.0186179017	0.0184	0.0129271463	0.0134	0.0113902315	0.017	0.0159227935	0.013	0.0111464086	0.0044	0.008326664	0.004	0.0080403025	0.01	0.0125529183
75	0.0598666667	0.0217315527	0.0357333333	0.0152648154	0.0289333333	0.0165272282	0.034	0.0262851496	0.0241333333	0.014764291	0.0133333333	0.0075804699	0.0098666667	0.0064600994	0.0229333333	0.0132766472
100	0.0869	0.0227278586	0.034	0.0126331294	0.0231	0.0127679365	0.0288	0.0240907376	0.02	0.0107308674	0.0135	0.0070172947	0.0114	0.0065164903	0.0188	0.0105677229
125	0.13104	0.0239805982	0.0524	0.0144892855	0.03728	0.0119376156	0.05472	0.0388059352	0.03168	0.0118670071	0.02232	0.0088293359	0.0212	0.0086128868	0.02736	0.0091800398
150	0.2018666667	0.0273002181	0.0577333333	0.0135079475	0.0383333333	0.0120744046	0.0556666667	0.0390616653	0.0296666667	0.0123319228	0.0185333333	0.0073140242	0.0199333333	0.0068653884	0.0285333333	0.0103834453
175	0.3548571429	0.0301224054	0.1027428571	0.0171713088	0.0559428571	0.0127204859	0.0762857143	0.0500825951	0.0455428571	0.0124891707	0.0316571429	0.00821962	0.0348	0.0087887787	0.0417714286	0.0099039294
200	0.45995	0.0298861053	0.17535	0.0224537122	0.08405	0.0165250804	0.09635	0.0588091203	0.0568	0.0151843886	0.04115	0.0089571088	0.04255	0.0087759716	0.0552	0.0135199068
225	0.5344	0.0298585099	0.2748444444	0.0259208846	0.1434222222	0.022430939	0.1319111111	0.0882352624	0.0952444444	0.0260401907	0.0608888889	0.0108222842	0.0616	0.0083571601	0.086	0.0168249128
250	0.57416	0.0287569825	0.36516	0.0260243553	0.21224	0.0221861364	0.20872	0.1293494273	0.12916	0.0293404675	0.0824	0.0142020058	0.0872	0.0119256959	0.12628	0.0184861838
275	0.6102181818	0.0251547079	0.4534545455	0.0252860751	0.3227272727	0.0248646054	0.2966181818	0.1703468508	0.2255636364	0.0441429275	0.1227272727	0.020020025	0.1201818182	0.0117675684	0.2178545455	0.0193877056
300	0.6212333333	0.0232473403	0.4967666667	0.0234291204	0.379	0.0239972875	0.3608666667	0.1789617268	0.2962333333	0.039985	0.1595333333	0.0194539371	0.1586666667	0.0123455668	0.2838333333	0.0193344653


==> figures/interactive/FNR_0.5_kosarak.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std
25	0.0324	0.0239156768	0.02	0.0208893187	0.0148	0.0194094635	0.0208	0.0216342415	0.0108	0.0178478417	0.006	0.0143548113	0.0032	0.010906397	0.0152	0.0195132692
50	0.0346	0.020861254	0.016	0.0158273513	0.0058	0.0095536761	0.01	0.0169371983	0.0028	0.0069747018	0.0022	0.0062893208	0.0008	0.0039389277	0.005	0.0087038828
75	0.0938666667	0.0245576808	0.044	0.0189984936	0.0336	0.0163552042	0.0421333333	0.0319213399	0.0257333333	0.0136993532	0.0152	0.0098509658	0.0144	0.0079685127	0.0229333333	0.0149317941
100	0.2182	0.0294179221	0.0711	0.0199441138	0.0452	0.0168463046	0.0638	0.0634334137	0.0365	0.0168400077	0.0221	0.0079512403	0.0204	0.0094195155	0.0331	0.0141203342
125	0.46272	0.0417278533	0.08864	0.0184640081	0.06096	0.0154566321	0.08968	0.0470930478	0.05632	0.0167855638	0.03904	0.0109820055	0.03968	0.0108421922	0.046	0.0120537517
150	0.7080666667	0.0328010703	0.1214	0.0245140423	0.0644	0.0145942504	0.1154	0.0835287675	0.0596666667	0.0170132318	0.0393333333	0.0083953918	0.0404	0.0109614159	0.0509333333	0.0128714616
175	0.8508571429	0.0239080214	0.3040571429	0.0273420352	0.1064	0.0210039507	0.1306285714	0.0887561078	0.0789142857	0.0211902281	0.0516	0.0111200788	0.0526285714	0.0094819861	0.0694285714	0.0164130361
200	0.90615	0.0176505787	0.49365	0.0319868581	0.16775	0.0246221445	0.15055	0.0864913582	0.09955	0.0219514501	0.0761	0.0127243503	0.0754	0.0111164634	0.0921	0.0148592725
225	0.9298666667	0.0174901536	0.6668444444	0.0295346626	0.2986666667	0.027331773	0.2381333333	0.140547349	0.1524	0.0398640663	0.1027555556	0.0124476507	0.1056888889	0.0113808778	0.1404888889	0.0214770226
250	0.94276	0.0145471161	0.76428	0.0202629582	0.42972	0.0224787576	0.30912	0.1553382286	0.22248	0.0415605874	0.14008	0.0121136704	0.13928	0.0147641937	0.20052	0.0216988013
275	0.9556363636	0.011717805	0.8329818182	0.0185797051	0.5689090909	0.0260349672	0.3789818182	0.1965462403	0.3242909091	0.0519000497	0.1960363636	0.0229524274	0.1906181818	0.0151674187	0.3077818182	0.0241735661
300	0.9599666667	0.0108814136	0.8767666667	0.0167804533	0.6870666667	0.022816695	0.5069	0.1938002344	0.4810333333	0.0537373063	0.2717333333	0.0332135221	0.2461	0.0148244876	0.4512666667	0.0234306772


==> figures/interactive/FNR_0.5_zipf.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std	retraverse_higher_threshold_1_k23_PMP_avg	retraverse_higher_threshold_1_k23_PMP_std
25	0.044	0.0251058366	0.0204	0.0223796444	0.0108	0.0178478417	0.0188	0.0223507395	0.0112	0.0180504344	0.0044	0.0125786415	0.0012	0.0068578643	0.008	0.016080605	0.002	0.0087617165
50	0.4912	0.063648022	0.0736	0.0297979729	0.0442	0.0180448375	0.0528	0.0372292923	0.0416	0.0214014065	0.0248	0.0148037669	0.025	0.0148732014	0.0366	0.0197059187	0.0226	0.0126027093
75	0.8909333333	0.0333874308	0.5214666667	0.0515142642	0.1825333333	0.0401878865	0.1653333333	0.1438667547	0.1069333333	0.0322715749	0.0710666667	0.0212772833	0.0649333333	0.0185348884	0.0893333333	0.025741528	0.0617333333	0.0173333333
100	0.9447	0.0231575631	0.8381	0.0354678685	0.6175	0.0413991412	0.4389	0.1945670926	0.4191	0.0798621919	0.2281	0.046049929	0.1857	0.0239635666	0.3633	0.0423323789	0.1993	0.0330978043
125	0.95752	0.0173824944	0.91664	0.0235013518	0.82296	0.029292644	0.70032	0.1741144915	0.70928	0.0614672583	0.5256	0.0689827969	0.34552	0.0223020948	0.6872	0.0324911798	0.4932	0.0371140748
150	0.9610666667	0.0158477606	0.9341333333	0.0192631957	0.89	0.0216388062	0.8154	0.1335644294	0.8285333333	0.0412387318	0.6936	0.0521580952	0.4695333333	0.0224884058	0.8274	0.0284408931	0.6786666667	0.0311831777
175	0.9613714286	0.0153485177	0.9418285714	0.015503745	0.9144571429	0.0197189906	0.8693714286	0.092426088	0.8830285714	0.0287550234	0.7835428571	0.0415909541	0.5638857143	0.0201233877	0.8782857143	0.0251714386	0.7750285714	0.0274306757
200	0.96415	0.010026606	0.9486	0.0146694212	0.92925	0.017238303	0.90565	0.069749389	0.9024	0.0253906847	0.8256	0.0349406423	0.62885	0.0197567914	0.90125	0.0209541949	0.81795	0.0265822053
225	0.964	0.0126577833	0.9495111111	0.0155830445	0.9354222222	0.0165990247	0.9051111111	0.0624826201	0.9158222222	0.0201336846	0.8506666667	0.0330183396	0.6821333333	0.0184548941	0.9160444444	0.0154205461	0.8524	0.0218217107
250	0.96072	0.012264822	0.9492	0.0145004354	0.93764	0.0149892352	0.90464	0.0656300498	0.92424	0.0207559752	0.87252	0.024766579	0.71968	0.016881572	0.92388	0.0163936918	0.86244	0.0203476452
275	0.9595636364	0.0124825481	0.9509454545	0.0120714682	0.9378545455	0.0144819089	0.9222181818	0.0509665031	0.932	0.0179377559	0.8812363636	0.0237144715	0.7520727273	0.0154397271	0.9244727273	0.0146994148	0.8792727273	0.0183827283
300	0.9564333333	0.0115397619	0.9489666667	0.0108421487	0.9390666667	0.0145572904	0.9200666667	0.0476212611	0.9336666667	0.0156095743	0.8823666667	0.0196563918	0.7707	0.0167056447	0.9307	0.0134614635	0.8843666667	0.0164647363



==> figures/interactive/TOPK_SUM_RATIO_0.1_AOL.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std
25	0.0239673814	0.0243032054	0.0154517545	0.0188682585	0.0131469392	0.018527488	0.0194962237	0.0235642835	0.0166173979	0.0212064029	0.0017204946	0.0059073579	8.50E-005	0.0002113137	0.0122992271	0.0149184733
50	0.2246479645	0.0615686885	0.0157549783	0.0159197241	0.0129474086	0.0147707722	0.0230308427	0.0232276313	0.0113505561	0.0125984622	0.0018847543	0.0048689849	0.0005804955	0.0005021119	0.0108679402	0.0123205872
75	0.9628479832	0.0254131607	0.106972063	0.0345012967	0.0234378614	0.0174804638	0.0468998057	0.0382535386	0.0220857335	0.0194052147	0.002907999	0.003469093	0.0020913244	0.0009995318	0.0163923796	0.0149351906
100	0.9930502007	0.0082648985	0.7393438581	0.0459794786	0.0715180638	0.0286202764	0.0933732943	0.0933388262	0.0246495258	0.0169704794	0.0066428199	0.0063713628	0.004972659	0.0021327363	0.0188162134	0.0132888196
125	0.9969209815	0.0046794366	0.9611623034	0.0189527774	0.5528203712	0.0434920032	0.1653953191	0.1495055129	0.1054467987	0.0423970962	0.0441471188	0.0177541537	0.0360463373	0.0099933474	0.0698443938	0.0214702388
150	0.9983127727	0.0028443999	0.9860812291	0.0093284793	0.9022594585	0.0278553249	0.5322889391	0.2145455781	0.5867075661	0.0752385227	0.3458309571	0.0824463457	0.1530225704	0.0145282683	0.5239114467	0.042932341
175	0.9985292604	0.0024312171	0.9947521314	0.0061128484	0.970444116	0.0148459664	0.8054079335	0.1620724612	0.8732862498	0.0407122748	0.7329967097	0.0606902073	0.2961059446	0.015361928	0.8488712684	0.0298719245
200	0.9987508309	0.0018151078	0.9960273653	0.0045444946	0.9870615304	0.0092498992	0.9243229545	0.089824103	0.9554633448	0.01882361	0.8938320524	0.0310474411	0.4120434532	0.0138272754	0.9480700789	0.0159541742
225	0.9992524537	0.0013746751	0.9975548158	0.0030876574	0.992697797	0.0066731362	0.9569666883	0.0762693204	0.9811091805	0.0107373556	0.9570106145	0.0172395959	0.5015763589	0.0136899272	0.9795013247	0.009952409
250	0.9989602515	0.0019244935	0.9979859805	0.0031846905	0.9952247019	0.0046436693	0.9782026923	0.0426872225	0.9899565422	0.0078661457	0.9770951683	0.0114473166	0.571404676	0.0126732661	0.9880871042	0.008596307
275	0.9988870257	0.0019270291	0.9985120752	0.0021858651	0.9959330396	0.0045844035	0.986365886	0.0194382216	0.9922452329	0.0070854083	0.985582733	0.0086384952	0.6329051157	0.0136185065	0.9918033367	0.0063833797
300	0.9990455397	0.0015180964	0.9983912912	0.0029966018	0.9973821375	0.0029842242	0.9864829334	0.0327841488	0.995151745	0.0045217332	0.9901214805	0.0059988278	0.6826714418	0.0138535406	0.995038488	0.0045155824


==> figures/interactive/TOPK_SUM_RATIO_0.1_BMS-POS.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std
25	0.018910209	0.0307956096	0.0147354406	0.0290287741	0.0049923071	0.0093727531	0.0125647012	0.0226667075	0.0054341706	0.0102917691	0.000793277	0.0048900095	7.30E-005	0.0001988491	0.0042814864	0.0078372344
50	0.0722073818	0.0511964303	0.0174138867	0.0273240206	0.0159441811	0.0246851622	0.030190873	0.040156593	0.016896494	0.0289796488	0.0008268701	0.0011208098	0.0007009029	0.0005162375	0.0122439463	0.025230589
75	0.350214333	0.0874532669	0.0727881266	0.0508055223	0.0366683759	0.0383495423	0.0552665122	0.0505961802	0.0317084127	0.0351052663	0.0022575396	0.0042638387	0.0020639532	0.0012030829	0.0294042479	0.033452365
100	0.5612627787	0.0849901265	0.2549184421	0.0780944449	0.096192994	0.0468756069	0.1013151736	0.0972971756	0.0625282147	0.0550475499	0.0101318208	0.0193742876	0.0065644152	0.0026917007	0.0502152388	0.042500409
125	0.6438318182	0.0730756183	0.4160521262	0.0692180025	0.2143757832	0.0691658628	0.1837140014	0.18522718	0.1237758301	0.07977983	0.0239805608	0.0063682856	0.0222503607	0.0052172451	0.1061569696	0.0531747527
150	0.6685157092	0.0734816008	0.5049511833	0.0788115609	0.3413598648	0.0802276507	0.2892877072	0.2208260496	0.2204578875	0.0825647274	0.04905266	0.0118556149	0.0478062274	0.0061231702	0.2105955846	0.0658466831
175	0.673978514	0.0828206367	0.5996381359	0.0656958618	0.4904644154	0.0735069066	0.4235683124	0.2246383362	0.3707385434	0.1065987186	0.1062328499	0.064141361	0.0703105377	0.0079137342	0.3658334526	0.0699447103
200	0.6823796444	0.0714804799	0.6280728954	0.0691999626	0.5617528696	0.0698132493	0.507520869	0.2230497931	0.4776549674	0.100985295	0.1725086291	0.067099469	0.0924438868	0.0079813317	0.4794110839	0.0741548178
225	0.6763680103	0.0681712879	0.6552045637	0.0604623791	0.5875412729	0.0765150433	0.5192316931	0.2211448353	0.5285275746	0.095052941	0.1920778479	0.0801994419	0.1086239969	0.0082311976	0.5321970669	0.071498779
250	0.6564457334	0.067752172	0.6446501758	0.0680818676	0.5980253335	0.0681790058	0.5457083195	0.2279131234	0.5561814104	0.0904657895	0.2208270043	0.0827065371	0.1231940612	0.0072282094	0.54665659	0.0738553388
275	0.6525991385	0.0736503753	0.6563309574	0.0626842093	0.6207856075	0.0611623393	0.520914785	0.222502225	0.5773747269	0.0844258521	0.2511257658	0.0903559644	0.1332660532	0.0085538531	0.5859042585	0.0658841618
300	0.6207915327	0.0686192478	0.6312228422	0.0650998987	0.607477207	0.0638700962	0.5348861735	0.2247694593	0.5810646254	0.0831277394	0.223591307	0.0923375316	0.1410659449	0.009337603	0.5985941782	0.063502736


==> figures/interactive/TOPK_SUM_RATIO_0.1_kosarak.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std
25	0.0123094675	0.0181819647	0.0068312161	0.0096011847	0.0125971864	0.0304900812	0.0097237622	0.0177862843	0.0168860522	0.0382356603	0.0015651608	0.0050387086	3.01E-005	4.55E-005	0.0046222868	0.008774505
50	0.7046226795	0.1420734859	0.0468586125	0.0605932933	0.0324322196	0.0618267881	0.0329945785	0.0628476456	0.0249042701	0.0491445187	0.0088395007	0.0342958405	0.0004303518	0.0003543464	0.0192608656	0.0449908583
75	0.9412741541	0.0635801135	0.6336954313	0.1418663226	0.1761139755	0.1090407206	0.1199927636	0.1387682218	0.0654742874	0.0775896338	0.0108126202	0.0250541112	0.0049656144	0.002138663	0.0573000421	0.0668714197
100	0.9683690525	0.0432484351	0.8958818852	0.0799465285	0.6400436879	0.141538529	0.3728689523	0.2468315989	0.3981178158	0.1436223349	0.1025036629	0.0983852008	0.0331399691	0.0053219514	0.3426221617	0.1259138068
125	0.9716117202	0.0454015574	0.9367295699	0.0610236443	0.8409361683	0.0907274926	0.5872957806	0.2737781075	0.6617412355	0.1226950285	0.3866360253	0.1652066188	0.0870807798	0.0075392245	0.6392431314	0.1199944569
150	0.972315502	0.0368070434	0.9563094714	0.04609489	0.9043547635	0.0748175952	0.7720728526	0.2077772718	0.8175124799	0.107644185	0.6271436944	0.1342138084	0.1388925841	0.0073095452	0.8108303082	0.1031146234
175	0.9758769239	0.0350861771	0.9655539656	0.0445559516	0.9504781608	0.0440513358	0.8217787277	0.2121834791	0.909501275	0.0656886208	0.7779451607	0.1165034914	0.1823114063	0.0078637858	0.8883348879	0.0888182326
200	0.9742608894	0.0373323644	0.9671698486	0.044166189	0.9600288475	0.0337494325	0.8648480408	0.1765081825	0.941589069	0.0452643065	0.8329336706	0.1066954923	0.2186846416	0.0081692209	0.9184997827	0.0711999668
225	0.9750895899	0.033144319	0.9699354163	0.0343329647	0.9547015203	0.056614271	0.88966251	0.164393626	0.9385446112	0.05303373	0.8597563821	0.0908346115	0.2482417215	0.0072612301	0.9507630421	0.0406891049
250	0.970215128	0.0371236946	0.9661567616	0.0383101434	0.957686764	0.0423682552	0.9126738855	0.1148363366	0.9454974843	0.0481166297	0.8826804989	0.0741866038	0.2729045296	0.0076943345	0.953808449	0.0355506548
275	0.966407541	0.0451912535	0.9732650752	0.0301219243	0.962943949	0.0358050266	0.9198642399	0.1370338805	0.9463305532	0.0548437617	0.8995975203	0.066533077	0.2961262921	0.0075912699	0.9462299211	0.0469049472
300	0.9712513017	0.0397522158	0.9706419267	0.0335070625	0.9605165766	0.0387500027	0.9449710338	0.065148463	0.9504608217	0.0523885823	0.9020501827	0.0791550816	0.315359615	0.0067860185	0.9636079202	0.031071116


==> figures/interactive/TOPK_SUM_RATIO_0.1_zipf.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std	retraverse_higher_threshold_1_k23_PMP_avg	retraverse_higher_threshold_1_k23_PMP_std
25	0.7700754979	0.1306856733	0.0842942913	0.0864065979	0.0213378754	0.0406271018	0.0449107646	0.0715840395	0.0313957292	0.0569503261	0.0033065431	0.0090483867	0.0009569639	0.0010298688	0.0229634502	0.0568567762	0.0020791069	0.0127458591
50	0.9570267605	0.0536799148	0.9173126244	0.0764752586	0.8322042902	0.102662448	0.6647139812	0.2686774743	0.7108362129	0.151170984	0.422749606	0.1707710522	0.0817363314	0.0106209516	0.6515168359	0.1298211911	0.3876167435	0.1367459605
75	0.9712953966	0.0361838445	0.9526826521	0.0586998607	0.9323727034	0.0617163817	0.8731677958	0.1622890883	0.9117237147	0.0747383622	0.7971967498	0.1129060658	0.1909017695	0.012294564	0.9135796102	0.0659392339	0.8308801855	0.0856815723
100	0.9688988406	0.0294036349	0.9598448783	0.0528249092	0.9552367856	0.0407645405	0.9236701994	0.1158638101	0.9440202101	0.0565885146	0.8759531274	0.0828267779	0.2616629257	0.0151968105	0.9505408666	0.0412588535	0.8828816656	0.081229613
125	0.9616524711	0.0448494491	0.9579536917	0.0455029574	0.9560574169	0.0401534746	0.9269301224	0.1011898217	0.9511633073	0.0458993723	0.8807502537	0.0943035248	0.3159067469	0.0136003487	0.9485373468	0.051697361	0.890460827	0.0804514299
150	0.9524274765	0.0529276154	0.9522336567	0.050088184	0.9578568543	0.0346063846	0.9215274931	0.0937333986	0.9364078275	0.0665670613	0.8957843335	0.0715931881	0.3551582066	0.0167828689	0.9425500807	0.0495946202	0.8815050548	0.0781419229
175	0.9514429625	0.0451321344	0.951262243	0.0515333271	0.9457686869	0.0457172437	0.9200441916	0.1234960511	0.942476217	0.0503355444	0.8870945334	0.0710986681	0.3870688275	0.0191620089	0.9495017837	0.0356047565	0.8866343287	0.0844396276
200	0.9465642393	0.0486955366	0.9458732606	0.0524868589	0.9483995065	0.0384823001	0.8976125603	0.1277965384	0.9403449346	0.0474536024	0.8869550327	0.0772366296	0.4119738835	0.0162573569	0.9431646236	0.0450852857	0.8896045396	0.0710822659
225	0.9466771129	0.0502165014	0.9351701011	0.0549624855	0.93680095	0.0503335999	0.897891547	0.1243085467	0.9438784557	0.0458435264	0.8962221837	0.0717742025	0.4346910489	0.0175945477	0.9350680764	0.0497991824	0.8772316781	0.0692472323
250	0.9445744886	0.0388657759	0.9416813109	0.0435536801	0.9400182305	0.043915316	0.9017859827	0.0917140519	0.931863128	0.0518429661	0.8722783832	0.0828526476	0.4527429672	0.0236104725	0.9285715206	0.058869437	0.8801053465	0.0672987136
275	0.9370398651	0.0528389322	0.9327905667	0.0596887239	0.9360184739	0.0485324925	0.8894896595	0.11132826	0.9321934754	0.0471619948	0.8799967188	0.0754158107	0.4663939127	0.0219793553	0.929453824	0.0531130112	0.8666741646	0.0782756521
300	0.936885691	0.0477188856	0.9385186925	0.0379976717	0.933024741	0.0503713418	0.8735231288	0.1132727248	0.9284593788	0.0450350426	0.8671499984	0.0767100029	0.4811330978	0.0199554981	0.9273528241	0.0433407749	0.8532894356	0.0768067063



==> figures/interactive/TOPK_SUM_RATIO_0.5_AOL.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std
25	0.0124886644	0.0147890743	0.0085794833	0.0130199623	0.0069173333	0.0131142548	0.0126960043	0.0153710415	0.0065200295	0.0126911237	0.0012597337	0.0051032983	1.02E-005	2.20E-005	0.0086582102	0.0150155048
50	0.0075355611	0.0102374695	0.0051583664	0.0086184787	0.005055659	0.0085779872	0.0063182144	0.0107415225	0.0035335647	0.0052272944	0.0008951383	0.0039738625	9.88E-006	4.13E-005	0.0032816023	0.0071818188
75	0.0146243023	0.015408944	0.0065951824	0.0069087097	0.0068820499	0.0075592491	0.0118024103	0.0113540993	0.0075045549	0.0082029494	0.0006963494	0.0030788737	6.69E-005	6.77E-005	0.0045814339	0.0070634639
100	0.0170125601	0.0145643231	0.0104271894	0.0092767996	0.0067730385	0.0065124814	0.0216381517	0.0182349302	0.0087983742	0.0089758603	0.0003292964	0.0010065755	0.0002370491	0.0001395263	0.006508041	0.0062683926
125	0.0227355094	0.0116156707	0.0085752644	0.0083100073	0.0074453552	0.0072738389	0.0189017583	0.0171027687	0.0077799603	0.0076733745	0.0002831663	0.0004652832	0.0001702616	0.0001063832	0.0062732259	0.00606227
150	0.1355205008	0.0294387042	0.0125611383	0.010060949	0.0078636787	0.0079125669	0.0204998505	0.0211942363	0.0072093956	0.0068346274	0.0004898963	0.0002899315	0.0005429573	0.0002997051	0.0076207818	0.0079176212
175	0.4873814911	0.0333149221	0.0109294023	0.0078772185	0.00833784	0.0071207468	0.0298051496	0.0295842944	0.0082706967	0.0078396013	0.0006532679	0.0003481408	0.0006117263	0.0003025809	0.0061650985	0.0054929759
200	0.7999578106	0.0324162156	0.0158257659	0.0089736119	0.0077466719	0.0051694744	0.0316978698	0.031011754	0.008261579	0.0073181839	0.0008344185	0.0004696126	0.0007757744	0.0003524734	0.005959605	0.0043116153
225	0.9276224958	0.0212236277	0.0685532599	0.0197283709	0.0156232034	0.0116916313	0.0293681564	0.024264885	0.0137529831	0.0107141843	0.0014327947	0.0006713937	0.0012723636	0.0004341307	0.0111266507	0.008903658
250	0.966751262	0.013575501	0.2347619837	0.0272537142	0.0202737042	0.0101980907	0.0414009348	0.0355916168	0.0121808193	0.009980284	0.001790379	0.0005655828	0.0019710277	0.0006250636	0.0107091929	0.0077143606
275	0.9822688509	0.0086830005	0.5157085924	0.0314862234	0.0322472664	0.013610775	0.0495949199	0.0432887263	0.0146462656	0.0098840041	0.0027054284	0.0009827563	0.0026640181	0.0008115561	0.0101098563	0.0064664193
300	0.9883751481	0.0071606801	0.7480902009	0.030684081	0.0983992147	0.0171821527	0.0736992124	0.0701968357	0.0183171006	0.0116705588	0.0046490721	0.0018519756	0.0046469685	0.001440241	0.0159240264	0.0103292078


==> figures/interactive/TOPK_SUM_RATIO_0.5_BMS-POS.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std
25	0.0044109088	0.0101602746	0.0003201407	0.002070857	0	0	0	0	0	0	0	0	0	0	0	0
50	0.0088837908	0.0113403166	0.0082934065	0.0173998897	0.0058146089	0.015589806	0.0073545972	0.0167867621	0.0043836421	0.0062313183	0.0004647634	0.0023781607	2.02E-005	4.41E-005	0.0049032091	0.0171019074
75	0.0274820838	0.0346216545	0.0179035442	0.0216999705	0.0168235017	0.0300886102	0.0197406667	0.0287562092	0.0088779185	0.0170555367	0.0023444547	0.0087179716	5.30E-005	7.13E-005	0.0162918315	0.0312053614
100	0.0395516965	0.0335412451	0.0107414469	0.0120127552	0.0093726817	0.0166185079	0.0132135872	0.0207280093	0.0078720957	0.0156518646	0.0003432177	0.0007492599	0.0001466244	0.0001388114	0.0058123311	0.008067351
125	0.0519471685	0.040441839	0.0115396627	0.0166764782	0.0082019592	0.0126936479	0.0223320136	0.0333933437	0.0087963767	0.0139289902	0.0008335205	0.0033656089	0.0005350974	0.0003375392	0.0066795588	0.0152482606
150	0.1131122497	0.0473765319	0.0121035883	0.0137287692	0.0068629225	0.0054478519	0.0170321556	0.018916197	0.0075338877	0.0075058155	0.000772452	0.0006949256	0.0007624424	0.0003552058	0.0060608086	0.0115166968
175	0.275724101	0.0625385526	0.0566362827	0.0384615772	0.0179973576	0.0149175107	0.0351901351	0.0467785428	0.0122318665	0.0172133988	0.00122007	0.0006054766	0.0012991367	0.0005099523	0.0142939796	0.0190376378
200	0.3694258806	0.0674658861	0.1231854549	0.0514565356	0.0399128723	0.0232241785	0.0484478648	0.0574134437	0.0243895791	0.0306010246	0.0025745784	0.0008870745	0.0025231028	0.0009217803	0.0266462226	0.0300158902
225	0.4500527868	0.0769331475	0.2106367854	0.0618948126	0.0949924892	0.0433526077	0.0767310856	0.0984007504	0.050417707	0.0415872887	0.0073588328	0.017006844	0.0052650791	0.0013900404	0.0472778044	0.0397316261
250	0.4830800922	0.0650724649	0.2992924898	0.0709510646	0.1612365347	0.0578914564	0.144122274	0.162510771	0.0758901405	0.0404143538	0.0115303632	0.0098013923	0.0105077789	0.0018114273	0.0852846645	0.0434818026
275	0.5169501667	0.067254201	0.3893519674	0.0657298859	0.2618961576	0.0633889447	0.2254689916	0.2082686221	0.1831884888	0.0718973448	0.0263018479	0.028577177	0.0164604019	0.0019403193	0.168823557	0.0494459437
300	0.5161888173	0.0683016244	0.4290890924	0.0675103343	0.3117546367	0.0607940056	0.2844194464	0.2239594823	0.2371015977	0.0688548787	0.0341351203	0.0275122561	0.0218304637	0.0022593622	0.2264590134	0.0554667119


==> figures/interactive/TOPK_SUM_RATIO_0.5_kosarak.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std
25	0.0084081519	0.0217979837	0.0042043877	0.0069504727	0.006476334	0.0253748488	0.0109250697	0.0322977763	0.0036634965	0.0174511519	0.0038578812	0.0242080297	4.03E-006	1.38E-005	0.0049392585	0.023294803
50	0.0201659297	0.04396087	0.0209680721	0.0529461508	0.0019021766	0.0052057488	0.006397275	0.0279595784	0.0007849392	0.0031093884	0.0017532566	0.0124395306	7.44E-006	3.67E-005	0.002250068	0.0125388553
75	0.0370976706	0.0583449672	0.0187232349	0.0418175324	0.0137527	0.0345506096	0.0287564561	0.047688083	0.0093714263	0.0264845436	0.0006876002	0.0025027114	9.45E-005	7.79E-005	0.0096256843	0.0280415131
100	0.1402147336	0.1040036011	0.0360009056	0.0564997197	0.0177987164	0.0324705651	0.0392924192	0.0824273608	0.0245799635	0.0523023243	0.0024539791	0.0181271925	0.0002546244	0.0001781575	0.0123839752	0.0279785757
125	0.3830072626	0.1193142084	0.0180890286	0.0376596511	0.0122853065	0.028688717	0.0299322535	0.0485338221	0.009177965	0.013421842	0.000627849	0.0002449505	0.0006066632	0.0002388049	0.0058978523	0.0132684699
150	0.6396715674	0.1261061911	0.0418301975	0.0495004919	0.0080723613	0.0127484467	0.061843654	0.1088228453	0.0154256884	0.0357137396	0.0009671793	0.0003631617	0.0009780845	0.0004133346	0.0079623167	0.0191858157
175	0.8102770637	0.0903189704	0.2229817522	0.0931595914	0.0481513017	0.0493864968	0.0802465114	0.1074923631	0.0355173202	0.0579396777	0.0021096268	0.0020760186	0.0017629081	0.0005700473	0.0247260813	0.036385504
200	0.8691309157	0.0752101517	0.4301758005	0.111531845	0.084501792	0.0605672526	0.0768214034	0.1022978723	0.0373014054	0.0448633395	0.0043117303	0.002551524	0.0039684853	0.0011062515	0.0352515783	0.0477666528
225	0.8925978133	0.0702127268	0.6225678452	0.0954582126	0.2156806267	0.0920666392	0.1486901105	0.1719466938	0.0845466466	0.0849975686	0.0097947026	0.0043141669	0.0093815144	0.0017974586	0.0722642018	0.0627517082
250	0.9056013784	0.0704626917	0.7066349188	0.1071671062	0.3491494744	0.1040447893	0.2071020488	0.1966076995	0.1438870654	0.0918844748	0.0190474877	0.0030125482	0.0179119755	0.0027985968	0.1210147813	0.077598151
275	0.9365714235	0.0480744622	0.7875515218	0.0831469849	0.498093037	0.1166722422	0.2756104818	0.24904126	0.2408008332	0.1057843648	0.0489775042	0.0408768739	0.0317953092	0.0035418904	0.2170866203	0.0825453894
300	0.9359639008	0.051476805	0.8448219385	0.0765676567	0.6279922306	0.0952912941	0.4234655616	0.2704399425	0.4122831261	0.1230210387	0.1079360728	0.0862387773	0.0477463989	0.0036049417	0.3609598622	0.0870578848


==> figures/interactive/TOPK_SUM_RATIO_0.5_zipf.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std	retraverse_higher_threshold_1_k23_PMP_avg	retraverse_higher_threshold_1_k23_PMP_std
25	0.0185734506	0.0402788393	0.0070995465	0.01675175	0.0031235235	0.0090039152	0.00875166	0.0184091594	0.0051014387	0.0255965923	0.0012313695	0.0080849685	0.000012095	6.91213058470671E-005	0.0054988962	0.0264726375	0.0004671117	0.0034560925
50	0.4256033048	0.1417627936	0.0339414424	0.0590793177	0.0110951573	0.0188274336	0.0223192986	0.0424138751	0.0195719594	0.0430494846	0.0039539827	0.0320045624	0.00047705	0.0004165008	1.44E-002	0.0386079587	0.0004868868	0.0004438098
75	0.8464108348	0.087103726	0.4754081916	0.1306749753	0.129682682	0.0990201362	0.0996552319	0.1706354336	0.0618645529	0.0759175864	0.0069748475	0.0156036432	0.0043191884	0.0022427542	3.85E-002	0.0547798267	0.0040857055	0.0020394657
100	0.91922887	0.0605328863	0.8079730437	0.0933154529	0.5707711862	0.110733674	0.3529559163	0.2601991329	0.3609137958	0.138271099	0.0898588992	0.0677239964	0.0328935479	0.0050732212	0.3180475733	0.1087000411	0.0602693764	0.0511406767
125	0.9239858619	0.068198339	0.8967619562	0.0613133489	0.7976956851	0.1005403822	0.6131178821	0.271516423	0.6684966417	0.1394604884	0.3922226861	0.1319935571	0.0742024154	0.0057271968	0.6605590584	0.1131312738	0.3765991302	0.1036401552
150	0.9350614932	0.0529416968	0.9157948253	0.052424299	0.8637137432	0.0717718153	0.7446681546	0.2236608361	0.7841092027	0.10845001	0.5702919489	0.1432524779	0.1106803221	0.0074430467	0.7953389494	0.0898655341	0.5670532062	0.1109481355
175	0.9350997896	0.0519001654	0.9103885713	0.0656351565	0.8744829707	0.0691875848	0.8099060257	0.1827636607	0.8493774912	0.0755436357	0.6817874731	0.1176334894	0.1437719349	0.0075530384	0.8337285496	0.0879829551	0.6847667675	0.1044882071
200	0.9317752381	0.0543553261	0.9191937759	0.0504045706	0.8956149358	0.0650480244	0.8481139947	0.1562626108	0.86268591	0.0772150123	0.7343280727	0.1106091347	0.1702907167	0.008698436	0.8704129057	0.0735392315	0.7085547885	0.0998452553
225	0.9333928663	0.0523663683	0.9275569326	0.0444154517	0.903999452	0.0600132833	0.8396218117	0.1547540898	0.8798020708	0.0655279424	0.7337230291	0.1105809939	0.1948204916	0.0093861592	0.8854057706	0.0677721446	0.7557112116	0.080603766
250	0.9215405326	0.0603746475	0.9184042265	0.0529065502	0.9140093506	0.0545317297	0.8221806807	0.1990433698	0.8918877823	0.0667125011	0.7748828462	0.0966047944	0.2143605805	0.0084022751	0.8881586897	0.0662093159	0.7682590479	0.0823054658
275	0.9164141874	0.0489080174	0.9219861392	0.0513021664	0.9059944469	0.0534416633	0.8502132459	0.1542642721	0.8828567992	0.0738551463	0.7646096312	0.100990404	0.2338638014	0.0091943945	0.8948901136	0.0568230525	0.7880543334	0.0788855013
300	0.9026731214	0.0670407598	0.9123572422	0.0516736895	0.8989759666	0.058568347	0.8323760291	0.1778108646	0.9069744459	0.0576829736	0.7667779811	0.0983757337	0.2473658508	0.0105942799	0.8980252437	0.0464982938	0.7787771014	0.0810135033



==> figures/non-interactive/FNR_0.1_AOL.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std	ReTr_1_k23_PMP_avg	ReTr_1_k23_PMP_std	ReTr-0-std-1-k23_avg	ReTr-0-std-1-k23_std	ReTr-2-std-1-k23_avg	ReTr-2-std-1-k23_std	ReTr-3-std-1-k23_avg	ReTr-3-std-1-k23_std	ReTr-4-std-1-k23_avg	ReTr-4-std-1-k23_std	ReTr-5-std-1-k23_avg	ReTr-5-std-1-k23_std
25	0.0964	0.0437051646	0.0484	0.0285939882	0.0392	0.028978571	0.0444	0.0316010484	0.04	0.025425669	0.0212	0.0200645423	0.0212	0.0200645423	0.0324	0.021794263	0.018	0.02	0.0268	0.0241577308	0.0272	0.0187530469	0.0348	0.0252054187	0.08	0.0266666667	0.124	0.0514673575
50	0.3038	0.0543609337	0.0634	0.0271255964	0.042	0.0219273364	0.0572	0.0418771653	0.0414	0.0197468831	0.0256	0.0147928457	0.024	0.0142133811	0.0386	0.0203514574	0.021	0.0145990175	0.0356	0.0242178663	0.027	0.0145990175	0.0332	0.0158834136	0.064	0.0309838668	0.08	0.0133333333
75	0.9696	0.0197019315	0.1976	0.0363240188	0.0893333333	0.0269013244	0.1141333333	0.0652735245	0.0773333333	0.0299044494	0.0497333333	0.0145387751	0.0521333333	0.0170660564	0.0612	0.0211112174	0.0484	0.0119339747	0.0768	0.0292438181	0.0534666667	0.0163568511	0.0774666667	0.0225586653	0.1093333333	0.0293467983	0.188	0.0247056749
100	0.9952	0.006432242	0.7766	0.0355112729	0.163	0.0325824517	0.1948	0.1257179784	0.1017	0.0249466097	0.083	0.0176096851	0.0804	0.0174031229	0.0946	0.0206177329	0.0772	0.0149125396	0.1026	0.0287665631	0.0841	0.0180400788	0.1504	0.0432264416	0.227	0.0266874919	0.312	0.0198885785
125	0.99816	0.0035695683	0.96728	0.0160038379	0.60264	0.0375759218	0.25368	0.1614531786	0.17512	0.0427861207	0.11768	0.025585223	0.11336	0.0177636105	0.14344	0.0258606678	0.10056	0.016050627	0.17568	0.0414043574	0.12024	0.0194121278	0.16688	0.0392745529	0.2808	0.0283345098	0.3776	0.0374854046
150	0.9990666667	0.0025105837	0.9887333333	0.0080232546	0.9158	0.0228331183	0.5898	0.1899600171	0.6265333333	0.0683687106	0.4167333333	0.0672399259	0.2646	0.0207749958	0.5718	0.0382308541	0.3505333333	0.0329224508	0.6257333333	0.0618024803	0.2911333333	0.0328524915	0.288	0.0196032476	0.304	0.0134072028	0.4206666667	0.040055517
175	0.9992	0.0019927719	0.9958285714	0.0055595203	0.9746857143	0.0125102803	0.8342857143	0.1307050794	0.8877714286	0.0337673171	0.7724	0.0477059294	0.4530857143	0.0206478459	0.8668571429	0.0234764583	0.7325142857	0.0356134912	0.8892571429	0.026088728	0.6060571429	0.0549586603	0.4696571429	0.0216673755	0.4891428571	0.022729804	0.4834285714	0.0235143609
200	0.9994	0.0017809315	0.9971	0.0043333333	0.98955	0.0072158286	0.9389	0.0674895428	0.9628	0.0147079309	0.91115	0.0223364426	0.5949	0.0169219838	0.95325	0.0156084508	0.89865	0.0214011116	0.9592	0.0165407364	0.83215	0.0350559077	0.70675	0.0457782038	0.6045	0.0158902486	0.606	0.0154200447
225	0.9997777778	0.0009735241	0.9984888889	0.0024644625	0.9944	0.0051560509	0.9672444444	0.0524607063	0.9843555556	0.0080522053	0.9645333333	0.0133405143	0.6941777778	0.0151305744	0.9831555556	0.0084113001	0.9620444444	0.0127351017	0.9829333333	0.0083260649	0.9337333333	0.0205094852	0.8660444444	0.0292502309	0.7773333333	0.0462093999	0.6995555556	0.017554149
250	0.9996	0.0012060454	0.9988	0.0023094011	0.99668	0.0037735925	0.98508	0.0261393623	0.992	0.0060968613	0.98164	0.0085108606	0.76336	0.0121368626	0.99052	0.0060343796	0.981	0.0086479985	0.992	0.0051796026	0.96432	0.0132321005	0.93068	0.0180777669	0.8688	0.0142111068	0.784	0.0090431066
275	0.9995636364	0.0011876314	0.9990909091	0.0018181818	0.9973818182	0.0031472741	0.9905454545	0.0119771048	0.9941818182	0.0048484848	0.9888363636	0.0062931688	0.8173454545	0.0112864634	0.9938181818	0.0044611091	0.9875272727	0.0069005796	0.9935272727	0.0052347513	0.9790181818	0.0091710699	0.9583272727	0.014035315	0.9101818182	0.0151442407	0.852	0.0286353214
300	0.9996666667	0.0010050378	0.9992666667	0.001541058	0.9982	0.0024352444	0.9913	0.0156411426	0.9962666667	0.0035225743	0.9923333333	0.0046781964	0.8557333333	0.0100289144	0.9965333333	0.0034465617	0.9923	0.0047067781	0.9959333333	0.0037479512	0.9854	0.0068621181	0.9723666667	0.0113043301	0.948	0.0098381972	0.8886666667	0.010909278



==> figures/non-interactive/FNR_0.1_BMS-POS.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std	ReTr_1_k23_PMP_avg	ReTr_1_k23_PMP_std	ReTr-0-std-1-k23_avg	ReTr-0-std-1-k23_std	ReTr-2-std-1-k23_avg	ReTr-2-std-1-k23_std	ReTr-3-std-1-k23_avg	ReTr-3-std-1-k23_std	ReTr-4-std-1-k23_avg	ReTr-4-std-1-k23_std	ReTr-5-std-1-k23_avg	ReTr-5-std-1-k23_std
25	0.0508	0.02776816	0.0272	0.0240403701	0.0172	0.0222056504	0.0268	0.0301135897	0.0152	0.0211048369	0.002	0.0087617165	0.0052	0.0135199068	0.0128	0.0187530469	0.0044	0.0125786415	0.0076	0.016764561	0.0072	0.0164580888	0.0252	0.0293526107	0.0504	0.0276310468	0.068	0.0216491771
50	0.1586	0.0423792402	0.0684	0.0238140948	0.053	0.0211535989	0.0686	0.0412192953	0.0476	0.0237461321	0.03	0.0143548113	0.0324	0.0152501035	0.0382	0.0184434708	0.029	0.0161745529	0.0354	0.0228928113	0.0366	0.018434706	0.0636	0.0251669175	0.099	0.0211535989	0.1276	0.0216080793
75	0.4485333333	0.0430287665	0.1346666667	0.0301138878	0.0806666667	0.0241488091	0.1082666667	0.0556493753	0.0708	0.0243207153	0.0412	0.0159792233	0.0450666667	0.0147746256	0.0645333333	0.0194856418	0.042	0.0166700333	0.0673333333	0.0311038953	0.0433333333	0.0166700333	0.0688	0.0274445467	0.1297333333	0.0297149949	0.1842666667	0.0300470264
100	0.6564	0.0366120806	0.3231	0.0384732624	0.1578	0.0299015219	0.1777	0.1064377752	0.1104	0.0376297754	0.0711	0.0247367963	0.0687	0.017503535	0.0985	0.0257169912	0.0631	0.0160614351	0.1085	0.0321415744	0.0681	0.0153540703	0.0902	0.0268170005	0.1648	0.0375373215	0.2512	0.0332508069
125	0.72496	0.0356826416	0.50136	0.0384601381	0.29792	0.0354342983	0.2768	0.1597452517	0.1932	0.0489122075	0.13232	0.0149739707	0.13208	0.0190775557	0.17832	0.0301976252	0.12496	0.0175337596	0.18752	0.0433628058	0.13488	0.0211207591	0.1592	0.0327685486	0.25392	0.0372053217	0.35584	0.0306477939
150	0.7622666667	0.0312007367	0.5913333333	0.0332389235	0.4221333333	0.0382194032	0.3898	0.1808036803	0.3016666667	0.0499640724	0.1970666667	0.0221882569	0.2016666667	0.0218632624	0.283	0.0294715903	0.1898	0.0204649655	0.3118666667	0.0569685364	0.1964	0.0226904213	0.22	0.0316547027	0.3295333333	0.033086697	0.4371333333	0.0335046775
175	0.7709714286	0.0297497845	0.6708571429	0.0282521847	0.5540571429	0.0321501323	0.5128	0.1699360133	0.4463428571	0.0630425967	0.2789142857	0.039168391	0.2656	0.0224565179	0.4434285714	0.0313510785	0.2618285714	0.0236148579	0.4503428571	0.0608749237	0.2664571429	0.0204771771	0.2712571429	0.0190034987	0.3653142857	0.0401707754	0.4888	0.0350131583
200	0.77905	0.0267960403	0.6972	0.0271017536	0.618	0.0321455025	0.5976	0.1513366039	0.5346	0.0606724939	0.35625	0.0362188564	0.3328	0.0227893294	0.5359	0.0297750828	0.3447	0.0236752012	0.54875	0.0621149757	0.32815	0.0206663612	0.33265	0.0207249301	0.4099	0.0423846027	0.54365	0.0392406136
225	0.7760444444	0.0234914317	0.7154222222	0.027719256	0.6573777778	0.0262602399	0.6148888889	0.1291933013	0.5952	0.0541268319	0.4072444444	0.0415230912	0.3818222222	0.0206838566	0.5913777778	0.0281149547	0.4039111111	0.0276819807	0.6038222222	0.0583602514	0.3727111111	0.0197656301	0.3792	0.0171013863	0.4597333333	0.0387577137	0.586	0.0307165943
250	0.77036	0.0221516901	0.72024	0.0205367962	0.6708	0.0253141873	0.65296	0.1364568915	0.62172	0.0516718629	0.44652	0.041185091	0.42532	0.0172544124	0.6244	0.0272215007	0.44292	0.0264466988	0.62712	0.0562177009	0.4138	0.0205568932	0.41804	0.0210319238	0.50756	0.0402131493	0.63076	0.0298829771
275	0.7606181818	0.0202170706	0.7232727273	0.0214881684	0.6847636364	0.0219445073	0.6513818182	0.1146506783	0.6535272727	0.0421449445	0.4857454545	0.036675176	0.4575636364	0.0186571834	0.6464	0.026521619	0.4782181818	0.0236087711	0.6557090909	0.0439501421	0.4441818182	0.0182102624	0.4529090909	0.0204490861	0.5305454545	0.0415043922	0.6650181818	0.0280449236
300	0.7517333333	0.0225206228	0.7153666667	0.0225674945	0.6894333333	0.0232540983	0.6616	0.1111853086	0.6594333333	0.041880743	0.4968666667	0.0413080731	0.4818	0.0203030906	0.6591666667	0.0227432604	0.4939	0.0218147234	0.6643333333	0.0359432774	0.4714666667	0.0172869101	0.4778333333	0.0177548779	0.5619	0.0401742976	0.7051666667	0.0271023955



==> figures/non-interactive/FNR_0.1_kosarak.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std	ReTr_1_k23_PMP_avg	ReTr_1_k23_PMP_std	ReTr-0-std-1-k23_avg	ReTr-0-std-1-k23_std	ReTr-2-std-1-k23_avg	ReTr-2-std-1-k23_std	ReTr-3-std-1-k23_avg	ReTr-3-std-1-k23_std	ReTr-4-std-1-k23_avg	ReTr-4-std-1-k23_std	ReTr-5-std-1-k23_avg	ReTr-5-std-1-k23_std
25	0.0704	0.0322214559	0.0444	0.0283670032	0.0364	0.0267241804	0.0432	0.027666119	0.0376	0.0265573517	0.0216	0.0208273325	0.0156	0.0196082852	0.0304	0.022107177	0.0164	0.0197724428	0.0212	0.0200645423	0.0312	0.0264108946	0.054	0.0291980351	0.0796	0.0257383886	0.1	0.0244536255
50	0.7284	0.0531952759	0.0954	0.0358284352	0.0558	0.0271613213	0.061	0.0474288409	0.0494	0.02863282	0.0284	0.0201369052	0.021	0.0134464895	0.0366	0.0223931808	0.0232	0.014133562	0.0452	0.0286560939	0.0236	0.0125142343	0.0438	0.0230405878	0.0772	0.0266696968	0.1152	0.0252854412
75	0.9534666667	0.0208888889	0.6813333333	0.0545813574	0.2448	0.0433613481	0.1821333333	0.1023402042	0.1365333333	0.0413951965	0.096	0.0277231787	0.0882666667	0.0209133749	0.1153333333	0.0295039422	0.0806666667	0.0202675704	0.1408	0.048918999	0.0918666667	0.0232794954	0.1172	0.033004166	0.2102666667	0.0411225209	0.2758666667	0.0328623972
100	0.9789	0.0137726856	0.91	0.0267045186	0.6949	0.0431697378	0.4626	0.1770842406	0.444	0.0726135474	0.2514	0.0424744724	0.2041	0.0230543933	0.3811	0.0391034629	0.2115	0.033556074	0.4432	0.0826441807	0.2179	0.0240913665	0.2294	0.0297063065	0.3069	0.0377041916	0.3985	0.0359959313
125	0.98448	0.0099660839	0.95496	0.0160264428	0.87592	0.0255650013	0.692	0.1647045718	0.73048	0.0563589649	0.53192	0.0559999423	0.38856	0.0270578579	0.69192	0.0361634002	0.49976	0.0358394625	0.73464	0.0629515639	0.39816	0.0292086607	0.4008	0.023892013	0.42256	0.0284808353	0.50768	0.0371670757
150	0.9866666667	0.0102931226	0.9677333333	0.0151822449	0.9326	0.0229359133	0.8412666667	0.1079913327	0.8580666667	0.0409570688	0.7388	0.046540281	0.5314666667	0.0212532166	0.8486	0.0261446378	0.7286	0.030591549	0.8642666667	0.0383207562	0.5826	0.053155385	0.5381333333	0.0227824336	0.5450666667	0.0237669191	0.5840666667	0.0263089646
175	0.9888	0.008239659	0.9778285714	0.0105672547	0.9557714286	0.0160522749	0.8968	0.0841779388	0.9270857143	0.023442997	0.8541714286	0.0381858662	0.6309142857	0.020224997	0.9194285714	0.0193653159	0.8450285714	0.0258154815	0.9254285714	0.0220398619	0.7491428571	0.041194292	0.6406285714	0.0241057931	0.6364	0.0187975796	0.6428571429	0.0218312336
200	0.9891	0.0067562167	0.9797	0.0102941584	0.9659	0.013987368	0.92205	0.064389499	0.9486	0.0192022726	0.89955	0.0259671023	0.7028	0.0184133241	0.9433	0.0157348613	0.8942	0.0204583835	0.9488	0.0159563799	0.8229	0.0294836027	0.7125	0.0250907444	0.7053	0.0156962969	0.7072	0.0179128079
225	0.9885777778	0.0078964492	0.9828444444	0.0099885456	0.9711111111	0.0085805093	0.9445333333	0.0518940857	0.9577333333	0.0148080119	0.924	0.0207359302	0.7510666667	0.0143007791	0.9592888889	0.0134409425	0.9216444444	0.016039047	0.9600444444	0.0149554937	0.8668	0.0258263021	0.7799111111	0.0256792886	0.7522222222	0.0178380012	0.7566222222	0.0148298913
250	0.98788	0.0068568037	0.98224	0.0082647114	0.97344	0.0104294842	0.95724	0.0350731184	0.965	0.0125641787	0.93496	0.0155867854	0.78672	0.0139942845	0.96472	0.0117534263	0.93388	0.0146661708	0.9652	0.0135079475	0.89208	0.0197927035	0.8206	0.0231176176	0.78836	0.0143164241	0.79248	0.0143410691
275	0.9869818182	0.007090085	0.9849090909	0.0067661004	0.9761454545	0.0102893443	0.9635272727	0.0330681361	0.9693090909	0.0108331609	0.9453090909	0.0154703209	0.8152363636	0.0118616281	0.9672363636	0.0115974441	0.9457454545	0.0143762426	0.9693818182	0.0104549487	0.9119636364	0.019730516	0.8502909091	0.0210837834	0.8145090909	0.0135518779	0.8152	0.0136977986
300	0.9879	0.0059109554	0.9845666667	0.0065589787	0.9763666667	0.0083564662	0.9698333333	0.0213851171	0.9716666667	0.0098871296	0.9511333333	0.0140003207	0.8379666667	0.010719304	0.9728333333	0.0096210464	0.9495333333	0.0123820586	0.9713666667	0.0088012727	0.9236333333	0.0155128924	0.8727666667	0.0207548623	0.8348666667	0.0125566729	0.8352666667	0.011808232



==> figures/non-interactive/FNR_0.1_zipf.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std	ReTr_1_k23_PMP_avg	ReTr_1_k23_PMP_std	ReTr-0-std-1-k23_avg	ReTr-0-std-1-k23_std	ReTr-2-std-1-k23_avg	ReTr-2-std-1-k23_std	ReTr-3-std-1-k23_avg	ReTr-3-std-1-k23_std	ReTr-4-std-1-k23_avg	ReTr-4-std-1-k23_std	ReTr-5-std-1-k23_avg	ReTr-5-std-1-k23_std
25	0.804	0.0661800422	0.1412	0.0623978762	0.0648	0.0354047306	0.0884	0.0739740604	0.0656	0.0442289726	0.0356	0.0283670032	0.0304	0.024201177	0.0444	0.0283670032	0.0264	0.0255651278	0.0516	0.0378385726	0.0392	0.0295310143	0.0668	0.0385829815	0.1232	0.0388438989	0.1628	0.0414894413
50	0.9742	0.0207525099	0.9414	0.0324432683	0.8536	0.0502824346	0.723	0.1813167328	0.7432	0.072792496	0.5398	0.0937865619	0.3192	0.0327734803	0.6988	0.0582450414	0.4898	0.0559577763	0.7372	0.0872946942	0.3852	0.069725001	0.3386	0.0421881308	0.3462	0.0352417338	0.4112	0.0529012803
75	0.9829333333	0.0141918868	0.9681333333	0.0187506528	0.9585333333	0.0193167234	0.9145333333	0.0840948639	0.9350666667	0.0305963181	0.8796	0.0411487134	0.6042666667	0.0258376178	0.9268	0.0252481289	0.8692	0.0334580831	0.9334666667	0.0292668362	0.7653333333	0.0590230984	0.6393333333	0.0459297272	0.6146666667	0.0282683946	0.6261333333	0.0294762359
100	0.9819	0.0142626871	0.9752	0.0142474524	0.9686	0.0159557469	0.961	0.0357460176	0.9627	0.0210269188	0.9253	0.0264939482	0.7351	0.0240157776	0.9614	0.0202020101	0.9254	0.0302654919	0.9619	0.0197813809	0.8751	0.0397338367	0.7805	0.0407350394	0.7433	0.0236153947	0.7403	0.025993589
125	0.98224	0.0108219007	0.97592	0.0136682778	0.97176	0.0148454122	0.96416	0.0286866456	0.96912	0.0165957765	0.94136	0.0228563896	0.80928	0.017158842	0.96328	0.0158821926	0.94064	0.0179851342	0.96616	0.0166282709	0.90328	0.0265474913	0.84048	0.0326958682	0.80808	0.0192798005	0.81576	0.018030905
150	0.9781333333	0.0116468808	0.975	0.0125126199	0.9717333333	0.0132020473	0.9621333333	0.0238942677	0.9677333333	0.0160168262	0.9499333333	0.0169635511	0.8494	0.016605139	0.9676	0.0157710898	0.9459333333	0.0176229368	0.9656666667	0.016800807	0.9204	0.0228560125	0.8662666667	0.0229148622	0.8492666667	0.015881011	0.8544666667	0.016549894
175	0.9765714286	0.0101605338	0.9752571429	0.0109286021	0.9707428571	0.0131535185	0.9693142857	0.0231532765	0.9696571429	0.0150133865	0.9484	0.015139399	0.8757142857	0.0159648139	0.9669142857	0.012563949	0.9501714286	0.0176281479	0.9667428571	0.0147850398	0.9264	0.0188260709	0.8854285714	0.0185453252	0.8751428571	0.0157359158	0.8786285714	0.0170196632
200	0.974	0.0120185043	0.97285	0.0128167937	0.96805	0.0123887983	0.9632	0.0215500357	0.9667	0.0136925107	0.9556	0.0124980807	0.8928	0.0132824788	0.9673	0.0119641721	0.9545	0.0144512416	0.9682	0.0137348631	0.9356	0.0157518638	0.8988	0.016864283	0.8928	0.0138775307	0.89775	0.0139148747
225	0.9744444444	0.0099556317	0.9707555556	0.0101502369	0.9678666667	0.0120497783	0.9614222222	0.0192942443	0.9660888889	0.0101987727	0.9535555556	0.0134506622	0.9057333333	0.0132250749	0.9648	0.012832805	0.9526666667	0.0148467669	0.9668444444	0.0115865939	0.9351555556	0.0148832762	0.9036888889	0.0160066703	0.9066222222	0.0140473963	0.9073333333	0.0148601998
250	0.96896	0.010952533	0.9684	0.0101464031	0.96736	0.0106624234	0.96008	0.0171974158	0.9644	0.0109286021	0.95084	0.0145870567	0.91456	0.0125274003	0.96292	0.0109042481	0.95264	0.0124133522	0.96576	0.0110436416	0.93592	0.0140415545	0.9176	0.0126873834	0.91288	0.0132674737	0.91392	0.0126296749
275	0.9681090909	0.0097087394	0.9664727273	0.0108116864	0.9630909091	0.0116878453	0.9593454545	0.0167907129	0.9633818182	0.0109305574	0.9520727273	0.0137367471	0.9179636364	0.0130786597	0.9630545455	0.0117828248	0.9527636364	0.0126337374	0.9623636364	0.0121912577	0.9384727273	0.0136323104	0.9197818182	0.0141055613	0.9202181818	0.0131041663	0.9193454545	0.013746467
300	0.9669333333	0.0092681708	0.9636666667	0.0110757012	0.9628666667	0.0118257077	0.9573	0.0146005166	0.9598666667	0.0112408586	0.9520666667	0.012243141	0.9233333333	0.0116726776	0.9599666667	0.0111060089	0.9483666667	0.0114149861	0.9600333333	0.0129272765	0.9381333333	0.0134199209	0.9226	0.0106001715	0.9205666667	0.0127485832	0.9235	0.0121566192


==> figures/non-interactive/FNR_0.5_AOL.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std	ReTr_1_k23_PMP_avg	ReTr_1_k23_PMP_std	ReTr-0-std-1-k23_avg	ReTr-0-std-1-k23_std	ReTr-2-std-1-k23_avg	ReTr-2-std-1-k23_std	ReTr-3-std-1-k23_avg	ReTr-3-std-1-k23_std	ReTr-4-std-1-k23_avg	ReTr-4-std-1-k23_std	ReTr-5-std-1-k23_avg	ReTr-5-std-1-k23_std
25	0.032	0.0204988297	0.0224	0.0207495893	0.0196	0.02088545	0.0264	0.0190438091	0.0168	0.0198417986	0.0128	0.0187530469	0.0072	0.0154449168	0.016	0.0196946386	0.0072	0.0154449168	0.014	0.0191748994	0.0124	0.0185929279	0.0264	0.0190438091	0.036	0.0126491106	0.036	0.0126491106
50	0.029	0.0195659981	0.0154	0.0129817276	0.011	0.0111464086	0.0146	0.0165401257	0.0094	0.0111753697	0.0038	0.0078855449	0.0012	0.0047736651	0.007	0.0107778298	0.0028	0.0069747018	0.0064	0.0109655107	0.0072	0.0100584152	0.009	0.01	0.01	0.0105409255	0.018	0.0063245553
75	0.0597333333	0.0212286996	0.0285333333	0.0135364993	0.0222666667	0.012142809	0.0289333333	0.0171667729	0.0197333333	0.0112882844	0.0138666667	0.009072844	0.0116	0.0081852842	0.0153333333	0.010271292	0.0110666667	0.0078263993	0.0152	0.0090926149	0.0153333333	0.0085543092	0.0241333333	0.012382965	0.0466666667	0.0070272837	0.056	0.0105174752
100	0.0882	0.0210521239	0.0474	0.0149490718	0.0356	0.0113101367	0.0503	0.0272457948	0.0327	0.0120483035	0.022	0.0088762536	0.0229	0.0097747355	0.0278	0.0133014771	0.0213	0.0101159939	0.0252	0.0108692877	0.026	0.0097442031	0.0429	0.0132798168	0.066	0.0134989712	0.102	0.013984118
125	0.09328	0.0189662539	0.04048	0.0107162484	0.0312	0.0105140599	0.04536	0.0258556678	0.02984	0.0107183596	0.02016	0.0074977707	0.02048	0.0071300757	0.026	0.0089080601	0.01976	0.0068654015	0.0264	0.0138096731	0.02024	0.0084675495	0.02992	0.0100178427	0.0432	0.0093903023	0.0648	0.009577752
150	0.2132	0.0278521026	0.0512	0.0138577024	0.0332666667	0.0114295775	0.0474	0.0340184805	0.0276666667	0.011346002	0.0180666667	0.0070461044	0.02	0.0083147942	0.0259333333	0.0096583617	0.0174	0.0066258007	0.0274	0.0138905454	0.0194	0.0069045114	0.034	0.0125529183	0.0533333333	0.0125707872	0.0793333333	0.0127463381
175	0.5413714286	0.0305909096	0.0637714286	0.0124167315	0.0472571429	0.0109225643	0.0714857143	0.0419322617	0.0434857143	0.0114255407	0.0332571429	0.008533055	0.0325714286	0.0075538335	0.0383428571	0.009790045	0.0306285714	0.0073780053	0.0390285714	0.0115164013	0.0353142857	0.0095542371	0.0634285714	0.0150310611	0.1	0.0214232798	0.1497142857	0.0131414768
200	0.82295	0.0233235369	0.0653	0.0115430682	0.0409	0.0084799228	0.0726	0.0531411309	0.03495	0.01111226	0.0252	0.0071038473	0.0247	0.0063492623	0.0306	0.0090531539	0.0234	0.0071024253	0.0326	0.0091143133	0.02745	0.0075376161	0.05375	0.0135842861	0.1025	0.0113651514	0.164	0.0215767364
225	0.9377333333	0.0168618722	0.1283111111	0.0199828334	0.0546666667	0.0132733405	0.0696	0.0391821618	0.0433777778	0.0125726917	0.028	0.0079529731	0.0283555556	0.0064970568	0.0395555556	0.0097965334	0.0262222222	0.0069343923	0.0424888889	0.0130889691	0.0275111111	0.0076510764	0.0437777778	0.0129518952	0.0928888889	0.0150280944	0.1351111111	0.0198982322
250	0.97216	0.0103891163	0.29384	0.0232781686	0.06864	0.0129984614	0.09456	0.0597084364	0.0508	0.0131318104	0.03704	0.0068134152	0.0396	0.0074018835	0.04772	0.0093290899	0.03536	0.0073848329	0.04872	0.0139422184	0.03956	0.0084689808	0.06484	0.013445528	0.1128	0.0138307226	0.1548	0.0195095418
275	0.9858909091	0.0067839422	0.5558181818	0.0265983347	0.0868727273	0.0150942831	0.1098545455	0.0652159615	0.0595636364	0.0127210269	0.0456363636	0.0076726585	0.0466545455	0.0075618385	0.0516	0.0095958223	0.0436	0.0070771688	0.0566909091	0.0131679703	0.0449454545	0.0093107666	0.0864363636	0.0158787879	0.1494545455	0.0164821745	0.1927272727	0.016171714
300	0.9911333333	0.0054478447	0.7718666667	0.0225944582	0.1561666667	0.0176534478	0.1446333333	0.0969673658	0.0697333333	0.0148745597	0.0536333333	0.0075373369	0.0556	0.0095096383	0.0634	0.0116628661	0.0511666667	0.0080315735	0.0663333333	0.01517204	0.0566666667	0.0085280287	0.0942666667	0.0173113043	0.163	0.0232777115	0.225	0.0157331136



==> figures/non-interactive/FNR_0.5_BMS-POS.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std	ReTr_1_k23_PMP_avg	ReTr_1_k23_PMP_std	ReTr-0-std-1-k23_avg	ReTr-0-std-1-k23_std	ReTr-2-std-1-k23_avg	ReTr-2-std-1-k23_std	ReTr-3-std-1-k23_avg	ReTr-3-std-1-k23_std	ReTr-4-std-1-k23_avg	ReTr-4-std-1-k23_std	ReTr-5-std-1-k23_avg	ReTr-5-std-1-k23_std
25	0.0112	0.0180504344	0.0016	0.0078778554	0	0	0	0	0	0	0	0	0	0	0	0	0.0004	0.004	0	0	0	0	0	0	0	0	0	0
50	0.0378	0.0186179017	0.0184	0.0129271463	0.0134	0.0113902315	0.017	0.0159227935	0.013	0.0111464086	0.0044	0.008326664	0.004	0.0080403025	0.01	0.0125529183	0.003	0.0071774056	0.0068	0.0095219046	0.0066	0.0098698603	0.0152	0.0139609846	0.0272	0.0143604395	0.0438	0.0126155267
75	0.0598666667	0.0217315527	0.0357333333	0.0152648154	0.0289333333	0.0165272282	0.034	0.0262851496	0.0241333333	0.014764291	0.0133333333	0.0075804699	0.0098666667	0.0064600994	0.0229333333	0.0132766472	0.014	0.0091624569	0.0234666667	0.0144477075	0.0114666667	0.0059988776	0.0109333333	0.0054860296	0.0137333333	0.0058272937	0.0242666667	0.0120425732
100	0.0869	0.0227278586	0.034	0.0126331294	0.0231	0.0127679365	0.0288	0.0240907376	0.02	0.0107308674	0.0135	0.0070172947	0.0114	0.0065164903	0.0188	0.0105677229	0.0122	0.0079873638	0.0174	0.0100121139	0.0131	0.00691872	0.0178	0.0079873638	0.0309	0.009438263	0.0418	0.011315494
125	0.13104	0.0239805982	0.0524	0.0144892855	0.03728	0.0119376156	0.05472	0.0388059352	0.03168	0.0118670071	0.02232	0.0088293359	0.0212	0.0086128868	0.02736	0.0091800398	0.0208	0.0085090564	0.0256	0.0106666667	0.02368	0.0091617122	0.04672	0.0159076121	0.0828	0.0174077656	0.11632	0.0131340255
150	0.2018666667	0.0273002181	0.0577333333	0.0135079475	0.0383333333	0.0120744046	0.0556666667	0.0390616653	0.0296666667	0.0123319228	0.0185333333	0.0073140242	0.0199333333	0.0068653884	0.0285333333	0.0103834453	0.0183333333	0.0074233834	0.0225333333	0.0084635616	0.0229333333	0.0100869397	0.0565333333	0.0202892662	0.1038666667	0.0172700216	0.1568666667	0.020421045
175	0.3548571429	0.0301224054	0.1027428571	0.0171713088	0.0559428571	0.0127204859	0.0762857143	0.0500825951	0.0455428571	0.0124891707	0.0316571429	0.00821962	0.0348	0.0087887787	0.0417714286	0.0099039294	0.0304	0.0079112788	0.0424	0.0135949595	0.032	0.0079578357	0.0518857143	0.0147022675	0.0914857143	0.0168124974	0.1373142857	0.0175977173
200	0.45995	0.0298861053	0.17535	0.0224537122	0.08405	0.0165250804	0.09635	0.0588091203	0.0568	0.0151843886	0.04115	0.0089571088	0.04255	0.0087759716	0.0552	0.0135199068	0.0388	0.0078855449	0.0581	0.0196404551	0.042	0.0095874497	0.06115	0.0166341349	0.1147	0.0183515061	0.17145	0.0178842377
225	0.5344	0.0298585099	0.2748444444	0.0259208846	0.1434222222	0.022430939	0.1319111111	0.0882352624	0.0952444444	0.0260401907	0.0608888889	0.0108222842	0.0616	0.0083571601	0.086	0.0168249128	0.0569777778	0.0092923047	0.0893333333	0.022789614	0.0620888889	0.0084150946	0.0802222222	0.0156960149	0.1438222222	0.0216124649	0.2092444444	0.019333501
250	0.57416	0.0287569825	0.36516	0.0260243553	0.21224	0.0221861364	0.20872	0.1293494273	0.12916	0.0293404675	0.0824	0.0142020058	0.0872	0.0119256959	0.12628	0.0184861838	0.08288	0.011858833	0.12912	0.0282790139	0.08536	0.0106699995	0.10376	0.0170827576	0.17356	0.0206629127	0.24728	0.0210387233
275	0.6102181818	0.0251547079	0.4534545455	0.0252860751	0.3227272727	0.0248646054	0.2966181818	0.1703468508	0.2255636364	0.0441429275	0.1227272727	0.020020025	0.1201818182	0.0117675684	0.2178545455	0.0193877056	0.1149090909	0.0111572629	0.2274909091	0.0485710528	0.1164727273	0.0108717451	0.1248	0.0110958005	0.1884727273	0.0233674324	0.2754909091	0.0218678345
300	0.6212333333	0.0232473403	0.4967666667	0.0234291204	0.379	0.0239972875	0.3608666667	0.1789617268	0.2962333333	0.039985	0.1595333333	0.0194539371	0.1586666667	0.0123455668	0.2838333333	0.0193344653	0.1512666667	0.0112892786	0.2903	0.0506879607	0.156	0.0126863218	0.1611333333	0.0162625761	0.2290666667	0.0243251451	0.3171666667	0.0250358889


==> figures/non-interactive/FNR_0.5_kosarak.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std	ReTr_1_k23_PMP_avg	ReTr_1_k23_PMP_std	ReTr-0-std-1-k23_avg	ReTr-0-std-1-k23_std	ReTr-2-std-1-k23_avg	ReTr-2-std-1-k23_std	ReTr-3-std-1-k23_avg	ReTr-3-std-1-k23_std	ReTr-4-std-1-k23_avg	ReTr-4-std-1-k23_std	ReTr-5-std-1-k23_avg	ReTr-5-std-1-k23_std
25	0.0324	0.0239156768	0.02	0.0208893187	0.0148	0.0194094635	0.0208	0.0216342415	0.0108	0.0178478417	0.006	0.0143548113	0.0032	0.010906397	0.0152	0.0195132692	0.0036	0.0115049397	0.0068	0.0151010067	0.0072	0.0154449168	0.018	0.02	0.03	0.0174077656	0.0372	0.0117275468
50	0.0346	0.020861254	0.016	0.0158273513	0.0058	0.0095536761	0.01	0.0169371983	0.0028	0.0069747018	0.0022	0.0062893208	0.0008	0.0039389277	0.005	0.0087038828	0.0004	0.0028141059	0.0038	0.0078855449	0.0008	0.0039389277	0.0014	0.005128648	0.0076	0.0097566346	0.0122	0.0098041426
75	0.0938666667	0.0245576808	0.044	0.0189984936	0.0336	0.0163552042	0.0421333333	0.0319213399	0.0257333333	0.0136993532	0.0152	0.0098509658	0.0144	0.0079685127	0.0229333333	0.0149317941	0.0136	0.0084709843	0.0250666667	0.0151940682	0.0178666667	0.0083083126	0.0236	0.012113196	0.0382666667	0.0153557149	0.06	0.0119106287
100	0.2182	0.0294179221	0.0711	0.0199441138	0.0452	0.0168463046	0.0638	0.0634334137	0.0365	0.0168400077	0.0221	0.0079512403	0.0204	0.0094195155	0.0331	0.0141203342	0.0208	0.0095006645	0.0361	0.0172851895	0.0214	0.0075236999	0.0305	0.0121750697	0.058	0.0186406745	0.0904	0.0228265307
125	0.46272	0.0417278533	0.08864	0.0184640081	0.06096	0.0154566321	0.08968	0.0470930478	0.05632	0.0167855638	0.03904	0.0109820055	0.03968	0.0108421922	0.046	0.0120537517	0.03744	0.0099699751	0.04552	0.0146807646	0.04464	0.0118266264	0.0904	0.0280490191	0.15312	0.0202775091	0.19752	0.0163079456
150	0.7080666667	0.0328010703	0.1214	0.0245140423	0.0644	0.0145942504	0.1154	0.0835287675	0.0596666667	0.0170132318	0.0393333333	0.0083953918	0.0404	0.0109614159	0.0509333333	0.0128714616	0.0369333333	0.0099570345	0.0472666667	0.0153695955	0.0459333333	0.0127091261	0.0938666667	0.0243925988	0.1712666667	0.0276371389	0.247	0.0237717353
175	0.8508571429	0.0239080214	0.3040571429	0.0273420352	0.1064	0.0210039507	0.1306285714	0.0887561078	0.0789142857	0.0211902281	0.0516	0.0111200788	0.0526285714	0.0094819861	0.0694285714	0.0164130361	0.05	0.0118639995	0.0793142857	0.0248254928	0.0536	0.0098063711	0.0799428571	0.0196358521	0.1505142857	0.0260816472	0.2361142857	0.0285527211
200	0.90615	0.0176505787	0.49365	0.0319868581	0.16775	0.0246221445	0.15055	0.0864913582	0.09955	0.0219514501	0.0761	0.0127243503	0.0754	0.0111164634	0.0921	0.0148592725	0.073	0.0102247472	0.0981	0.0253936682	0.07845	0.0116925039	0.1141	0.0217583143	0.1935	0.0242514188	0.27585	0.0305344234
225	0.9298666667	0.0174901536	0.6668444444	0.0295346626	0.2986666667	0.027331773	0.2381333333	0.140547349	0.1524	0.0398640663	0.1027555556	0.0124476507	0.1056888889	0.0113808778	0.1404888889	0.0214770226	0.0971111111	0.0117737324	0.1550222222	0.0258172228	0.1029333333	0.0126138857	0.1364888889	0.026496238	0.2264	0.0277937642	0.3113333333	0.023899653
250	0.94276	0.0145471161	0.76428	0.0202629582	0.42972	0.0224787576	0.30912	0.1553382286	0.22248	0.0415605874	0.14008	0.0121136704	0.13928	0.0147641937	0.20052	0.0216988013	0.13364	0.0135150645	0.21776	0.0465932583	0.141	0.0149490718	0.1684	0.0236027733	0.26836	0.0240745979	0.36032	0.02884822
275	0.9556363636	0.011717805	0.8329818182	0.0185797051	0.5689090909	0.0260349672	0.3789818182	0.1965462403	0.3242909091	0.0519000497	0.1960363636	0.0229524274	0.1906181818	0.0151674187	0.3077818182	0.0241735661	0.1790545455	0.0120007235	0.3263636364	0.0547870377	0.1873454545	0.0133130825	0.1988727273	0.0157422685	0.2929818182	0.0317105829	0.3958909091	0.0285657605
300	0.9599666667	0.0108814136	0.8767666667	0.0167804533	0.6870666667	0.022816695	0.5069	0.1938002344	0.4810333333	0.0537373063	0.2717333333	0.0332135221	0.2461	0.0148244876	0.4512666667	0.0234306772	0.2621666667	0.0233423504	0.4680666667	0.0457955737	0.2416333333	0.0148202473	0.2492666667	0.014051213	0.3128666667	0.0284938807	0.4242333333	0.0306490031



==> figures/non-interactive/FNR_0.5_zipf.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std	ReTr_1_k23_PMP_avg	ReTr_1_k23_PMP_std	ReTr-0-std-1-k23_avg	ReTr-0-std-1-k23_std	ReTr-2-std-1-k23_avg	ReTr-2-std-1-k23_std	ReTr-3-std-1-k23_avg	ReTr-3-std-1-k23_std	ReTr-4-std-1-k23_avg	ReTr-4-std-1-k23_std	ReTr-5-std-1-k23_avg	ReTr-5-std-1-k23_std
25	0.044	0.0251058366	0.0204	0.0223796444	0.0108	0.0178478417	0.0188	0.0223507395	0.0112	0.0180504344	0.0044	0.0125786415	0.0012	0.0068578643	0.008	0.016080605	0.002	0.0087617165	0.0064	0.0157966881	0.0064	0.014738118	0.0164	0.0197724428	0.0288	0.0180504344	0.0356	0.0159747275
50	0.4912	0.063648022	0.0736	0.0297979729	0.0442	0.0180448375	0.0528	0.0372292923	0.0416	0.0214014065	0.0248	0.0148037669	0.025	0.0148732014	0.0366	0.0197059187	0.0226	0.0126027093	0.034	0.0204000396	0.0322	0.0183996047	0.0488	0.0249961613	0.093	0.0262659283	0.1288	0.0273133704
75	0.8909333333	0.0333874308	0.5214666667	0.0515142642	0.1825333333	0.0401878865	0.1653333333	0.1438667547	0.1069333333	0.0322715749	0.0710666667	0.0212772833	0.0649333333	0.0185348884	0.0893333333	0.025741528	0.0617333333	0.0173333333	0.0942666667	0.0290673586	0.0704	0.0191472526	0.0992	0.0337053983	0.1766666667	0.0393151245	0.2381333333	0.0340604862
100	0.9447	0.0231575631	0.8381	0.0354678685	0.6175	0.0413991412	0.4389	0.1945670926	0.4191	0.0798621919	0.2281	0.046049929	0.1857	0.0239635666	0.3633	0.0423323789	0.1993	0.0330978043	0.4191	0.0646528414	0.1936	0.0228972232	0.198	0.0230502306	0.2558	0.0367404217	0.3532	0.037976069
125	0.95752	0.0173824944	0.91664	0.0235013518	0.82296	0.029292644	0.70032	0.1741144915	0.70928	0.0614672583	0.5256	0.0689827969	0.34552	0.0223020948	0.6872	0.0324911798	0.4932	0.0371140748	0.70512	0.0613177319	0.36216	0.0510525022	0.35224	0.0212560722	0.3616	0.0289674146	0.45312	0.0353136824
150	0.9610666667	0.0158477606	0.9341333333	0.0192631957	0.89	0.0216388062	0.8154	0.1335644294	0.8285333333	0.0412387318	0.6936	0.0521580952	0.4695333333	0.0224884058	0.8274	0.0284408931	0.6786666667	0.0311831777	0.8416	0.0392765098	0.525	0.0531002905	0.4778666667	0.0208652348	0.4739333333	0.0216304022	0.5286666667	0.0326804753
175	0.9613714286	0.0153485177	0.9418285714	0.015503745	0.9144571429	0.0197189906	0.8693714286	0.092426088	0.8830285714	0.0287550234	0.7835428571	0.0415909541	0.5638857143	0.0201233877	0.8782857143	0.0251714386	0.7750285714	0.0274306757	0.8870857143	0.0289341478	0.6386857143	0.0537513304	0.5637714286	0.0207740542	0.5671428571	0.0220847116	0.6005714286	0.0314718317
200	0.96415	0.010026606	0.9486	0.0146694212	0.92925	0.017238303	0.90565	0.069749389	0.9024	0.0253906847	0.8256	0.0349406423	0.62885	0.0197567914	0.90125	0.0209541949	0.81795	0.0265822053	0.91005	0.024479377	0.71325	0.0397744588	0.631	0.0210698693	0.63135	0.0195641266	0.65235	0.0241465956
225	0.964	0.0126577833	0.9495111111	0.0155830445	0.9354222222	0.0165990247	0.9051111111	0.0624826201	0.9158222222	0.0201336846	0.8506666667	0.0330183396	0.6821333333	0.0184548941	0.9160444444	0.0154205461	0.8524	0.0218217107	0.9162222222	0.0178938411	0.7507555556	0.0312466504	0.6805777778	0.0184675933	0.6792888889	0.0179088323	0.6974222222	0.0232677074
250	0.96072	0.012264822	0.9492	0.0145004354	0.93764	0.0149892352	0.90464	0.0656300498	0.92424	0.0207559752	0.87252	0.024766579	0.71968	0.016881572	0.92388	0.0163936918	0.86244	0.0203476452	0.92616	0.0204468861	0.787	0.0271136776	0.71708	0.0168928172	0.71928	0.0153122912	0.73488	0.0216348391
275	0.9595636364	0.0124825481	0.9509454545	0.0120714682	0.9378545455	0.0144819089	0.9222181818	0.0509665031	0.932	0.0179377559	0.8812363636	0.0237144715	0.7520727273	0.0154397271	0.9244727273	0.0146994148	0.8792727273	0.0183827283	0.9282545455	0.01663467	0.8044363636	0.0264533416	0.7479272727	0.0147631098	0.7496363636	0.0146404155	0.7612727273	0.0197242871
300	0.9564333333	0.0115397619	0.9489666667	0.0108421487	0.9390666667	0.0145572904	0.9200666667	0.0476212611	0.9336666667	0.0156095743	0.8823666667	0.0196563918	0.7707	0.0167056447	0.9307	0.0134614635	0.8843666667	0.0164647363	0.9314666667	0.0165573519	0.8143333333	0.0256913389	0.7697333333	0.0169880132	0.7722666667	0.0138606177	0.7851	0.0173978016



==> figures/non-interactive/TOPK_SUM_RATIO_0.1_AOL.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std	ReTr_1_k23_PMP_avg	ReTr_1_k23_PMP_std	ReTr-0-std-1-k23_avg	ReTr-0-std-1-k23_std	ReTr-2-std-1-k23_avg	ReTr-2-std-1-k23_std	ReTr-3-std-1-k23_avg	ReTr-3-std-1-k23_std	ReTr-4-std-1-k23_avg	ReTr-4-std-1-k23_std	ReTr-5-std-1-k23_avg	ReTr-5-std-1-k23_std
25	0.0239673814	0.0243032054	0.0154517545	0.0188682585	0.0131469392	0.018527488	0.0194962237	0.0235642835	0.0166173979	0.0212064029	0.0017204946	0.0059073579	8.50E-005	0.0002113137	0.0122992271	0.0149184733	0.0001063027	0.0002901848	0.0051452882	0.0123637917	0.006299008	0.0108559264	0.0156462279	0.0166717563	0.0480893632	0.0222504007	0.0763849622	0.0341297889
50	0.2246479645	0.0615686885	0.0157549783	0.0159197241	0.0129474086	0.0147707722	0.0230308427	0.0232276313	0.0113505561	0.0125984622	0.0018847543	0.0048689849	0.0005804955	0.0005021119	0.0108679402	0.0123205872	0.0010159433	0.0032130741	0.0074071361	0.0102924659	0.0028186188	0.0066987906	0.0116570999	0.0108697943	0.0387067031	0.0227951188	0.0513552805	0.0089141423
75	0.9628479832	0.0254131607	0.106972063	0.0345012967	0.0234378614	0.0174804638	0.0468998057	0.0382535386	0.0220857335	0.0194052147	0.002907999	0.003469093	0.0020913244	0.0009995318	0.0163923796	0.0149351906	0.0020084511	0.0009431648	0.021475572	0.0237989327	0.0028414944	0.0043016313	0.0295153037	0.0184279321	0.0617071041	0.0145157716	0.1137080283	0.0178924182
100	0.9930502007	0.0082648985	0.7393438581	0.0459794786	0.0715180638	0.0286202764	0.0933732943	0.0933388262	0.0246495258	0.0169704794	0.0066428199	0.0063713628	0.004972659	0.0021327363	0.0188162134	0.0132888196	0.0047856021	0.0024657137	0.0232988504	0.0209771343	0.0074291228	0.0096183971	0.0680233879	0.0342717603	0.1287746844	0.0180136261	0.1947822384	0.0150136479
125	0.9969209815	0.0046794366	0.9611623034	0.0189527774	0.5528203712	0.0434920032	0.1653953191	0.1495055129	0.1054467987	0.0423970962	0.0441471188	0.0177541537	0.0360463373	0.0099933474	0.0698443938	0.0214702388	0.030820723	0.0091021624	0.1021629691	0.0421503144	0.0436480475	0.0118312788	0.0817758462	0.0299902509	0.1715340441	0.0193190813	0.2449315744	0.0283289671
150	0.9983127727	0.0028443999	0.9860812291	0.0093284793	0.9022594585	0.0278553249	0.5322889391	0.2145455781	0.5867075661	0.0752385227	0.3458309571	0.0824463457	0.1530225704	0.0145282683	0.5239114467	0.042932341	0.2800197132	0.0388750536	0.5799046078	0.0719633296	0.177753409	0.0329491154	0.1726627873	0.014068227	0.1859762989	0.0071439374	0.2747466986	0.0312453186
175	0.9985292604	0.0024312171	0.9947521314	0.0061128484	0.970444116	0.0148459664	0.8054079335	0.1620724612	0.8732862498	0.0407122748	0.7329967097	0.0606902073	0.2961059446	0.015361928	0.8488712684	0.0298719245	0.6928410304	0.0451031885	0.8735918287	0.0329905653	0.5181230692	0.0746865903	0.3131896387	0.0236311263	0.3252856038	0.0154486184	0.3200946482	0.0211114613
200	0.9987508309	0.0018151078	0.9960273653	0.0045444946	0.9870615304	0.0092498992	0.9243229545	0.089824103	0.9554633448	0.01882361	0.8938320524	0.0310474411	0.4120434532	0.0138272754	0.9480700789	0.0159541742	0.8787835787	0.0292877932	0.952380819	0.0188073763	0.7872502889	0.0497020204	0.5909033954	0.0726511817	0.4194759477	0.0154041638	0.4235243412	0.0125525214
225	0.9992524537	0.0013746751	0.9975548158	0.0030876574	0.992697797	0.0066731362	0.9569666883	0.0762693204	0.9811091805	0.0107373556	0.9570106145	0.0172395959	0.5015763589	0.0136899272	0.9795013247	0.009952409	0.9551282314	0.0170296259	0.9795578294	0.0109776336	0.9157453275	0.0297434628	0.8093680344	0.0482479282	0.6521616982	0.067283541	0.5082008421	0.0148896882
250	0.9989602515	0.0019244935	0.9979859805	0.0031846905	0.9952247019	0.0046436693	0.9782026923	0.0426872225	0.9899565422	0.0078661457	0.9770951683	0.0114473166	0.571404676	0.0126732661	0.9880871042	0.008596307	0.9759323599	0.0136255483	0.9894913205	0.0070489525	0.9520365565	0.0205782705	0.896874726	0.0316170831	0.7830650963	0.0205794221	0.599522024	0.0172227486
275	0.9988870257	0.0019270291	0.9985120752	0.0021858651	0.9959330396	0.0045844035	0.986365886	0.0194382216	0.9922452329	0.0070854083	0.985582733	0.0086384952	0.6329051157	0.0136185065	0.9918033367	0.0063833797	0.9843496272	0.0093835388	0.9911631129	0.0068186987	0.9716673221	0.0140792449	0.9336993541	0.0259213668	0.8399703467	0.023898008	0.7162950849	0.0618143053
300	0.9990455397	0.0015180964	0.9983912912	0.0029966018	0.9973821375	0.0029842242	0.9864829334	0.0327841488	0.995151745	0.0045217332	0.9901214805	0.0059988278	0.6826714418	0.0138535406	0.995038488	0.0045155824	0.9892575604	0.0078599539	0.9941773804	0.0050002634	0.978818229	0.0113324601	0.9553395432	0.0199200347	0.9088179095	0.0266494362	0.7670919235	0.0334483137



==> figures/non-interactive/TOPK_SUM_RATIO_0.1_BMS-POS.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std	ReTr_1_k23_PMP_avg	ReTr_1_k23_PMP_std	ReTr-0-std-1-k23_avg	ReTr-0-std-1-k23_std	ReTr-2-std-1-k23_avg	ReTr-2-std-1-k23_std	ReTr-3-std-1-k23_avg	ReTr-3-std-1-k23_std	ReTr-4-std-1-k23_avg	ReTr-4-std-1-k23_std	ReTr-5-std-1-k23_avg	ReTr-5-std-1-k23_std
25	0.018910209	0.0307956096	0.0147354406	0.0290287741	0.0049923071	0.0093727531	0.0125647012	0.0226667075	0.0054341706	0.0102917691	0.000793277	0.0048900095	7.30E-005	0.0001988491	0.0042814864	0.0078372344	0.0028180119	0.0198006026	0.0016832667	0.0059916185	0.0013247952	0.0053061693	0.0109118652	0.0133686966	0.022498446	0.0126538135	0.0306723095	0.0099141693
50	0.0722073818	0.0511964303	0.0174138867	0.0273240206	0.0159441811	0.0246851622	0.030190873	0.040156593	0.016896494	0.0289796488	0.0008268701	0.0011208098	0.0007009029	0.0005162375	0.0122439463	0.025230589	0.0006777554	0.0015047185	0.0090609922	0.0216377962	0.0040316988	0.0065056824	0.0171296598	0.0103974218	0.0337276595	0.0084676732	0.0451194242	0.0090262619
75	0.350214333	0.0874532669	0.0727881266	0.0508055223	0.0366683759	0.0383495423	0.0552665122	0.0505961802	0.0317084127	0.0351052663	0.0022575396	0.0042638387	0.0020639532	0.0012030829	0.0294042479	0.033452365	0.0022889058	0.0025323413	0.0333049729	0.037643027	0.0026438025	0.0037527404	0.0152022038	0.0113465971	0.0424030802	0.0116353298	0.0651207984	0.0119741588
100	0.5612627787	0.0849901265	0.2549184421	0.0780944449	0.096192994	0.0468756069	0.1013151736	0.0972971756	0.0625282147	0.0550475499	0.0101318208	0.0193742876	0.0065644152	0.0026917007	0.0502152388	0.042500409	0.0065565976	0.0027597154	0.0520412692	0.050764235	0.0073577499	0.0029886956	0.018254215	0.0113114953	0.0511406093	0.015856258	0.0876160892	0.0134899786
125	0.6438318182	0.0730756183	0.4160521262	0.0692180025	0.2143757832	0.0691658628	0.1837140014	0.18522718	0.1237758301	0.07977983	0.0239805608	0.0063682856	0.0222503607	0.0052172451	0.1061569696	0.0531747527	0.0211458662	0.0043619586	0.1143944065	0.0771059581	0.0233727467	0.0060653757	0.0345287384	0.0134037615	0.0784955062	0.0155702124	0.1237842249	0.0139443055
150	0.6685157092	0.0734816008	0.5049511833	0.0788115609	0.3413598648	0.0802276507	0.2892877072	0.2208260496	0.2204578875	0.0825647274	0.04905266	0.0118556149	0.0478062274	0.0061231702	0.2105955846	0.0658466831	0.0447573875	0.006255224	0.2347445305	0.0958374017	0.0468751112	0.0068165876	0.0560406514	0.01252039	0.1036709666	0.0151568227	0.1547624177	0.0162673044
175	0.673978514	0.0828206367	0.5996381359	0.0656958618	0.4904644154	0.0735069066	0.4235683124	0.2246383362	0.3707385434	0.1065987186	0.1062328499	0.064141361	0.0703105377	0.0079137342	0.3658334526	0.0699447103	0.0846376651	0.0306811938	0.3769458754	0.1143683133	0.070298204	0.0064478739	0.0715457064	0.0062207883	0.114000735	0.0177688669	0.1734831242	0.017800751
200	0.6823796444	0.0714804799	0.6280728954	0.0691999626	0.5617528696	0.0698132493	0.507520869	0.2230497931	0.4776549674	0.100985295	0.1725086291	0.067099469	0.0924438868	0.0079813317	0.4794110839	0.0741548178	0.1505213484	0.0459379956	0.4770232762	0.0956269837	0.0905737896	0.0072198539	0.0919619781	0.007134841	0.1282996804	0.0191305139	0.1962314395	0.0216955821
225	0.6763680103	0.0681712879	0.6552045637	0.0604623791	0.5875412729	0.0765150433	0.5192316931	0.2211448353	0.5285275746	0.095052941	0.1920778479	0.0801994419	0.1086239969	0.0082311976	0.5321970669	0.071498779	0.200857127	0.0562680806	0.5268734038	0.0856444106	0.1041921379	0.0071617724	0.1070581243	0.0060255495	0.1451727122	0.0187009821	0.2129582303	0.0172711161
250	0.6564457334	0.067752172	0.6446501758	0.0680818676	0.5980253335	0.0681790058	0.5457083195	0.2279131234	0.5561814104	0.0904657895	0.2208270043	0.0827065371	0.1231940612	0.0072282094	0.54665659	0.0738553388	0.2091685834	0.0479913303	0.5655894357	0.09840063	0.1174349872	0.0081229276	0.1197422824	0.0079215756	0.1636622894	0.0200342318	0.2335473708	0.0196088783
275	0.6525991385	0.0736503753	0.6563309574	0.0626842093	0.6207856075	0.0611623393	0.520914785	0.222502225	0.5773747269	0.0844258521	0.2511257658	0.0903559644	0.1332660532	0.0085538531	0.5859042585	0.0658841618	0.2505747908	0.0574398165	0.5778483466	0.090166276	0.1265138128	0.0079853495	0.1300682375	0.0084978713	0.1695639677	0.0204990787	0.2520641703	0.0184080686
300	0.6207915327	0.0686192478	0.6312228422	0.0650998987	0.607477207	0.0638700962	0.5348861735	0.2247694593	0.5810646254	0.0831277394	0.223591307	0.0923375316	0.1410659449	0.009337603	0.5985941782	0.063502736	0.2225427545	0.047392513	0.5874610388	0.076471072	0.1344543934	0.0080960442	0.137622572	0.0074551861	0.1825094291	0.0214978171	0.2735648495	0.0207800576



==> figures/non-interactive/TOPK_SUM_RATIO_0.1_kosarak.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std	ReTr_1_k23_PMP_avg	ReTr_1_k23_PMP_std	ReTr-0-std-1-k23_avg	ReTr-0-std-1-k23_std	ReTr-2-std-1-k23_avg	ReTr-2-std-1-k23_std	ReTr-3-std-1-k23_avg	ReTr-3-std-1-k23_std	ReTr-4-std-1-k23_avg	ReTr-4-std-1-k23_std	ReTr-5-std-1-k23_avg	ReTr-5-std-1-k23_std
25	0.0123094675	0.0181819647	0.0068312161	0.0096011847	0.0125971864	0.0304900812	0.0097237622	0.0177862843	0.0168860522	0.0382356603	0.0015651608	0.0050387086	3.01E-005	4.55E-005	0.0046222868	0.008774505	0.0001676497	0.0010052137	0.0080678128	0.0332150138	0.0041221216	0.0053287376	0.009590536	0.0070035096	0.0160173237	0.0059548844	0.0214812466	0.0053287315
50	0.7046226795	0.1420734859	0.0468586125	0.0605932933	0.0324322196	0.0618267881	0.0329945785	0.0628476456	0.0249042701	0.0491445187	0.0088395007	0.0342958405	0.0004303518	0.0003543464	0.0192608656	0.0449908583	0.0023891236	0.0096397933	0.0201678612	0.0444248189	0.0007901461	0.0013122509	0.0054105417	0.0049340224	0.0136795294	0.0058257209	0.0221970419	0.0052781709
75	0.9412741541	0.0635801135	0.6336954313	0.1418663226	0.1761139755	0.1090407206	0.1199927636	0.1387682218	0.0654742874	0.0775896338	0.0108126202	0.0250541112	0.0049656144	0.002138663	0.0573000421	0.0668714197	0.0043406364	0.0021289672	0.0903753422	0.0996312726	0.0059466952	0.0029580966	0.0140641818	0.0083320309	0.0399060137	0.0104939215	0.0575130598	0.0079835143
100	0.9683690525	0.0432484351	0.8958818852	0.0799465285	0.6400436879	0.141538529	0.3728689523	0.2468315989	0.3981178158	0.1436223349	0.1025036629	0.0983852008	0.0331399691	0.0053219514	0.3426221617	0.1259138068	0.058327348	0.0511490005	0.385943485	0.1631626794	0.0380960856	0.008500447	0.0399669664	0.0077566719	0.0637721658	0.0115708289	0.0920829758	0.0103509132
125	0.9716117202	0.0454015574	0.9367295699	0.0610236443	0.8409361683	0.0907274926	0.5872957806	0.2737781075	0.6617412355	0.1226950285	0.3866360253	0.1652066188	0.0870807798	0.0075392245	0.6392431314	0.1199944569	0.3421382552	0.1239492529	0.6980213632	0.1295739949	0.0991275371	0.040985972	0.0909970355	0.0066023239	0.0978219417	0.0089765555	0.1283882132	0.0128992581
150	0.972315502	0.0368070434	0.9563094714	0.04609489	0.9043547635	0.0748175952	0.7720728526	0.2077772718	0.8175124799	0.107644185	0.6271436944	0.1342138084	0.1388925841	0.0073095452	0.8108303082	0.1031146234	0.6244223444	0.1163450443	0.8308716425	0.0948458029	0.2763914123	0.1405639681	0.1411460065	0.0076322419	0.1437922081	0.008107577	0.1608011924	0.0102548486
175	0.9758769239	0.0350861771	0.9655539656	0.0445559516	0.9504781608	0.0440513358	0.8217787277	0.2121834791	0.909501275	0.0656886208	0.7779451607	0.1165034914	0.1823114063	0.0078637858	0.8883348879	0.0888182326	0.7747878683	0.0927260365	0.9114787828	0.0653594323	0.5543924633	0.1408150191	0.1978640637	0.0384175731	0.1845106751	0.0072924805	0.1877097001	0.0093484908
200	0.9742608894	0.0373323644	0.9671698486	0.044166189	0.9600288475	0.0337494325	0.8648480408	0.1765081825	0.941589069	0.0452643065	0.8329336706	0.1066954923	0.2186846416	0.0081692209	0.9184997827	0.0711999668	0.827219033	0.0875758448	0.92530682	0.0621259676	0.6562001597	0.1210714327	0.2647844038	0.0831095548	0.2194173935	0.0071769185	0.221015382	0.0079273006
225	0.9750895899	0.033144319	0.9699354163	0.0343329647	0.9547015203	0.056614271	0.88966251	0.164393626	0.9385446112	0.05303373	0.8597563821	0.0908346115	0.2482417215	0.0072612301	0.9507630421	0.0406891049	0.8677737303	0.0790080384	0.9454972209	0.0466288197	0.7084663683	0.1184022757	0.3667042113	0.1247112008	0.2484657193	0.0095468957	0.2507307259	0.0078148481
250	0.970215128	0.0371236946	0.9661567616	0.0383101434	0.957686764	0.0423682552	0.9126738855	0.1148363366	0.9454974843	0.0481166297	0.8826804989	0.0741866038	0.2729045296	0.0076943345	0.953808449	0.0355506548	0.8865018101	0.0669967625	0.9520584103	0.038658284	0.7415315603	0.0966290232	0.4291682834	0.1109598623	0.2753292242	0.0187369107	0.2762010754	0.0077777791
275	0.966407541	0.0451912535	0.9732650752	0.0301219243	0.962943949	0.0358050266	0.9198642399	0.1370338805	0.9463305532	0.0548437617	0.8995975203	0.066533077	0.2961262921	0.0075912699	0.9462299211	0.0469049472	0.9024420471	0.0726621132	0.9557745942	0.0356330796	0.7822688368	0.1040222741	0.4730132492	0.1183283036	0.2984201299	0.0251672218	0.2956814858	0.0078574124
300	0.9712513017	0.0397522158	0.9706419267	0.0335070625	0.9605165766	0.0387500027	0.9449710338	0.065148463	0.9504608217	0.0523885823	0.9020501827	0.0791550816	0.315359615	0.0067860185	0.9636079202	0.031071116	0.897034052	0.0765130038	0.9606861506	0.0332604362	0.8008549573	0.0985416432	0.5177382688	0.1297549068	0.314330076	0.0085519758	0.3137121632	0.0075062291



==> figures/non-interactive/TOPK_SUM_RATIO_0.1_zipf.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std	ReTr_1_k23_PMP_avg	ReTr_1_k23_PMP_std	ReTr-0-std-1-k23_avg	ReTr-0-std-1-k23_std	ReTr-2-std-1-k23_avg	ReTr-2-std-1-k23_std	ReTr-3-std-1-k23_avg	ReTr-3-std-1-k23_std	ReTr-4-std-1-k23_avg	ReTr-4-std-1-k23_std	ReTr-5-std-1-k23_avg	ReTr-5-std-1-k23_std
25	0.7700754979	0.1306856733	0.0842942913	0.0864065979	0.0213378754	0.0406271018	0.0449107646	0.0715840395	0.0313957292	0.0569503261	0.0033065431	0.0090483867	0.0009569639	0.0010298688	0.0229634502	0.0568567762	0.0020791069	0.0127458591	0.0364090918	0.0746504605	0.0049653937	0.007194678	0.0135313308	0.0118901181	0.0329899901	0.0114274992	0.0455905399	0.0130007147
50	0.9570267605	0.0536799148	0.9173126244	0.0764752586	0.8322042902	0.102662448	0.6647139812	0.2686774743	0.7108362129	0.151170984	0.422749606	0.1707710522	0.0817363314	0.0106209516	0.6515168359	0.1298211911	0.3876167435	0.1367459605	0.7046878247	0.1491812709	0.1642212566	0.1184865033	0.0900997501	0.015771644	0.0917442032	0.0124153327	0.1169149738	0.0208100844
75	0.9712953966	0.0361838445	0.9526826521	0.0586998607	0.9323727034	0.0617163817	0.8731677958	0.1622890883	0.9117237147	0.0747383622	0.7971967498	0.1129060658	0.1909017695	0.012294564	0.9135796102	0.0659392339	0.8308801855	0.0856815723	0.9167463608	0.0597794377	0.5700499159	0.1584553618	0.2622357985	0.104269307	0.196361576	0.015139198	0.2022711409	0.0145058248
100	0.9688988406	0.0294036349	0.9598448783	0.0528249092	0.9552367856	0.0407645405	0.9236701994	0.1158638101	0.9440202101	0.0565885146	0.8759531274	0.0828267779	0.2616629257	0.0151968105	0.9505408666	0.0412588535	0.8828816656	0.081229613	0.9414823073	0.0631494551	0.7495399223	0.123092284	0.4044655974	0.1183235558	0.269671743	0.032583262	0.2676935905	0.0173970964
125	0.9616524711	0.0448494491	0.9579536917	0.0455029574	0.9560574169	0.0401534746	0.9269301224	0.1011898217	0.9511633073	0.0458993723	0.8807502537	0.0943035248	0.3159067469	0.0136003487	0.9485373468	0.051697361	0.890460827	0.0804514299	0.9536007823	0.035614574	0.7398705282	0.116677056	0.4710442604	0.1405494102	0.317843016	0.0271834085	0.3224891574	0.0151986274
150	0.9524274765	0.0529276154	0.9522336567	0.050088184	0.9578568543	0.0346063846	0.9215274931	0.0937333986	0.9364078275	0.0665670613	0.8957843335	0.0715931881	0.3551582066	0.0167828689	0.9425500807	0.0495946202	0.8815050548	0.0781419229	0.9442882306	0.055000955	0.7647938736	0.1083820841	0.4678978645	0.1117042276	0.3558481553	0.0159174835	0.3607785452	0.01553895
175	0.9514429625	0.0451321344	0.951262243	0.0515333271	0.9457686869	0.0457172437	0.9200441916	0.1234960511	0.942476217	0.0503355444	0.8870945334	0.0710986681	0.3870688275	0.0191620089	0.9495017837	0.0356047565	0.8866343287	0.0844396276	0.9395159252	0.0504841265	0.7420445111	0.1172458467	0.47130336	0.1090929405	0.3863266749	0.0228938955	0.3930893518	0.018975303
200	0.9465642393	0.0486955366	0.9458732606	0.0524868589	0.9483995065	0.0384823001	0.8976125603	0.1277965384	0.9403449346	0.0474536024	0.8869550327	0.0772366296	0.4119738835	0.0162573569	0.9431646236	0.0450852857	0.8896045396	0.0710822659	0.9341012316	0.0644828124	0.7690516902	0.1046447677	0.4683714541	0.0871983882	0.4110279026	0.019240181	0.417490991	0.0192111655
225	0.9466771129	0.0502165014	0.9351701011	0.0549624855	0.93680095	0.0503335999	0.897891547	0.1243085467	0.9438784557	0.0458435264	0.8962221837	0.0717742025	0.4346910489	0.0175945477	0.9350680764	0.0497991824	0.8772316781	0.0692472323	0.9432494104	0.0486849297	0.7257806347	0.1078565608	0.4547271607	0.0675487919	0.4359117788	0.0189599704	0.440391813	0.0224476461
250	0.9445744886	0.0388657759	0.9416813109	0.0435536801	0.9400182305	0.043915316	0.9017859827	0.0917140519	0.931863128	0.0518429661	0.8722783832	0.0828526476	0.4527429672	0.0236104725	0.9285715206	0.058869437	0.8801053465	0.0672987136	0.935918218	0.0552004973	0.7421673752	0.1000397101	0.4651687117	0.0398400427	0.448939649	0.0187269093	0.4525248136	0.0169415064
275	0.9370398651	0.0528389322	0.9327905667	0.0596887239	0.9360184739	0.0485324925	0.8894896595	0.11132826	0.9321934754	0.0471619948	0.8799967188	0.0754158107	0.4663939127	0.0219793553	0.929453824	0.0531130112	0.8666741646	0.0782756521	0.9285675072	0.0506162453	0.7242402036	0.1221282726	0.480747082	0.0495660393	0.4654391754	0.0220706953	0.468873548	0.0227160847
300	0.936885691	0.0477188856	0.9385186925	0.0379976717	0.933024741	0.0503713418	0.8735231288	0.1132727248	0.9284593788	0.0450350426	0.8671499984	0.0767100029	0.4811330978	0.0199554981	0.9273528241	0.0433407749	0.8532894356	0.0768067063	0.9289406711	0.0416437827	0.7185682114	0.1078359183	0.4851231762	0.0404644899	0.475854839	0.0222094238	0.4846151164	0.0262685618



==> figures/non-interactive/TOPK_SUM_RATIO_0.5_AOL.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std	ReTr_1_k23_PMP_avg	ReTr_1_k23_PMP_std	ReTr-0-std-1-k23_avg	ReTr-0-std-1-k23_std	ReTr-2-std-1-k23_avg	ReTr-2-std-1-k23_std	ReTr-3-std-1-k23_avg	ReTr-3-std-1-k23_std	ReTr-4-std-1-k23_avg	ReTr-4-std-1-k23_std	ReTr-5-std-1-k23_avg	ReTr-5-std-1-k23_std
25	0.0124886644	0.0147890743	0.0085794833	0.0130199623	0.0069173333	0.0131142548	0.0126960043	0.0153710415	0.0065200295	0.0126911237	0.0012597337	0.0051032983	1.02E-005	2.20E-005	0.0086582102	0.0150155048	0.0007626241	0.005103401	0.0018729209	0.00633967	0.0040458111	0.0092014671	0.0135156736	0.0125130142	0.0200110065	0.0105317403	0.0200110065	0.0105317403
50	0.0075355611	0.0102374695	0.0051583664	0.0086184787	0.005055659	0.0085779872	0.0063182144	0.0107415225	0.0035335647	0.0052272944	0.0008951383	0.0039738625	9.88E-006	4.13E-005	0.0032816023	0.0071818188	0.0006908883	0.003758549	0.0019171396	0.0052924207	0.0016921086	0.0042336401	0.004265242	0.005936971	0.0062476255	0.0065855756	0.0100094271	0.0052406698
75	0.0146243023	0.015408944	0.0065951824	0.0069087097	0.0068820499	0.0075592491	0.0118024103	0.0113540993	0.0075045549	0.0082029494	0.0006963494	0.0030788737	6.69E-005	6.77E-005	0.0045814339	0.0070634639	0.0003035	0.0014214661	0.0015877533	0.0036988687	0.0021980935	0.0050697868	0.0104121157	0.0089607706	0.0252165122	0.00807077	0.0330802642	0.0062571732
100	0.0170125601	0.0145643231	0.0104271894	0.0092767996	0.0067730385	0.0065124814	0.0216381517	0.0182349302	0.0087983742	0.0089758603	0.0003292964	0.0010065755	0.0002370491	0.0001395263	0.006508041	0.0062683926	0.0002215099	0.0001406144	0.003481814	0.0061527499	0.0025569982	0.0048135056	0.019643553	0.0103601395	0.0378024387	0.0070014757	0.0616008956	0.0085678108
125	0.0227355094	0.0116156707	0.0085752644	0.0083100073	0.0074453552	0.0072738389	0.0189017583	0.0171027687	0.0077799603	0.0076733745	0.0002831663	0.0004652832	0.0001702616	0.0001063832	0.0062732259	0.00606227	0.0001829601	0.0001426633	0.0043156719	0.0074406294	0.001641597	0.0036110503	0.0105737673	0.0076273726	0.0233514686	0.0068423182	0.0384285024	0.0060346057
150	0.1355205008	0.0294387042	0.0125611383	0.010060949	0.0078636787	0.0079125669	0.0204998505	0.0211942363	0.0072093956	0.0068346274	0.0004898963	0.0002899315	0.0005429573	0.0002997051	0.0076207818	0.0079176212	0.0005190654	0.0005327422	0.0067165493	0.0092569543	0.0011990184	0.002435656	0.0139127745	0.009347109	0.0297386922	0.0071128916	0.0444527365	0.0096818542
175	0.4873814911	0.0333149221	0.0109294023	0.0078772185	0.00833784	0.0071207468	0.0298051496	0.0295842944	0.0082706967	0.0078396013	0.0006532679	0.0003481408	0.0006117263	0.0003025809	0.0061650985	0.0054929759	0.0005391173	0.0002728432	0.0043148287	0.0060316589	0.0027761824	0.0047881958	0.0267387131	0.0107847695	0.0546288358	0.0138397987	0.0868977185	0.0077404582
200	0.7999578106	0.0324162156	0.0158257659	0.0089736119	0.0077466719	0.0051694744	0.0316978698	0.031011754	0.008261579	0.0073181839	0.0008344185	0.0004696126	0.0007757744	0.0003524734	0.005959605	0.0043116153	0.000696744	0.0003845151	0.0046715109	0.0067389688	0.0025574015	0.0040742307	0.0225143761	0.0095442381	0.0562812966	0.0071974826	0.0943400163	0.0119999579
225	0.9276224958	0.0212236277	0.0685532599	0.0197283709	0.0156232034	0.0116916313	0.0293681564	0.024264885	0.0137529831	0.0107141843	0.0014327947	0.0006713937	0.0012723636	0.0004341307	0.0111266507	0.008903658	0.001238727	0.0005657474	0.0110128301	0.0089020348	0.001272323	0.0006095951	0.0144952852	0.0098055479	0.0477839843	0.0102690055	0.0755696225	0.0126839901
250	0.966751262	0.013575501	0.2347619837	0.0272537142	0.0202737042	0.0101980907	0.0414009348	0.0355916168	0.0121808193	0.009980284	0.001790379	0.0005655828	0.0019710277	0.0006250636	0.0107091929	0.0077143606	0.0016898197	0.000613821	0.0106807791	0.009948475	0.0023782308	0.0030922806	0.0237770427	0.0091301256	0.0567809928	0.0085067656	0.0837921722	0.0128626602
275	0.9822688509	0.0086830005	0.5157085924	0.0314862234	0.0322472664	0.013610775	0.0495949199	0.0432887263	0.0146462656	0.0098840041	0.0027054284	0.0009827563	0.0026640181	0.0008115561	0.0101098563	0.0064664193	0.002463537	0.0007368537	0.0116687144	0.0101897064	0.003096779	0.0025433377	0.0342501173	0.0110972532	0.0781988698	0.0105648107	0.1054221824	0.0092232444
300	0.9883751481	0.0071606801	0.7480902009	0.030684081	0.0983992147	0.0171821527	0.0736992124	0.0701968357	0.0183171006	0.0116705588	0.0046490721	0.0018519756	0.0046469685	0.001440241	0.0159240264	0.0103292078	0.0040756619	0.0013532935	0.0168695192	0.0133689294	0.0056117052	0.0028369358	0.0360202521	0.0119365887	0.0823462225	0.0145813032	0.1225934803	0.0092001501



==> figures/non-interactive/TOPK_SUM_RATIO_0.5_BMS-POS.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std	ReTr_1_k23_PMP_avg	ReTr_1_k23_PMP_std	ReTr-0-std-1-k23_avg	ReTr-0-std-1-k23_std	ReTr-2-std-1-k23_avg	ReTr-2-std-1-k23_std	ReTr-3-std-1-k23_avg	ReTr-3-std-1-k23_std	ReTr-4-std-1-k23_avg	ReTr-4-std-1-k23_std	ReTr-5-std-1-k23_avg	ReTr-5-std-1-k23_std
25	0.0044109088	0.0101602746	0.0003201407	0.002070857	0	0	0	0	0	0	0	0	0	0	0	0	0.0002251725	0.0022517254	0	0	0	0	0	0	0	0	0	0
50	0.0088837908	0.0113403166	0.0082934065	0.0173998897	0.0058146089	0.015589806	0.0073545972	0.0167867621	0.0043836421	0.0062313183	0.0004647634	0.0023781607	2.02E-005	4.41E-005	0.0049032091	0.0171019074	2.0759459123684E-005	0.000059353	0.0018758618	0.0056853575	0.0016117833	0.0031070184	0.0046207032	0.0048821287	0.0091060856	0.0051236552	0.015356027	0.0044577347
75	0.0274820838	0.0346216545	0.0179035442	0.0216999705	0.0168235017	0.0300886102	0.0197406667	0.0287562092	0.0088779185	0.0170555367	0.0023444547	0.0087179716	5.30E-005	7.13E-005	0.0162918315	0.0312053614	0.0020693162	0.0059350619	0.0085384185	0.0126873237	0.0003899389	0.001173153	0.0011357778	0.0018583792	0.0031891335	0.0024817137	0.0073610501	0.0044537538
100	0.0395516965	0.0335412451	0.0107414469	0.0120127552	0.0093726817	0.0166185079	0.0132135872	0.0207280093	0.0078720957	0.0156518646	0.0003432177	0.0007492599	0.0001466244	0.0001388114	0.0058123311	0.008067351	0.0005913498	0.0025657486	0.0059422411	0.0148724894	0.0004490622	0.0011054279	0.0028808201	0.002905499	0.008268544	0.0030246611	0.0121260503	0.003750607
125	0.0519471685	0.040441839	0.0115396627	0.0166764782	0.0082019592	0.0126936479	0.0223320136	0.0333933437	0.0087963767	0.0139289902	0.0008335205	0.0033656089	0.0005350974	0.0003375392	0.0066795588	0.0152482606	0.0004857809	0.000259226	0.0037139747	0.0065383624	0.001676202	0.0023245666	0.0104680115	0.0054055989	0.0226722352	0.0054258605	0.0332818641	0.0039698249
150	0.1131122497	0.0473765319	0.0121035883	0.0137287692	0.0068629225	0.0054478519	0.0170321556	0.018916197	0.0075338877	0.0075058155	0.000772452	0.0006949256	0.0007624424	0.0003552058	0.0060608086	0.0115166968	0.0006428904	0.0003385954	0.0035178302	0.0068556735	0.0018048989	0.0024252431	0.0135352017	0.0063102203	0.0281775662	0.0051355475	0.0448039488	0.0063369302
175	0.275724101	0.0625385526	0.0566362827	0.0384615772	0.0179973576	0.0149175107	0.0351901351	0.0467785428	0.0122318665	0.0172133988	0.00122007	0.0006054766	0.0012991367	0.0005099523	0.0142939796	0.0190376378	0.0010254777	0.0005020425	0.0159046761	0.0256063388	0.001286145	0.0007411188	0.0084672713	0.004842776	0.0210081391	0.0053678988	0.0349981503	0.0052027825
200	0.3694258806	0.0674658861	0.1231854549	0.0514565356	0.0399128723	0.0232241785	0.0484478648	0.0574134437	0.0243895791	0.0306010246	0.0025745784	0.0008870745	0.0025231028	0.0009217803	0.0266462226	0.0300158902	0.00222126	0.0008839101	0.023427635	0.0240313145	0.0026887733	0.0011694761	0.0092083299	0.0051257553	0.0250567829	0.0051309901	0.0411477594	0.0048912271
225	0.4500527868	0.0769331475	0.2106367854	0.0618948126	0.0949924892	0.0433526077	0.0767310856	0.0984007504	0.050417707	0.0415872887	0.0073588328	0.017006844	0.0052650791	0.0013900404	0.0472778044	0.0397316261	0.0049864726	0.0013358208	0.0407435357	0.0294296646	0.0055364756	0.0014435962	0.0107487412	0.0042528365	0.0293132433	0.0055807034	0.0474135475	0.0052989496
250	0.4830800922	0.0650724649	0.2992924898	0.0709510646	0.1612365347	0.0578914564	0.144122274	0.162510771	0.0758901405	0.0404143538	0.0115303632	0.0098013923	0.0105077789	0.0018114273	0.0852846645	0.0434818026	0.0101655262	0.0021428248	0.0806821525	0.0431853303	0.0103678127	0.0017634326	0.0148344901	0.0044088613	0.0340530741	0.0051931911	0.0538248784	0.0058529258
275	0.5169501667	0.067254201	0.3893519674	0.0657298859	0.2618961576	0.0633889447	0.2254689916	0.2082686221	0.1831884888	0.0718973448	0.0263018479	0.028577177	0.0164604019	0.0019403193	0.168823557	0.0494459437	0.0166857203	0.0037960659	0.1859085617	0.0742888161	0.0155943644	0.0020326251	0.0171355243	0.0023011966	0.0336348707	0.0058415654	0.056647226	0.0059533348
300	0.5161888173	0.0683016244	0.4290890924	0.0675103343	0.3117546367	0.0607940056	0.2844194464	0.2239594823	0.2371015977	0.0688548787	0.0341351203	0.0275122561	0.0218304637	0.0022593622	0.2264590134	0.0554667119	0.0230966916	0.0081317698	0.2304801895	0.083141515	0.021180261	0.0023718479	0.0224337928	0.0033171237	0.039487776	0.0057944475	0.0632287054	0.006898821



==> figures/non-interactive/TOPK_SUM_RATIO_0.5_kosarak.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std	ReTr_1_k23_PMP_avg	ReTr_1_k23_PMP_std	ReTr-0-std-1-k23_avg	ReTr-0-std-1-k23_std	ReTr-2-std-1-k23_avg	ReTr-2-std-1-k23_std	ReTr-3-std-1-k23_avg	ReTr-3-std-1-k23_std	ReTr-4-std-1-k23_avg	ReTr-4-std-1-k23_std	ReTr-5-std-1-k23_avg	ReTr-5-std-1-k23_std
25	0.0084081519	0.0217979837	0.0042043877	0.0069504727	0.006476334	0.0253748488	0.0109250697	0.0322977763	0.0036634965	0.0174511519	0.0038578812	0.0242080297	4.03E-006	1.38E-005	0.0049392585	0.023294803	0.0021012745	0.0172144671	0.0045981014	0.028553058	0.0007867682	0.0024378916	0.0034820663	0.004193996	0.0062815681	0.0037409985	0.0078102641	0.0026114677
50	0.0201659297	0.04396087	0.0209680721	0.0529461508	0.0019021766	0.0052057488	0.006397275	0.0279595784	0.0007849392	0.0031093884	0.0017532566	0.0124395306	7.44E-006	3.67E-005	0.002250068	0.0125388553	0.0001169116	0.0011516239	0.0034541504	0.0214859087	0.0001962348	0.0013858871	0.0002220896	0.0008752054	0.0012196133	0.001727403	0.0022024941	0.0018039665
75	0.0370976706	0.0583449672	0.0187232349	0.0418175324	0.0137527	0.0345506096	0.0287564561	0.047688083	0.0093714263	0.0264845436	0.0006876002	0.0025027114	9.45E-005	7.79E-005	0.0096256843	0.0280415131	0.0004495407	0.0020955646	0.0123700387	0.0354512747	0.0005028352	0.001036808	0.0028774961	0.0027452265	0.0066013917	0.0033539615	0.0114286072	0.0024124912
100	0.1402147336	0.1040036011	0.0360009056	0.0564997197	0.0177987164	0.0324705651	0.0392924192	0.0824273608	0.0245799635	0.0523023243	0.0024539791	0.0181271925	0.0002546244	0.0001781575	0.0123839752	0.0279785757	0.0004819472	0.0011570634	0.0133035024	0.0338126864	0.000496338	0.0009668783	0.0037268371	0.0031127653	0.01055398	0.0046530072	0.0183332135	0.0050601419
125	0.3830072626	0.1193142084	0.0180890286	0.0376596511	0.0122853065	0.028688717	0.0299322535	0.0485338221	0.009177965	0.013421842	0.000627849	0.0002449505	0.0006066632	0.0002388049	0.0058978523	0.0132684699	0.0005628101	0.0002319995	0.0064722207	0.0260424693	0.0020041885	0.0023293415	0.0157590979	0.0071154684	0.0320697462	0.0049475402	0.043329697	0.0040829296
150	0.6396715674	0.1261061911	0.0418301975	0.0495004919	0.0080723613	0.0127484467	0.061843654	0.1088228453	0.0154256884	0.0357137396	0.0009671793	0.0003631617	0.0009780845	0.0004133346	0.0079623167	0.0191858157	0.0008680037	0.0003576609	0.010113845	0.0288925315	0.0026697825	0.0030682367	0.0179172767	0.0066174238	0.0384494225	0.0071727391	0.0581939021	0.0061858634
175	0.8102770637	0.0903189704	0.2229817522	0.0931595914	0.0481513017	0.0493864968	0.0802465114	0.1074923631	0.0355173202	0.0579396777	0.0021096268	0.0020760186	0.0017629081	0.0005700473	0.0247260813	0.036385504	0.0017745064	0.0007335482	0.0335210203	0.0477654724	0.0018970905	0.0007603887	0.011324287	0.0060792622	0.0327059454	0.0069711005	0.0563263342	0.0078508437
200	0.8691309157	0.0752101517	0.4301758005	0.111531845	0.084501792	0.0605672526	0.0768214034	0.1022978723	0.0373014054	0.0448633395	0.0043117303	0.002551524	0.0039684853	0.0011062515	0.0352515783	0.0477666528	0.0038044167	0.0012405412	0.0355354639	0.0507862791	0.0043522468	0.0016364678	0.0179757467	0.006955886	0.0431538223	0.0068202592	0.0671847467	0.0089342934
225	0.8925978133	0.0702127268	0.6225678452	0.0954582126	0.2156806267	0.0920666392	0.1486901105	0.1719466938	0.0845466466	0.0849975686	0.0097947026	0.0043141669	0.0093815144	0.0017974586	0.0722642018	0.0627517082	0.0081920797	0.0017979419	0.0806037047	0.0695055311	0.0091798937	0.0019206865	0.0212525646	0.0089922906	0.050632592	0.0085555936	0.0769948853	0.0073603708
250	0.9056013784	0.0704626917	0.7066349188	0.1071671062	0.3491494744	0.1040447893	0.2071020488	0.1966076995	0.1438870654	0.0918844748	0.0190474877	0.0030125482	0.0179119755	0.0027985968	0.1210147813	0.077598151	0.0169528673	0.0026081134	0.1498889458	0.1092770768	0.0187066608	0.0030395451	0.0282115619	0.0076295194	0.0628077632	0.0077659318	0.0926495566	0.0092828567
275	0.9365714235	0.0480744622	0.7875515218	0.0831469849	0.498093037	0.1166722422	0.2756104818	0.24904126	0.2408008332	0.1057843648	0.0489775042	0.0408768739	0.0317953092	0.0035418904	0.2170866203	0.0825453894	0.0302921581	0.0036753115	0.2423288314	0.1099235204	0.0317810488	0.003216879	0.0348316455	0.0045816511	0.0689043492	0.0105734629	0.1042061173	0.0095626672
300	0.9359639008	0.051476805	0.8448219385	0.0765676567	0.6279922306	0.0952912941	0.4234655616	0.2704399425	0.4122831261	0.1230210387	0.1079360728	0.0862387773	0.0477463989	0.0036049417	0.3609598622	0.0870578848	0.1043023521	0.0623799563	0.3919210913	0.1158142151	0.0471120579	0.0040194086	0.0488328726	0.003331193	0.0729916334	0.0097945352	0.1137993905	0.0109945735



==> figures/non-interactive/TOPK_SUM_RATIO_0.5_zipf.txt <==
#k	DPBook_avg	DPBook_std	original_5_5_avg	original_5_5_std	original_1_3_avg	original_1_3_std	original_1_k_avg	original_1_k_std	original_1_k23_avg	original_1_k23_std	retraverse_higher_threshold_1_k23_avg	retraverse_higher_threshold_1_k23_std	iterative_avg	iterative_std	original_PMP_avg	original_PMP_std	ReTr_1_k23_PMP_avg	ReTr_1_k23_PMP_std	ReTr-0-std-1-k23_avg	ReTr-0-std-1-k23_std	ReTr-2-std-1-k23_avg	ReTr-2-std-1-k23_std	ReTr-3-std-1-k23_avg	ReTr-3-std-1-k23_std	ReTr-4-std-1-k23_avg	ReTr-4-std-1-k23_std	ReTr-5-std-1-k23_avg	ReTr-5-std-1-k23_std
25	0.0185734506	0.0402788393	0.0070995465	0.01675175	0.0031235235	0.0090039152	0.00875166	0.0184091594	0.0051014387	0.0255965923	0.0012313695	0.0080849685	0.000012095	6.91213058470671E-005	0.0054988962	0.0264726375	0.0004671117	0.0034560925	0.0045333627	0.0264648238	0.0023877897	0.0124192428	0.0038945758	0.0050745782	0.0073456699	0.00481573	0.0093467132	0.004225001
50	0.4256033048	0.1417627936	0.0339414424	0.0590793177	0.0110951573	0.0188274336	0.0223192986	0.0424138751	0.0195719594	0.0430494846	0.0039539827	0.0320045624	0.00047705	0.0004165008	1.44E-002	0.0386079587	0.0004868868	0.0004438098	0.0103941448	0.0249264928	0.0017536798	0.0027124995	0.0085982114	0.006577776	0.0207288679	0.0067397214	0.0303050897	0.0069991498
75	0.8464108348	0.087103726	0.4754081916	0.1306749753	0.129682682	0.0990201362	0.0996552319	0.1706354336	0.0618645529	0.0759175864	0.0069748475	0.0156036432	0.0043191884	0.0022427542	3.85E-002	0.0547798267	0.0040857055	0.0020394657	0.0448300588	0.0574431833	0.0063497209	0.0036465933	0.0149974932	0.0090451041	0.0382633057	0.010935019	0.0551576236	0.0092756231
100	0.91922887	0.0605328863	0.8079730437	0.0933154529	0.5707711862	0.110733674	0.3529559163	0.2601991329	0.3609137958	0.138271099	0.0898588992	0.0677239964	0.0328935479	0.0050732212	0.3180475733	0.1087000411	0.0602693764	0.0511406767	0.3460772594	0.1219235384	0.0348771971	0.0055520016	0.0357869363	0.0055336436	0.0540416408	0.0107239876	0.0838711247	0.0117138383
125	0.9239858619	0.068198339	0.8967619562	0.0613133489	0.7976956851	0.1005403822	0.6131178821	0.271516423	0.6684966417	0.1394604884	0.3922226861	0.1319935571	0.0742024154	0.0057271968	0.6605590584	0.1131312738	0.3765991302	0.1036401552	0.650313987	0.1309374765	0.1060104311	0.0806843141	0.0756317406	0.0061455336	0.0792037693	0.0087945319	0.1122839089	0.0123572059
150	0.9350614932	0.0529416968	0.9157948253	0.052424299	0.8637137432	0.0717718153	0.7446681546	0.2236608361	0.7841092027	0.10845001	0.5702919489	0.1432524779	0.1106803221	0.0074430467	0.7953389494	0.0898655341	0.5670532062	0.1109481355	0.8193569412	0.0792298732	0.2322394133	0.1257252836	0.1143043661	0.0071925763	0.1130334734	0.0069434094	0.1355133305	0.0135638875
175	0.9350997896	0.0519001654	0.9103885713	0.0656351565	0.8744829707	0.0691875848	0.8099060257	0.1827636607	0.8493774912	0.0755436357	0.6817874731	0.1176334894	0.1437719349	0.0075530384	0.8337285496	0.0879829551	0.6847667675	0.1044882071	0.8553915673	0.0781224361	0.3612280647	0.147490949	0.1451640655	0.0145317627	0.144877383	0.0079292607	0.1615792639	0.0144194449
200	0.9317752381	0.0543553261	0.9191937759	0.0504045706	0.8956149358	0.0650480244	0.8481139947	0.1562626108	0.86268591	0.0772150123	0.7343280727	0.1106091347	0.1702907167	0.008698436	0.8704129057	0.0735392315	0.7085547885	0.0998452553	0.8628068064	0.0863695917	0.4348592438	0.133882678	0.1727763721	0.0236672589	0.1715877317	0.0080664337	0.1820936636	0.011631395
225	0.9333928663	0.0523663683	0.9275569326	0.0444154517	0.903999452	0.0600132833	0.8396218117	0.1547540898	0.8798020708	0.0655279424	0.7337230291	0.1105809939	0.1948204916	0.0093861592	0.8854057706	0.0677721446	0.7557112116	0.080603766	0.8833946263	0.0635135675	0.4644450945	0.1314764279	0.1957534801	0.0124514507	0.1932355751	0.0086635057	0.2040849929	0.0132895772
250	0.9215405326	0.0603746475	0.9184042265	0.0529065502	0.9140093506	0.0545317297	0.8221806807	0.1990433698	0.8918877823	0.0667125011	0.7748828462	0.0966047944	0.2143605805	0.0084022751	0.8881586897	0.0662093159	0.7682590479	0.0823054658	0.9000039711	0.0515749065	0.4940384228	0.1144424809	0.2150760818	0.0153353105	0.2131777636	0.0079694593	0.2248932388	0.013154593
275	0.9164141874	0.0489080174	0.9219861392	0.0513021664	0.9059944469	0.0534416633	0.8502132459	0.1542642721	0.8828567992	0.0738551463	0.7646096312	0.100990404	0.2338638014	0.0091943945	0.8948901136	0.0568230525	0.7880543334	0.0788855013	0.8987919388	0.0618310103	0.5013092414	0.1342998153	0.2335101447	0.0219792012	0.2313040264	0.0085470089	0.2412510924	0.0132726779
300	0.9026731214	0.0670407598	0.9123572422	0.0516736895	0.8989759666	0.058568347	0.8323760291	0.1778108646	0.9069744459	0.0576829736	0.7667779811	0.0983757337	0.2473658508	0.0105942799	0.8980252437	0.0464982938	0.7787771014	0.0810135033	0.8927005859	0.0718525532	0.4838496503	0.1270819027	0.2472037903	0.017726849	0.246293118	0.0087256522	0.2581229815	0.0129681128


